Error-estimate-based Adaptive Integration For Immersed Isogeometric Analysis

The Finite Cell Method (FCM) together with Isogeometric analysis (IGA) has been applied successfully in various problems in solid mechanics, in image-based analysis, fluid-structure interaction and in many other applications. A challenging aspect of the isogeometric finite cell method is the integration of cut cells. In particular in three-dimensional simulations the computational effort associated with integration can be the critical component of a simulation. A myriad of integration strategies has been proposed over the past years to ameliorate the difficulties associated with integration, but a general optimal integration framework that suits a broad class of engineering problems is not yet available. In this contribution we provide a thorough investigation of the accuracy and computational effort of the octree integration scheme. We quantify the contribution of the integration error using the theoretical basis provided by Strang's first lemma. Based on this study we propose an error-estimate-based adaptive integration procedure for immersed isogeometric analysis. Additionally, we present a detailed numerical investigation of the proposed optimal integration algorithm and its application to immersed isogeometric analysis using two- and three-dimensional linear elasticity problems.

==> tikz/global_boundary.dat <==
\node at (0.04290,0.98713) [draw,fill] {};
\node at (0.07250,0.97820) [draw,fill] {};
\node at (0.02529,0.99243) [draw,fill] {};
\node at (0.00678,0.99797) [draw,fill] {};
\node at (0.13271,0.96020) [draw,fill] {};
\node at (0.15757,0.95264) [draw,fill] {};
\node at (0.11510,0.96550) [draw,fill] {};
\node at (0.09185,0.97241) [draw,fill] {};
\node at (0.22259,0.93328) [draw,fill] {};
\node at (0.24266,0.92731) [draw,fill] {};
\node at (0.20498,0.93851) [draw,fill] {};
\node at (0.17693,0.94683) [draw,fill] {};
\node at (0.32319,0.90302) [draw,fill] {};
\node at (0.33062,0.90086) [draw,fill] {};
\node at (0.31143,0.90653) [draw,fill] {};
\node at (0.28672,0.91395) [draw,fill] {};
\node at (0.25501,0.92346) [draw,fill] {};
\node at (0.25134,0.92468) [draw,fill] {};
\node at (0.26085,0.92167) [draw,fill] {};
\node at (0.27316,0.91801) [draw,fill] {};
\node at (0.38053,0.88585) [draw,fill] {};
\node at (0.40698,0.87791) [draw,fill] {};
\node at (0.36292,0.89114) [draw,fill] {};
\node at (0.34126,0.89767) [draw,fill] {};
\node at (0.47041,0.85886) [draw,fill] {};
\node at (0.49207,0.85233) [draw,fill] {};
\node at (0.45280,0.86415) [draw,fill] {};
\node at (0.42635,0.87209) [draw,fill] {};
\node at (0.57833,0.82654) [draw,fill] {};
\node at (0.58199,0.82532) [draw,fill] {};
\node at (0.57248,0.82833) [draw,fill] {};
\node at (0.56017,0.83199) [draw,fill] {};
\node at (0.62835,0.81149) [draw,fill] {};
\node at (0.65640,0.80317) [draw,fill] {};
\node at (0.61074,0.81672) [draw,fill] {};
\node at (0.59068,0.82269) [draw,fill] {};
\node at (0.51014,0.84698) [draw,fill] {};
\node at (0.50272,0.84914) [draw,fill] {};
\node at (0.52190,0.84347) [draw,fill] {};
\node at (0.54662,0.83605) [draw,fill] {};
\node at (0.71823,0.78450) [draw,fill] {};
\node at (0.74149,0.77759) [draw,fill] {};
\node at (0.70062,0.78980) [draw,fill] {};
\node at (0.67576,0.79736) [draw,fill] {};
\node at (0.79044,0.76287) [draw,fill] {};
\node at (0.76083,0.77180) [draw,fill] {};
\node at (0.80805,0.75757) [draw,fill] {};
\node at (0.82656,0.75203) [draw,fill] {};
\node at (0.87623,0.73713) [draw,fill] {};
\node at (0.90583,0.72820) [draw,fill] {};
\node at (0.85862,0.74243) [draw,fill] {};
\node at (0.84011,0.74797) [draw,fill] {};
\node at (0.96605,0.71020) [draw,fill] {};
\node at (0.99090,0.70264) [draw,fill] {};
\node at (0.94844,0.71550) [draw,fill] {};
\node at (0.92518,0.72241) [draw,fill] {};
\node at (0.05208,0.59632) [draw,fill] {};
\node at (0.07496,0.59468) [draw,fill] {};
\node at (0.03447,0.59756) [draw,fill] {};
\node at (0.00924,0.59930) [draw,fill] {};
\node at (0.16217,0.57740) [draw,fill] {};
\node at (0.16546,0.57674) [draw,fill] {};
\node at (0.15543,0.57884) [draw,fill] {};
\node at (0.14030,0.58213) [draw,fill] {};
\node at (0.09052,0.59279) [draw,fill] {};
\node at (0.08526,0.59373) [draw,fill] {};
\node at (0.10139,0.59052) [draw,fill] {};
\node at (0.12582,0.58526) [draw,fill] {};
\node at (0.33282,0.49921) [draw,fill] {};
\node at (0.33320,0.49884) [draw,fill] {};
\node at (0.33241,0.49949) [draw,fill] {};
\node at (0.33166,0.49986) [draw,fill] {};
\node at (0.21078,0.56007) [draw,fill] {};
\node at (0.23949,0.54922) [draw,fill] {};
\node at (0.19317,0.56668) [draw,fill] {};
\node at (0.17377,0.57387) [draw,fill] {};
\node at (0.27336,0.53292) [draw,fill] {};
\node at (0.25626,0.54195) [draw,fill] {};
\node at (0.29056,0.52336) [draw,fill] {};
\node at (0.32044,0.50626) [draw,fill] {};
\node at (0.49949,0.33241) [draw,fill] {};
\node at (0.49986,0.33166) [draw,fill] {};
\node at (0.49921,0.33282) [draw,fill] {};
\node at (0.49884,0.33320) [draw,fill] {};
\node at (0.57884,0.15543) [draw,fill] {};
\node at (0.58213,0.14030) [draw,fill] {};
\node at (0.57740,0.16217) [draw,fill] {};
\node at (0.57674,0.16546) [draw,fill] {};
\node at (0.59632,0.05208) [draw,fill] {};
\node at (0.59468,0.07496) [draw,fill] {};
\node at (0.59756,0.03447) [draw,fill] {};
\node at (0.59930,0.00924) [draw,fill] {};
\node at (0.59052,0.10139) [draw,fill] {};
\node at (0.58526,0.12582) [draw,fill] {};
\node at (0.59279,0.09052) [draw,fill] {};
\node at (0.59373,0.08526) [draw,fill] {};
\node at (0.56007,0.21078) [draw,fill] {};
\node at (0.54922,0.23949) [draw,fill] {};
\node at (0.56668,0.19317) [draw,fill] {};
\node at (0.57387,0.17377) [draw,fill] {};
\node at (0.52336,0.29056) [draw,fill] {};
\node at (0.50626,0.32044) [draw,fill] {};
\node at (0.53292,0.27336) [draw,fill] {};
\node at (0.54195,0.25626) [draw,fill] {};
\node at (0.37129,0.46873) [draw,fill] {};
\node at (0.40451,0.44134) [draw,fill] {};
\node at (0.35368,0.48297) [draw,fill] {};
\node at (0.33878,0.49448) [draw,fill] {};
\node at (0.46873,0.37129) [draw,fill] {};
\node at (0.44134,0.40451) [draw,fill] {};
\node at (0.48297,0.35368) [draw,fill] {};
\node at (0.49448,0.33878) [draw,fill] {};
\node at (0.42257,0.42567) [draw,fill] {};
\node at (0.41825,0.42980) [draw,fill] {};
\node at (0.42567,0.42257) [draw,fill] {};
\node at (0.42980,0.41825) [draw,fill] {};
\node at (0.00000,0.61404) [draw,fill] {};
\node at (0.00000,0.65256) [draw,fill] {};
\node at (0.00000,0.73711) [draw,fill] {};
\node at (0.00000,0.92956) [draw,fill] {};
\node at (1.00000,0.07044) [draw,fill] {};
\node at (1.00000,0.26289) [draw,fill] {};
\node at (1.00000,0.40377) [draw,fill] {};
\node at (1.00000,0.59623) [draw,fill] {};
\node at (1.00000,0.69285) [draw,fill] {};
\node at (1.00000,0.67368) [draw,fill] {};
\node at (0.61404,0.00000) [draw,fill] {};
\node at (0.65256,0.00000) [draw,fill] {};
\node at (0.73711,0.00000) [draw,fill] {};
\node at (0.92956,0.00000) [draw,fill] {};


==> tikz/global_elements.dat <==
\draw (0.08333,0.66667) -- (0.00000,0.66667);
\draw (0.08333,0.66667) -- (0.16667,0.66667);
\draw (0.08333,0.59408) -- (0.04370,0.59692);
\draw (0.08333,0.59408) -- (0.09245,0.59245);
\draw (0.04370,0.59692) -- (0.00000,0.59993);
\draw (0.00000,0.66667) -- (0.00000,0.59993);
\draw (0.16667,0.57650) -- (0.16097,0.57764);
\draw (0.16667,0.57650) -- (0.20028,0.56405);
\draw (0.16097,0.57764) -- (0.13477,0.58333);
\draw (0.13477,0.58333) -- (0.09245,0.59245);
\draw (0.16667,0.66667) -- (0.25000,0.66667);
\draw (0.33333,0.50000) -- (0.33333,0.49870);
\draw (0.33333,0.50000) -- (0.33333,0.58333);
\draw (0.33333,0.49870) -- (0.33268,0.49935);
\draw (0.33268,0.49935) -- (0.33138,0.50000);
\draw (0.33138,0.50000) -- (0.27962,0.52962);
\draw (0.25000,0.54525) -- (0.20028,0.56405);
\draw (0.25000,0.54525) -- (0.27962,0.52962);
\draw (0.25000,0.66667) -- (0.33333,0.66667);
\draw (0.33333,0.58333) -- (0.33333,0.66667);
\draw (0.00000,0.66667) -- (0.00000,0.75000);
\draw (0.00000,0.66667) -- (0.08333,0.66667);
\draw (0.00000,0.75000) -- (0.00000,0.83333);
\draw (0.00000,0.83333) -- (0.00000,0.91667);
\draw (0.08333,0.66667) -- (0.16667,0.66667);
\draw (0.16667,0.66667) -- (0.25000,0.66667);
\draw (0.00000,0.91667) -- (0.00000,1.00000);
\draw (0.08333,0.97493) -- (0.03206,0.99040);
\draw (0.08333,0.97493) -- (0.12362,0.96297);
\draw (0.03206,0.99040) -- (0.00000,1.00000);
\draw (0.16667,0.94987) -- (0.12362,0.96297);
\draw (0.16667,0.94987) -- (0.21525,0.93547);
\draw (0.25000,0.66667) -- (0.33333,0.66667);
\draw (0.33333,0.66667) -- (0.33333,0.75000);
\draw (0.33333,0.75000) -- (0.33333,0.83333);
\draw (0.33333,0.83333) -- (0.33333,0.90007);
\draw (0.25000,0.92513) -- (0.21525,0.93547);
\draw (0.25000,0.92513) -- (0.25635,0.92301);
\draw (0.33333,0.90007) -- (0.32048,0.90381);
\draw (0.32048,0.90381) -- (0.27767,0.91667);
\draw (0.27767,0.91667) -- (0.25635,0.92301);
\draw (0.50000,0.33333) -- (0.49870,0.33333);
\draw (0.50000,0.33333) -- (0.58333,0.33333);
\draw (0.50000,0.33138) -- (0.49935,0.33268);
\draw (0.50000,0.33138) -- (0.52962,0.27962);
\draw (0.49935,0.33268) -- (0.49870,0.33333);
\draw (0.58333,0.13477) -- (0.57764,0.16097);
\draw (0.58333,0.13477) -- (0.59245,0.09245);
\draw (0.57764,0.16097) -- (0.57650,0.16667);
\draw (0.57650,0.16667) -- (0.56405,0.20028);
\draw (0.66667,0.00000) -- (0.66667,0.08333);
\draw (0.66667,0.00000) -- (0.59993,0.00000);
\draw (0.66667,0.08333) -- (0.66667,0.16667);
\draw (0.59692,0.04370) -- (0.59408,0.08333);
\draw (0.59692,0.04370) -- (0.59993,0.00000);
\draw (0.59408,0.08333) -- (0.59245,0.09245);
\draw (0.66667,0.16667) -- (0.66667,0.25000);
\draw (0.56405,0.20028) -- (0.54525,0.25000);
\draw (0.54525,0.25000) -- (0.52962,0.27962);
\draw (0.58333,0.33333) -- (0.66667,0.33333);
\draw (0.66667,0.25000) -- (0.66667,0.33333);
\draw (0.41667,0.43132) -- (0.35913,0.47876);
\draw (0.41667,0.43132) -- (0.42415,0.42415);
\draw (0.35913,0.47876) -- (0.33333,0.49870);
\draw (0.33333,0.50000) -- (0.33333,0.49870);
\draw (0.33333,0.50000) -- (0.33333,0.58333);
\draw (0.50000,0.33333) -- (0.49870,0.33333);
\draw (0.50000,0.33333) -- (0.58333,0.33333);
\draw (0.47876,0.35913) -- (0.43132,0.41667);
\draw (0.47876,0.35913) -- (0.49870,0.33333);
\draw (0.43132,0.41667) -- (0.42415,0.42415);
\draw (0.33333,0.58333) -- (0.33333,0.66667);
\draw (0.33333,0.66667) -- (0.41667,0.66667);
\draw (0.41667,0.66667) -- (0.50000,0.66667);
\draw (0.50000,0.66667) -- (0.58333,0.66667);
\draw (0.58333,0.33333) -- (0.66667,0.33333);
\draw (0.66667,0.33333) -- (0.66667,0.41667);
\draw (0.66667,0.41667) -- (0.66667,0.50000);
\draw (0.66667,0.50000) -- (0.66667,0.58333);
\draw (0.58333,0.66667) -- (0.66667,0.66667);
\draw (0.66667,0.58333) -- (0.66667,0.66667);
\draw (0.33333,0.66667) -- (0.33333,0.75000);
\draw (0.33333,0.66667) -- (0.41667,0.66667);
\draw (0.33333,0.75000) -- (0.33333,0.83333);
\draw (0.33333,0.83333) -- (0.33333,0.90007);
\draw (0.41667,0.66667) -- (0.50000,0.66667);
\draw (0.50000,0.66667) -- (0.58333,0.66667);
\draw (0.41667,0.87500) -- (0.37085,0.88875);
\draw (0.41667,0.87500) -- (0.46248,0.86125);
\draw (0.37085,0.88875) -- (0.33333,0.90007);
\draw (0.50000,0.84993) -- (0.46248,0.86125);
\draw (0.50000,0.84993) -- (0.51286,0.84619);
\draw (0.58333,0.66667) -- (0.66667,0.66667);
\draw (0.58333,0.82487) -- (0.57699,0.82699);
\draw (0.58333,0.82487) -- (0.61808,0.81453);
\draw (0.57699,0.82699) -- (0.55566,0.83333);
\draw (0.55566,0.83333) -- (0.51286,0.84619);
\draw (0.66667,0.66667) -- (0.66667,0.75000);
\draw (0.66667,0.75000) -- (0.66667,0.80013);
\draw (0.66667,0.80013) -- (0.61808,0.81453);
\draw (0.66667,0.00000) -- (0.66667,0.08333);
\draw (0.66667,0.08333) -- (0.66667,0.16667);
\draw (0.66667,0.16667) -- (0.66667,0.25000);
\draw (0.66667,0.25000) -- (0.66667,0.33333);
\draw (1.00000,0.00000) -- (1.00000,0.08333);
\draw (1.00000,0.08333) -- (1.00000,0.16667);
\draw (1.00000,0.16667) -- (1.00000,0.25000);
\draw (1.00000,0.25000) -- (1.00000,0.33333);
\draw (0.66667,0.00000) -- (0.75000,0.00000);
\draw (0.66667,0.33333) -- (0.75000,0.33333);
\draw (0.75000,0.00000) -- (0.83333,0.00000);
\draw (0.75000,0.33333) -- (0.83333,0.33333);
\draw (0.83333,0.00000) -- (0.91667,0.00000);
\draw (0.83333,0.33333) -- (0.91667,0.33333);
\draw (0.91667,0.00000) -- (1.00000,0.00000);
\draw (0.91667,0.33333) -- (1.00000,0.33333);
\draw (0.66667,0.33333) -- (0.66667,0.41667);
\draw (0.66667,0.41667) -- (0.66667,0.50000);
\draw (0.66667,0.50000) -- (0.66667,0.58333);
\draw (0.66667,0.58333) -- (0.66667,0.66667);
\draw (1.00000,0.33333) -- (1.00000,0.41667);
\draw (1.00000,0.41667) -- (1.00000,0.50000);
\draw (1.00000,0.50000) -- (1.00000,0.58333);
\draw (1.00000,0.58333) -- (1.00000,0.66667);
\draw (0.66667,0.33333) -- (0.75000,0.33333);
\draw (0.66667,0.66667) -- (0.75000,0.66667);
\draw (0.75000,0.33333) -- (0.83333,0.33333);
\draw (0.75000,0.66667) -- (0.83333,0.66667);
\draw (0.83333,0.33333) -- (0.91667,0.33333);
\draw (0.83333,0.66667) -- (0.91667,0.66667);
\draw (0.91667,0.33333) -- (1.00000,0.33333);
\draw (0.91667,0.66667) -- (1.00000,0.66667);
\draw (0.66667,0.66667) -- (0.66667,0.75000);
\draw (0.66667,0.66667) -- (0.75000,0.66667);
\draw (0.66667,0.75000) -- (0.66667,0.80013);
\draw (0.75000,0.66667) -- (0.83333,0.66667);
\draw (0.75000,0.77507) -- (0.70972,0.78703);
\draw (0.75000,0.77507) -- (0.80127,0.75960);
\draw (0.70972,0.78703) -- (0.66667,0.80013);
\draw (0.83333,0.66667) -- (0.91667,0.66667);
\draw (0.83333,0.75000) -- (0.80127,0.75960);
\draw (0.83333,0.75000) -- (0.86540,0.74040);
\draw (0.91667,0.66667) -- (1.00000,0.66667);
\draw (0.91667,0.72493) -- (0.86540,0.74040);
\draw (0.91667,0.72493) -- (0.95695,0.71297);
\draw (1.00000,0.66667) -- (1.00000,0.69987);
\draw (1.00000,0.69987) -- (0.95695,0.71297);


==> tikz/global_subcells.dat <==
\filldraw (0.08333,0.66667) -- (0.08333,0.59408) -- (0.04370,0.59692) -- cycle;
\filldraw (0.00000,0.66667) -- (0.00000,0.59993) -- (0.04370,0.59692) -- cycle;
\filldraw (0.00000,0.66667) -- (0.08333,0.66667) -- (0.04370,0.59692) -- cycle;
\filldraw (0.16667,0.58333) -- (0.16667,0.57650) -- (0.16097,0.57764) -- cycle;
\filldraw (0.16667,0.58333) -- (0.13477,0.58333) -- (0.16097,0.57764) -- cycle;
\filldraw (0.16667,0.58333) -- (0.16667,0.66667) -- (0.09245,0.59245) -- cycle;
\filldraw (0.08333,0.66667) -- (0.08333,0.59408) -- (0.09245,0.59245) -- cycle;
\filldraw (0.08333,0.66667) -- (0.16667,0.66667) -- (0.09245,0.59245) -- cycle;
\filldraw (0.16667,0.58333) -- (0.13477,0.58333) -- (0.09245,0.59245) -- cycle;
\filldraw (0.33333,0.50000) -- (0.33333,0.49870) -- (0.33268,0.49935) -- cycle;
\filldraw (0.33333,0.50000) -- (0.33138,0.50000) -- (0.33268,0.49935) -- cycle;
\filldraw (0.25000,0.58333) -- (0.25000,0.54525) -- (0.20028,0.56405) -- cycle;
\filldraw (0.16667,0.58333) -- (0.16667,0.57650) -- (0.20028,0.56405) -- cycle;
\filldraw (0.16667,0.58333) -- (0.25000,0.58333) -- (0.20028,0.56405) -- cycle;
\filldraw (0.16667,0.58333) -- (0.16667,0.66667) -- (0.25000,0.66667) -- (0.25000,0.58333) -- cycle;
\filldraw (0.33333,0.50000) -- (0.33333,0.58333) -- (0.27962,0.52962) -- cycle;
\filldraw (0.25000,0.58333) -- (0.25000,0.54525) -- (0.27962,0.52962) -- cycle;
\filldraw (0.25000,0.58333) -- (0.33333,0.58333) -- (0.27962,0.52962) -- cycle;
\filldraw (0.33333,0.50000) -- (0.33138,0.50000) -- (0.27962,0.52962) -- cycle;
\filldraw (0.25000,0.58333) -- (0.25000,0.66667) -- (0.33333,0.66667) -- (0.33333,0.58333) -- cycle;
\filldraw (0.00000,0.66667) -- (0.00000,0.83333) -- (0.16667,0.83333) -- (0.16667,0.66667) -- cycle;
\filldraw (0.00000,0.83333) -- (0.00000,0.91667) -- (0.08333,0.91667) -- (0.08333,0.83333) -- cycle;
\filldraw (0.08333,0.91667) -- (0.08333,0.97493) -- (0.03206,0.99040) -- cycle;
\filldraw (0.00000,0.91667) -- (0.00000,1.00000) -- (0.03206,0.99040) -- cycle;
\filldraw (0.00000,0.91667) -- (0.08333,0.91667) -- (0.03206,0.99040) -- cycle;
\filldraw (0.08333,0.83333) -- (0.08333,0.91667) -- (0.16667,0.91667) -- (0.16667,0.83333) -- cycle;
\filldraw (0.16667,0.91667) -- (0.16667,0.94987) -- (0.12362,0.96297) -- cycle;
\filldraw (0.08333,0.91667) -- (0.08333,0.97493) -- (0.12362,0.96297) -- cycle;
\filldraw (0.08333,0.91667) -- (0.16667,0.91667) -- (0.12362,0.96297) -- cycle;
\filldraw (0.16667,0.66667) -- (0.16667,0.83333) -- (0.33333,0.83333) -- (0.33333,0.66667) -- cycle;
\filldraw (0.16667,0.83333) -- (0.16667,0.91667) -- (0.25000,0.91667) -- (0.25000,0.83333) -- cycle;
\filldraw (0.25000,0.91667) -- (0.25000,0.92513) -- (0.21525,0.93547) -- cycle;
\filldraw (0.16667,0.91667) -- (0.16667,0.94987) -- (0.21525,0.93547) -- cycle;
\filldraw (0.16667,0.91667) -- (0.25000,0.91667) -- (0.21525,0.93547) -- cycle;
\filldraw (0.33333,0.83333) -- (0.33333,0.90007) -- (0.32048,0.90381) -- cycle;
\filldraw (0.25000,0.83333) -- (0.25000,0.91667) -- (0.32048,0.90381) -- cycle;
\filldraw (0.25000,0.91667) -- (0.27767,0.91667) -- (0.32048,0.90381) -- cycle;
\filldraw (0.25000,0.83333) -- (0.33333,0.83333) -- (0.32048,0.90381) -- cycle;
\filldraw (0.25000,0.91667) -- (0.25000,0.92513) -- (0.25635,0.92301) -- cycle;
\filldraw (0.25000,0.91667) -- (0.27767,0.91667) -- (0.25635,0.92301) -- cycle;
\filldraw (0.50000,0.33333) -- (0.50000,0.33138) -- (0.49935,0.33268) -- cycle;
\filldraw (0.50000,0.33333) -- (0.49870,0.33333) -- (0.49935,0.33268) -- cycle;
\filldraw (0.58333,0.16667) -- (0.58333,0.13477) -- (0.57764,0.16097) -- cycle;
\filldraw (0.58333,0.16667) -- (0.57650,0.16667) -- (0.57764,0.16097) -- cycle;
\filldraw (0.66667,0.00000) -- (0.66667,0.08333) -- (0.59692,0.04370) -- cycle;
\filldraw (0.66667,0.08333) -- (0.59408,0.08333) -- (0.59692,0.04370) -- cycle;
\filldraw (0.66667,0.00000) -- (0.59993,0.00000) -- (0.59692,0.04370) -- cycle;
\filldraw (0.66667,0.08333) -- (0.66667,0.16667) -- (0.59245,0.09245) -- cycle;
\filldraw (0.58333,0.16667) -- (0.58333,0.13477) -- (0.59245,0.09245) -- cycle;
\filldraw (0.58333,0.16667) -- (0.66667,0.16667) -- (0.59245,0.09245) -- cycle;
\filldraw (0.66667,0.08333) -- (0.59408,0.08333) -- (0.59245,0.09245) -- cycle;
\filldraw (0.58333,0.16667) -- (0.58333,0.25000) -- (0.56405,0.20028) -- cycle;
\filldraw (0.58333,0.25000) -- (0.54525,0.25000) -- (0.56405,0.20028) -- cycle;
\filldraw (0.58333,0.16667) -- (0.57650,0.16667) -- (0.56405,0.20028) -- cycle;
\filldraw (0.58333,0.25000) -- (0.58333,0.33333) -- (0.52962,0.27962) -- cycle;
\filldraw (0.50000,0.33333) -- (0.50000,0.33138) -- (0.52962,0.27962) -- cycle;
\filldraw (0.50000,0.33333) -- (0.58333,0.33333) -- (0.52962,0.27962) -- cycle;
\filldraw (0.58333,0.25000) -- (0.54525,0.25000) -- (0.52962,0.27962) -- cycle;
\filldraw (0.58333,0.16667) -- (0.58333,0.25000) -- (0.66667,0.25000) -- (0.66667,0.16667) -- cycle;
\filldraw (0.58333,0.25000) -- (0.58333,0.33333) -- (0.66667,0.33333) -- (0.66667,0.25000) -- cycle;
\filldraw (0.41667,0.50000) -- (0.41667,0.43132) -- (0.35913,0.47876) -- cycle;
\filldraw (0.33333,0.50000) -- (0.33333,0.49870) -- (0.35913,0.47876) -- cycle;
\filldraw (0.33333,0.50000) -- (0.41667,0.50000) -- (0.35913,0.47876) -- cycle;
\filldraw (0.50000,0.33333) -- (0.50000,0.41667) -- (0.47876,0.35913) -- cycle;
\filldraw (0.50000,0.41667) -- (0.43132,0.41667) -- (0.47876,0.35913) -- cycle;
\filldraw (0.50000,0.33333) -- (0.49870,0.33333) -- (0.47876,0.35913) -- cycle;
\filldraw (0.50000,0.41667) -- (0.50000,0.50000) -- (0.42415,0.42415) -- cycle;
\filldraw (0.41667,0.50000) -- (0.41667,0.43132) -- (0.42415,0.42415) -- cycle;
\filldraw (0.41667,0.50000) -- (0.50000,0.50000) -- (0.42415,0.42415) -- cycle;
\filldraw (0.50000,0.41667) -- (0.43132,0.41667) -- (0.42415,0.42415) -- cycle;
\filldraw (0.33333,0.50000) -- (0.33333,0.66667) -- (0.50000,0.66667) -- (0.50000,0.50000) -- cycle;
\filldraw (0.50000,0.33333) -- (0.50000,0.50000) -- (0.66667,0.50000) -- (0.66667,0.33333) -- cycle;
\filldraw (0.50000,0.50000) -- (0.50000,0.66667) -- (0.66667,0.66667) -- (0.66667,0.50000) -- cycle;
\filldraw (0.33333,0.66667) -- (0.33333,0.83333) -- (0.50000,0.83333) -- (0.50000,0.66667) -- cycle;
\filldraw (0.41667,0.83333) -- (0.41667,0.87500) -- (0.37085,0.88875) -- cycle;
\filldraw (0.33333,0.83333) -- (0.33333,0.90007) -- (0.37085,0.88875) -- cycle;
\filldraw (0.33333,0.83333) -- (0.41667,0.83333) -- (0.37085,0.88875) -- cycle;
\filldraw (0.50000,0.83333) -- (0.50000,0.84993) -- (0.46248,0.86125) -- cycle;
\filldraw (0.41667,0.83333) -- (0.41667,0.87500) -- (0.46248,0.86125) -- cycle;
\filldraw (0.41667,0.83333) -- (0.50000,0.83333) -- (0.46248,0.86125) -- cycle;
\filldraw (0.50000,0.66667) -- (0.50000,0.75000) -- (0.58333,0.75000) -- (0.58333,0.66667) -- cycle;
\filldraw (0.58333,0.75000) -- (0.58333,0.82487) -- (0.57699,0.82699) -- cycle;
\filldraw (0.50000,0.75000) -- (0.50000,0.83333) -- (0.57699,0.82699) -- cycle;
\filldraw (0.50000,0.83333) -- (0.55566,0.83333) -- (0.57699,0.82699) -- cycle;
\filldraw (0.50000,0.75000) -- (0.58333,0.75000) -- (0.57699,0.82699) -- cycle;
\filldraw (0.58333,0.66667) -- (0.58333,0.75000) -- (0.66667,0.75000) -- (0.66667,0.66667) -- cycle;
\filldraw (0.66667,0.75000) -- (0.66667,0.80013) -- (0.61808,0.81453) -- cycle;
\filldraw (0.58333,0.75000) -- (0.58333,0.82487) -- (0.61808,0.81453) -- cycle;
\filldraw (0.58333,0.75000) -- (0.66667,0.75000) -- (0.61808,0.81453) -- cycle;
\filldraw (0.50000,0.83333) -- (0.50000,0.84993) -- (0.51286,0.84619) -- cycle;
\filldraw (0.50000,0.83333) -- (0.55566,0.83333) -- (0.51286,0.84619) -- cycle;
\filldraw (0.66667,0.00000) -- (0.66667,0.33333) -- (1.00000,0.33333) -- (1.00000,0.00000) -- cycle;
\filldraw (0.66667,0.33333) -- (0.66667,0.66667) -- (1.00000,0.66667) -- (1.00000,0.33333) -- cycle;
\filldraw (0.66667,0.66667) -- (0.66667,0.75000) -- (0.75000,0.75000) -- (0.75000,0.66667) -- cycle;
\filldraw (0.75000,0.75000) -- (0.75000,0.77507) -- (0.70972,0.78703) -- cycle;
\filldraw (0.66667,0.75000) -- (0.66667,0.80013) -- (0.70972,0.78703) -- cycle;
\filldraw (0.66667,0.75000) -- (0.75000,0.75000) -- (0.70972,0.78703) -- cycle;
\filldraw (0.75000,0.66667) -- (0.75000,0.75000) -- (0.83333,0.75000) -- (0.83333,0.66667) -- cycle;
\filldraw (0.75000,0.75000) -- (0.75000,0.77507) -- (0.80127,0.75960) -- cycle;
\filldraw (0.75000,0.75000) -- (0.83333,0.75000) -- (0.80127,0.75960) -- cycle;
\filldraw (0.91667,0.66667) -- (0.91667,0.72493) -- (0.86540,0.74040) -- cycle;
\filldraw (0.83333,0.66667) -- (0.83333,0.75000) -- (0.86540,0.74040) -- cycle;
\filldraw (0.83333,0.66667) -- (0.91667,0.66667) -- (0.86540,0.74040) -- cycle;
\filldraw (1.00000,0.66667) -- (1.00000,0.69987) -- (0.95695,0.71297) -- cycle;
\filldraw (0.91667,0.66667) -- (0.91667,0.72493) -- (0.95695,0.71297) -- cycle;
\filldraw (0.91667,0.66667) -- (1.00000,0.66667) -- (0.95695,0.71297) -- cycle;


==> tikz/immersed_domain_elements.dat <==
\draw (-1.00000,-1.00000) -- (-1.00000,-0.87500);
\draw (-1.00000,-1.00000) -- (-0.87500,-1.00000);
\draw (-1.00000,-0.87500) -- (-1.00000,-0.75000);
\draw (-1.00000,-0.75000) -- (-1.00000,-0.62500);
\draw (-1.00000,-0.62500) -- (-1.00000,-0.50000);
\draw (-1.00000,-0.50000) -- (-1.00000,-0.37500);
\draw (-0.87500,-1.00000) -- (-0.75000,-1.00000);
\draw (-0.75000,-1.00000) -- (-0.62500,-1.00000);
\draw (-0.62500,-1.00000) -- (-0.50000,-1.00000);
\draw (-0.50000,-1.00000) -- (-0.37500,-1.00000);
\draw (-1.00000,-0.37500) -- (-1.00000,-0.25000);
\draw (-1.00000,-0.25000) -- (-1.00000,-0.12500);
\draw (-1.00000,-0.12500) -- (-1.00000,0.00000);
\draw (-1.00000,0.00000) -- (-0.87500,0.00000);
\draw (-0.87500,0.00000) -- (-0.75000,0.00000);
\draw (-0.75000,0.00000) -- (-0.62500,0.00000);
\draw (-0.62500,0.00000) -- (-0.50000,0.00000);
\draw (-0.50000,0.00000) -- (-0.49304,-0.05554);
\draw (-0.37500,-1.00000) -- (-0.25000,-1.00000);
\draw (-0.25000,-1.00000) -- (-0.12500,-1.00000);
\draw (-0.12500,-1.00000) -- (0.00000,-1.00000);
\draw (0.00000,-1.00000) -- (0.00000,-0.87500);
\draw (0.00000,-0.87500) -- (0.00000,-0.75000);
\draw (0.00000,-0.75000) -- (0.00000,-0.62500);
\draw (0.00000,-0.62500) -- (0.00000,-0.50000);
\draw (0.00000,-0.50000) -- (-0.05554,-0.49304);
\draw (-0.37500,-0.32764) -- (-0.40894,-0.28394);
\draw (-0.37500,-0.32764) -- (-0.35254,-0.35254);
\draw (-0.40894,-0.28394) -- (-0.43213,-0.25000);
\draw (-0.43213,-0.25000) -- (-0.46301,-0.17786);
\draw (-0.25000,-0.43213) -- (-0.28394,-0.40894);
\draw (-0.25000,-0.43213) -- (-0.17786,-0.46301);
\draw (-0.28394,-0.40894) -- (-0.32764,-0.37500);
\draw (-0.32764,-0.37500) -- (-0.35254,-0.35254);
\draw (-0.46301,-0.17786) -- (-0.48389,-0.12500);
\draw (-0.48389,-0.12500) -- (-0.49304,-0.05554);
\draw (-0.12500,-0.48389) -- (-0.17786,-0.46301);
\draw (-0.12500,-0.48389) -- (-0.05554,-0.49304);
\draw (-1.00000,0.00000) -- (-1.00000,0.12500);
\draw (-1.00000,0.00000) -- (-0.87500,0.00000);
\draw (-1.00000,0.12500) -- (-1.00000,0.25000);
\draw (-1.00000,0.25000) -- (-1.00000,0.37500);
\draw (-1.00000,0.37500) -- (-1.00000,0.50000);
\draw (-1.00000,0.50000) -- (-1.00000,0.62500);
\draw (-0.87500,0.00000) -- (-0.75000,0.00000);
\draw (-0.75000,0.00000) -- (-0.62500,0.00000);
\draw (-0.62500,0.00000) -- (-0.50000,0.00000);
\draw (-0.50000,0.00000) -- (-0.49304,0.05554);
\draw (-1.00000,0.62500) -- (-1.00000,0.75000);
\draw (-1.00000,0.75000) -- (-1.00000,0.87500);
\draw (-1.00000,0.87500) -- (-1.00000,1.00000);
\draw (-1.00000,1.00000) -- (-0.87500,1.00000);
\draw (-0.87500,1.00000) -- (-0.75000,1.00000);
\draw (-0.75000,1.00000) -- (-0.62500,1.00000);
\draw (-0.62500,1.00000) -- (-0.50000,1.00000);
\draw (-0.50000,1.00000) -- (-0.37500,1.00000);
\draw (-0.49304,0.05554) -- (-0.48389,0.12500);
\draw (-0.48389,0.12500) -- (-0.46301,0.17786);
\draw (-0.46301,0.17786) -- (-0.43213,0.25000);
\draw (-0.43213,0.25000) -- (-0.40894,0.28394);
\draw (-0.37500,0.32764) -- (-0.40894,0.28394);
\draw (-0.37500,0.32764) -- (-0.35254,0.35254);
\draw (-0.35254,0.35254) -- (-0.32764,0.37500);
\draw (-0.32764,0.37500) -- (-0.28394,0.40894);
\draw (-0.25000,0.43213) -- (-0.28394,0.40894);
\draw (-0.25000,0.43213) -- (-0.17786,0.46301);
\draw (-0.12500,0.48389) -- (-0.17786,0.46301);
\draw (-0.12500,0.48389) -- (-0.05554,0.49304);
\draw (-0.05554,0.49304) -- (0.00000,0.50000);
\draw (0.00000,0.50000) -- (0.00000,0.62500);
\draw (-0.37500,1.00000) -- (-0.25000,1.00000);
\draw (-0.25000,1.00000) -- (-0.12500,1.00000);
\draw (-0.12500,1.00000) -- (0.00000,1.00000);
\draw (0.00000,0.62500) -- (0.00000,0.75000);
\draw (0.00000,0.75000) -- (0.00000,0.87500);
\draw (0.00000,0.87500) -- (0.00000,1.00000);
\draw (0.00000,-1.00000) -- (0.00000,-0.87500);
\draw (0.00000,-1.00000) -- (0.12500,-1.00000);
\draw (0.00000,-0.87500) -- (0.00000,-0.75000);
\draw (0.00000,-0.75000) -- (0.00000,-0.62500);
\draw (0.00000,-0.62500) -- (0.00000,-0.50000);
\draw (0.00000,-0.50000) -- (0.05554,-0.49304);
\draw (0.12500,-1.00000) -- (0.25000,-1.00000);
\draw (0.25000,-1.00000) -- (0.37500,-1.00000);
\draw (0.37500,-1.00000) -- (0.50000,-1.00000);
\draw (0.50000,-1.00000) -- (0.62500,-1.00000);
\draw (0.12500,-0.48389) -- (0.05554,-0.49304);
\draw (0.12500,-0.48389) -- (0.17786,-0.46301);
\draw (0.25000,-0.43213) -- (0.17786,-0.46301);
\draw (0.25000,-0.43213) -- (0.28394,-0.40894);
\draw (0.28394,-0.40894) -- (0.32764,-0.37500);
\draw (0.32764,-0.37500) -- (0.35254,-0.35254);
\draw (0.37500,-0.32764) -- (0.35254,-0.35254);
\draw (0.37500,-0.32764) -- (0.40894,-0.28394);
\draw (0.40894,-0.28394) -- (0.43213,-0.25000);
\draw (0.43213,-0.25000) -- (0.46301,-0.17786);
\draw (0.46301,-0.17786) -- (0.48389,-0.12500);
\draw (0.48389,-0.12500) -- (0.49304,-0.05554);
\draw (0.50000,0.00000) -- (0.49304,-0.05554);
\draw (0.50000,0.00000) -- (0.62500,0.00000);
\draw (0.62500,-1.00000) -- (0.75000,-1.00000);
\draw (0.75000,-1.00000) -- (0.87500,-1.00000);
\draw (0.87500,-1.00000) -- (1.00000,-1.00000);
\draw (1.00000,-1.00000) -- (1.00000,-0.87500);
\draw (1.00000,-0.87500) -- (1.00000,-0.75000);
\draw (1.00000,-0.75000) -- (1.00000,-0.62500);
\draw (1.00000,-0.62500) -- (1.00000,-0.50000);
\draw (1.00000,-0.50000) -- (1.00000,-0.37500);
\draw (0.62500,0.00000) -- (0.75000,0.00000);
\draw (0.75000,0.00000) -- (0.87500,0.00000);
\draw (0.87500,0.00000) -- (1.00000,0.00000);
\draw (1.00000,-0.37500) -- (1.00000,-0.25000);
\draw (1.00000,-0.25000) -- (1.00000,-0.12500);
\draw (1.00000,-0.12500) -- (1.00000,0.00000);
\draw (0.12500,0.48389) -- (0.05554,0.49304);
\draw (0.12500,0.48389) -- (0.17786,0.46301);
\draw (0.05554,0.49304) -- (0.00000,0.50000);
\draw (0.00000,0.50000) -- (0.00000,0.62500);
\draw (0.25000,0.43213) -- (0.17786,0.46301);
\draw (0.25000,0.43213) -- (0.28394,0.40894);
\draw (0.50000,0.00000) -- (0.49304,0.05554);
\draw (0.50000,0.00000) -- (0.62500,0.00000);
\draw (0.49304,0.05554) -- (0.48389,0.12500);
\draw (0.48389,0.12500) -- (0.46301,0.17786);
\draw (0.46301,0.17786) -- (0.43213,0.25000);
\draw (0.43213,0.25000) -- (0.40894,0.28394);
\draw (0.37500,0.32764) -- (0.35254,0.35254);
\draw (0.37500,0.32764) -- (0.40894,0.28394);
\draw (0.35254,0.35254) -- (0.32764,0.37500);
\draw (0.32764,0.37500) -- (0.28394,0.40894);
\draw (0.00000,0.62500) -- (0.00000,0.75000);
\draw (0.00000,0.75000) -- (0.00000,0.87500);
\draw (0.00000,0.87500) -- (0.00000,1.00000);
\draw (0.00000,1.00000) -- (0.12500,1.00000);
\draw (0.12500,1.00000) -- (0.25000,1.00000);
\draw (0.25000,1.00000) -- (0.37500,1.00000);
\draw (0.37500,1.00000) -- (0.50000,1.00000);
\draw (0.50000,1.00000) -- (0.62500,1.00000);
\draw (0.62500,0.00000) -- (0.75000,0.00000);
\draw (0.75000,0.00000) -- (0.87500,0.00000);
\draw (0.87500,0.00000) -- (1.00000,0.00000);
\draw (1.00000,0.00000) -- (1.00000,0.12500);
\draw (1.00000,0.12500) -- (1.00000,0.25000);
\draw (1.00000,0.25000) -- (1.00000,0.37500);
\draw (1.00000,0.37500) -- (1.00000,0.50000);
\draw (1.00000,0.50000) -- (1.00000,0.62500);
\draw (0.62500,1.00000) -- (0.75000,1.00000);
\draw (0.75000,1.00000) -- (0.87500,1.00000);
\draw (0.87500,1.00000) -- (1.00000,1.00000);
\draw (1.00000,0.62500) -- (1.00000,0.75000);
\draw (1.00000,0.75000) -- (1.00000,0.87500);
\draw (1.00000,0.87500) -- (1.00000,1.00000);


==> tikz/immersed_domain_subcells.dat <==
\filldraw (-1.00000,-1.00000) -- (-1.00000,-0.50000) -- (-0.50000,-0.50000) -- (-0.50000,-1.00000) -- cycle;
\filldraw (-1.00000,-0.50000) -- (-1.00000,0.00000) -- (-0.50000,0.00000) -- (-0.50000,-0.50000) -- cycle;
\filldraw (-0.50000,-1.00000) -- (-0.50000,-0.50000) -- (0.00000,-0.50000) -- (0.00000,-1.00000) -- cycle;
\filldraw (-0.50000,-0.50000) -- (-0.50000,-0.37500) -- (-0.37500,-0.37500) -- (-0.37500,-0.50000) -- cycle;
\filldraw (-0.37500,-0.37500) -- (-0.37500,-0.32764) -- (-0.40894,-0.28394) -- cycle;
\filldraw (-0.50000,-0.37500) -- (-0.50000,-0.25000) -- (-0.40894,-0.28394) -- cycle;
\filldraw (-0.50000,-0.25000) -- (-0.43213,-0.25000) -- (-0.40894,-0.28394) -- cycle;
\filldraw (-0.50000,-0.37500) -- (-0.37500,-0.37500) -- (-0.40894,-0.28394) -- cycle;
\filldraw (-0.25000,-0.50000) -- (-0.25000,-0.43213) -- (-0.28394,-0.40894) -- cycle;
\filldraw (-0.37500,-0.50000) -- (-0.37500,-0.37500) -- (-0.28394,-0.40894) -- cycle;
\filldraw (-0.37500,-0.37500) -- (-0.32764,-0.37500) -- (-0.28394,-0.40894) -- cycle;
\filldraw (-0.37500,-0.50000) -- (-0.25000,-0.50000) -- (-0.28394,-0.40894) -- cycle;
\filldraw (-0.37500,-0.37500) -- (-0.37500,-0.32764) -- (-0.35254,-0.35254) -- cycle;
\filldraw (-0.37500,-0.37500) -- (-0.32764,-0.37500) -- (-0.35254,-0.35254) -- cycle;
\filldraw (-0.50000,-0.25000) -- (-0.50000,-0.12500) -- (-0.46301,-0.17786) -- cycle;
\filldraw (-0.50000,-0.12500) -- (-0.48389,-0.12500) -- (-0.46301,-0.17786) -- cycle;
\filldraw (-0.50000,-0.25000) -- (-0.43213,-0.25000) -- (-0.46301,-0.17786) -- cycle;
\filldraw (-0.50000,-0.12500) -- (-0.50000,0.00000) -- (-0.49304,-0.05554) -- cycle;
\filldraw (-0.50000,-0.12500) -- (-0.48389,-0.12500) -- (-0.49304,-0.05554) -- cycle;
\filldraw (-0.12500,-0.50000) -- (-0.12500,-0.48389) -- (-0.17786,-0.46301) -- cycle;
\filldraw (-0.25000,-0.50000) -- (-0.25000,-0.43213) -- (-0.17786,-0.46301) -- cycle;
\filldraw (-0.25000,-0.50000) -- (-0.12500,-0.50000) -- (-0.17786,-0.46301) -- cycle;
\filldraw (-0.12500,-0.50000) -- (-0.12500,-0.48389) -- (-0.05554,-0.49304) -- cycle;
\filldraw (-0.12500,-0.50000) -- (0.00000,-0.50000) -- (-0.05554,-0.49304) -- cycle;
\filldraw (-1.00000,0.00000) -- (-1.00000,0.50000) -- (-0.50000,0.50000) -- (-0.50000,0.00000) -- cycle;
\filldraw (-1.00000,0.50000) -- (-1.00000,1.00000) -- (-0.50000,1.00000) -- (-0.50000,0.50000) -- cycle;
\filldraw (-0.50000,0.00000) -- (-0.50000,0.12500) -- (-0.49304,0.05554) -- cycle;
\filldraw (-0.50000,0.12500) -- (-0.48389,0.12500) -- (-0.49304,0.05554) -- cycle;
\filldraw (-0.50000,0.12500) -- (-0.50000,0.25000) -- (-0.46301,0.17786) -- cycle;
\filldraw (-0.50000,0.25000) -- (-0.43213,0.25000) -- (-0.46301,0.17786) -- cycle;
\filldraw (-0.50000,0.12500) -- (-0.48389,0.12500) -- (-0.46301,0.17786) -- cycle;
\filldraw (-0.37500,0.37500) -- (-0.37500,0.32764) -- (-0.40894,0.28394) -- cycle;
\filldraw (-0.50000,0.25000) -- (-0.50000,0.37500) -- (-0.40894,0.28394) -- cycle;
\filldraw (-0.50000,0.37500) -- (-0.37500,0.37500) -- (-0.40894,0.28394) -- cycle;
\filldraw (-0.50000,0.25000) -- (-0.43213,0.25000) -- (-0.40894,0.28394) -- cycle;
\filldraw (-0.50000,0.37500) -- (-0.50000,0.50000) -- (-0.37500,0.50000) -- (-0.37500,0.37500) -- cycle;
\filldraw (-0.37500,0.37500) -- (-0.37500,0.32764) -- (-0.35254,0.35254) -- cycle;
\filldraw (-0.37500,0.37500) -- (-0.32764,0.37500) -- (-0.35254,0.35254) -- cycle;
\filldraw (-0.25000,0.50000) -- (-0.25000,0.43213) -- (-0.28394,0.40894) -- cycle;
\filldraw (-0.37500,0.37500) -- (-0.37500,0.50000) -- (-0.28394,0.40894) -- cycle;
\filldraw (-0.37500,0.50000) -- (-0.25000,0.50000) -- (-0.28394,0.40894) -- cycle;
\filldraw (-0.37500,0.37500) -- (-0.32764,0.37500) -- (-0.28394,0.40894) -- cycle;
\filldraw (-0.12500,0.50000) -- (-0.12500,0.48389) -- (-0.17786,0.46301) -- cycle;
\filldraw (-0.25000,0.50000) -- (-0.25000,0.43213) -- (-0.17786,0.46301) -- cycle;
\filldraw (-0.25000,0.50000) -- (-0.12500,0.50000) -- (-0.17786,0.46301) -- cycle;
\filldraw (-0.12500,0.50000) -- (-0.12500,0.48389) -- (-0.05554,0.49304) -- cycle;
\filldraw (-0.12500,0.50000) -- (0.00000,0.50000) -- (-0.05554,0.49304) -- cycle;
\filldraw (-0.50000,0.50000) -- (-0.50000,1.00000) -- (0.00000,1.00000) -- (0.00000,0.50000) -- cycle;
\filldraw (0.00000,-1.00000) -- (0.00000,-0.50000) -- (0.50000,-0.50000) -- (0.50000,-1.00000) -- cycle;
\filldraw (0.12500,-0.50000) -- (0.12500,-0.48389) -- (0.05554,-0.49304) -- cycle;
\filldraw (0.00000,-0.50000) -- (0.12500,-0.50000) -- (0.05554,-0.49304) -- cycle;
\filldraw (0.25000,-0.50000) -- (0.25000,-0.43213) -- (0.17786,-0.46301) -- cycle;
\filldraw (0.12500,-0.50000) -- (0.12500,-0.48389) -- (0.17786,-0.46301) -- cycle;
\filldraw (0.12500,-0.50000) -- (0.25000,-0.50000) -- (0.17786,-0.46301) -- cycle;
\filldraw (0.37500,-0.50000) -- (0.37500,-0.37500) -- (0.28394,-0.40894) -- cycle;
\filldraw (0.25000,-0.50000) -- (0.25000,-0.43213) -- (0.28394,-0.40894) -- cycle;
\filldraw (0.37500,-0.37500) -- (0.32764,-0.37500) -- (0.28394,-0.40894) -- cycle;
\filldraw (0.25000,-0.50000) -- (0.37500,-0.50000) -- (0.28394,-0.40894) -- cycle;
\filldraw (0.37500,-0.37500) -- (0.37500,-0.32764) -- (0.35254,-0.35254) -- cycle;
\filldraw (0.37500,-0.37500) -- (0.32764,-0.37500) -- (0.35254,-0.35254) -- cycle;
\filldraw (0.37500,-0.50000) -- (0.37500,-0.37500) -- (0.50000,-0.37500) -- (0.50000,-0.50000) -- cycle;
\filldraw (0.50000,-0.37500) -- (0.50000,-0.25000) -- (0.40894,-0.28394) -- cycle;
\filldraw (0.37500,-0.37500) -- (0.37500,-0.32764) -- (0.40894,-0.28394) -- cycle;
\filldraw (0.50000,-0.25000) -- (0.43213,-0.25000) -- (0.40894,-0.28394) -- cycle;
\filldraw (0.37500,-0.37500) -- (0.50000,-0.37500) -- (0.40894,-0.28394) -- cycle;
\filldraw (0.50000,-0.25000) -- (0.50000,-0.12500) -- (0.46301,-0.17786) -- cycle;
\filldraw (0.50000,-0.12500) -- (0.48389,-0.12500) -- (0.46301,-0.17786) -- cycle;
\filldraw (0.50000,-0.25000) -- (0.43213,-0.25000) -- (0.46301,-0.17786) -- cycle;
\filldraw (0.50000,-0.12500) -- (0.50000,0.00000) -- (0.49304,-0.05554) -- cycle;
\filldraw (0.50000,-0.12500) -- (0.48389,-0.12500) -- (0.49304,-0.05554) -- cycle;
\filldraw (0.50000,-1.00000) -- (0.50000,-0.50000) -- (1.00000,-0.50000) -- (1.00000,-1.00000) -- cycle;
\filldraw (0.50000,-0.50000) -- (0.50000,0.00000) -- (1.00000,0.00000) -- (1.00000,-0.50000) -- cycle;
\filldraw (0.12500,0.50000) -- (0.12500,0.48389) -- (0.05554,0.49304) -- cycle;
\filldraw (0.00000,0.50000) -- (0.12500,0.50000) -- (0.05554,0.49304) -- cycle;
\filldraw (0.25000,0.50000) -- (0.25000,0.43213) -- (0.17786,0.46301) -- cycle;
\filldraw (0.12500,0.50000) -- (0.12500,0.48389) -- (0.17786,0.46301) -- cycle;
\filldraw (0.12500,0.50000) -- (0.25000,0.50000) -- (0.17786,0.46301) -- cycle;
\filldraw (0.50000,0.00000) -- (0.50000,0.12500) -- (0.49304,0.05554) -- cycle;
\filldraw (0.50000,0.12500) -- (0.48389,0.12500) -- (0.49304,0.05554) -- cycle;
\filldraw (0.50000,0.12500) -- (0.50000,0.25000) -- (0.46301,0.17786) -- cycle;
\filldraw (0.50000,0.25000) -- (0.43213,0.25000) -- (0.46301,0.17786) -- cycle;
\filldraw (0.50000,0.12500) -- (0.48389,0.12500) -- (0.46301,0.17786) -- cycle;
\filldraw (0.37500,0.37500) -- (0.37500,0.32764) -- (0.35254,0.35254) -- cycle;
\filldraw (0.37500,0.37500) -- (0.32764,0.37500) -- (0.35254,0.35254) -- cycle;
\filldraw (0.37500,0.37500) -- (0.37500,0.50000) -- (0.28394,0.40894) -- cycle;
\filldraw (0.25000,0.50000) -- (0.25000,0.43213) -- (0.28394,0.40894) -- cycle;
\filldraw (0.25000,0.50000) -- (0.37500,0.50000) -- (0.28394,0.40894) -- cycle;
\filldraw (0.37500,0.37500) -- (0.32764,0.37500) -- (0.28394,0.40894) -- cycle;
\filldraw (0.50000,0.25000) -- (0.50000,0.37500) -- (0.40894,0.28394) -- cycle;
\filldraw (0.37500,0.37500) -- (0.37500,0.32764) -- (0.40894,0.28394) -- cycle;
\filldraw (0.37500,0.37500) -- (0.50000,0.37500) -- (0.40894,0.28394) -- cycle;
\filldraw (0.50000,0.25000) -- (0.43213,0.25000) -- (0.40894,0.28394) -- cycle;
\filldraw (0.37500,0.37500) -- (0.37500,0.50000) -- (0.50000,0.50000) -- (0.50000,0.37500) -- cycle;
\filldraw (0.00000,0.50000) -- (0.00000,1.00000) -- (0.50000,1.00000) -- (0.50000,0.50000) -- cycle;
\filldraw (0.50000,0.00000) -- (0.50000,0.50000) -- (1.00000,0.50000) -- (1.00000,0.00000) -- cycle;
\filldraw (0.50000,0.50000) -- (0.50000,1.00000) -- (1.00000,1.00000) -- (1.00000,0.50000) -- cycle;


==> tikz/integration_boundary.dat <==
\node at (-0.53486,-0.00557) [draw,fill] {};
\node at (-0.53222,-0.00828) [draw,fill] {};
\node at (-0.53672,-0.00361) [draw,fill] {};
\node at (-0.53915,-0.00097) [draw,fill] {};
\node at (-0.50351,-0.03660) [draw,fill] {};
\node at (-0.50094,-0.03903) [draw,fill] {};
\node at (-0.50540,-0.03476) [draw,fill] {};
\node at (-0.50797,-0.03219) [draw,fill] {};
\node at (-0.52263,-0.01799) [draw,fill] {};
\node at (-0.52894,-0.01161) [draw,fill] {};
\node at (-0.51791,-0.02263) [draw,fill] {};
\node at (-0.51132,-0.02894) [draw,fill] {};
\node at (-0.56423,0.02849) [draw,fill] {};
\node at (-0.56296,0.02693) [draw,fill] {};
\node at (-0.56506,0.02952) [draw,fill] {};
\node at (-0.56605,0.03079) [draw,fill] {};
\node at (-0.57852,0.04909) [draw,fill] {};
\node at (-0.58502,0.05891) [draw,fill] {};
\node at (-0.57408,0.04249) [draw,fill] {};
\node at (-0.56846,0.03426) [draw,fill] {};
\node at (-0.59847,0.08519) [draw,fill] {};
\node at (-0.59501,0.07814) [draw,fill] {};
\node at (-0.60035,0.08903) [draw,fill] {};
\node at (-0.60204,0.09249) [draw,fill] {};
\node at (-0.60811,0.11215) [draw,fill] {};
\node at (-0.61100,0.12156) [draw,fill] {};
\node at (-0.60613,0.10554) [draw,fill] {};
\node at (-0.60359,0.09691) [draw,fill] {};
\node at (-0.59038,0.06863) [draw,fill] {};
\node at (-0.59285,0.07370) [draw,fill] {};
\node at (-0.58904,0.06587) [draw,fill] {};
\node at (-0.58784,0.06340) [draw,fill] {};
\node at (-0.55307,0.01501) [draw,fill] {};
\node at (-0.55997,0.02332) [draw,fill] {};
\node at (-0.54832,0.00943) [draw,fill] {};
\node at (-0.54226,0.00253) [draw,fill] {};
\node at (-0.61398,0.14431) [draw,fill] {};
\node at (-0.61490,0.15305) [draw,fill] {};
\node at (-0.61331,0.13771) [draw,fill] {};
\node at (-0.61240,0.12841) [draw,fill] {};
\node at (-0.61309,0.17486) [draw,fill] {};
\node at (-0.61198,0.18411) [draw,fill] {};
\node at (-0.61386,0.16826) [draw,fill] {};
\node at (-0.61487,0.15947) [draw,fill] {};
\node at (-0.60411,0.20775) [draw,fill] {};
\node at (-0.60100,0.21580) [draw,fill] {};
\node at (-0.60659,0.20115) [draw,fill] {};
\node at (-0.61024,0.19116) [draw,fill] {};
\node at (-0.59673,0.22370) [draw,fill] {};
\node at (-0.59455,0.22687) [draw,fill] {};
\node at (-0.59802,0.22173) [draw,fill] {};
\node at (-0.59936,0.21955) [draw,fill] {};
\node at (-0.58653,0.23814) [draw,fill] {};
\node at (-0.59182,0.23074) [draw,fill] {};
\node at (-0.58302,0.24278) [draw,fill] {};
\node at (-0.57872,0.24807) [draw,fill] {};
\node at (-0.56813,0.25842) [draw,fill] {};
\node at (-0.56401,0.26191) [draw,fill] {};
\node at (-0.57123,0.25563) [draw,fill] {};
\node at (-0.57556,0.25151) [draw,fill] {};
\node at (-0.55451,0.26944) [draw,fill] {};
\node at (-0.56036,0.26486) [draw,fill] {};
\node at (-0.54925,0.27326) [draw,fill] {};
\node at (-0.54072,0.27911) [draw,fill] {};
\node at (-0.53313,0.28390) [draw,fill] {};
\node at (-0.53175,0.28464) [draw,fill] {};
\node at (-0.53447,0.28313) [draw,fill] {};
\node at (-0.53676,0.28175) [draw,fill] {};
\node at (-0.51459,0.29277) [draw,fill] {};
\node at (-0.50391,0.29756) [draw,fill] {};
\node at (-0.52119,0.28973) [draw,fill] {};
\node at (-0.52855,0.28620) [draw,fill] {};
\node at (-0.38294,-0.51181) [draw,fill] {};
\node at (-0.37713,-0.51657) [draw,fill] {};
\node at (-0.38728,-0.50794) [draw,fill] {};
\node at (-0.39330,-0.50213) [draw,fill] {};
\node at (-0.43923,-0.38249) [draw,fill] {};
\node at (-0.43796,-0.39693) [draw,fill] {};
\node at (-0.43972,-0.37673) [draw,fill] {};
\node at (-0.43979,-0.37546) [draw,fill] {};
\node at (-0.41193,-0.47827) [draw,fill] {};
\node at (-0.40777,-0.48462) [draw,fill] {};
\node at (-0.41430,-0.47443) [draw,fill] {};
\node at (-0.41663,-0.47027) [draw,fill] {};
\node at (-0.42565,-0.44910) [draw,fill] {};
\node at (-0.42896,-0.44061) [draw,fill] {};
\node at (-0.42297,-0.45570) [draw,fill] {};
\node at (-0.41895,-0.46525) [draw,fill] {};
\node at (-0.40182,-0.49281) [draw,fill] {};
\node at (-0.40506,-0.48851) [draw,fill] {};
\node at (-0.39955,-0.49557) [draw,fill] {};
\node at (-0.39659,-0.49881) [draw,fill] {};
\node at (-0.43494,-0.41648) [draw,fill] {};
\node at (-0.43655,-0.40899) [draw,fill] {};
\node at (-0.43347,-0.42308) [draw,fill] {};
\node at (-0.43106,-0.43364) [draw,fill] {};
\node at (-0.43726,-0.40516) [draw,fill] {};
\node at (-0.43744,-0.40301) [draw,fill] {};
\node at (-0.43718,-0.40601) [draw,fill] {};
\node at (-0.43715,-0.40619) [draw,fill] {};
\node at (-0.43952,-0.35593) [draw,fill] {};
\node at (-0.43938,-0.34701) [draw,fill] {};
\node at (-0.43963,-0.36253) [draw,fill] {};
\node at (-0.43977,-0.37166) [draw,fill] {};
\node at (-0.43880,-0.33845) [draw,fill] {};
\node at (-0.43785,-0.32848) [draw,fill] {};
\node at (-0.43919,-0.34245) [draw,fill] {};
\node at (-0.43929,-0.34340) [draw,fill] {};
\node at (-0.43668,-0.31592) [draw,fill] {};
\node at (-0.43728,-0.32244) [draw,fill] {};
\node at (-0.43645,-0.31332) [draw,fill] {};
\node at (-0.43641,-0.31272) [draw,fill] {};
\node at (-0.43368,-0.29507) [draw,fill] {};
\node at (-0.43210,-0.28495) [draw,fill] {};
\node at (-0.43472,-0.30167) [draw,fill] {};
\node at (-0.43595,-0.30960) [draw,fill] {};
\node at (-0.42821,-0.26333) [draw,fill] {};
\node at (-0.42634,-0.25357) [draw,fill] {};
\node at (-0.42945,-0.26994) [draw,fill] {};
\node at (-0.43096,-0.27822) [draw,fill] {};
\node at (-0.42201,-0.23119) [draw,fill] {};
\node at (-0.42012,-0.22208) [draw,fill] {};
\node at (-0.42332,-0.23780) [draw,fill] {};
\node at (-0.42503,-0.24673) [draw,fill] {};
\node at (-0.41660,-0.19913) [draw,fill] {};
\node at (-0.41528,-0.19061) [draw,fill] {};
\node at (-0.41758,-0.20573) [draw,fill] {};
\node at (-0.41894,-0.21526) [draw,fill] {};
\node at (-0.41455,-0.16836) [draw,fill] {};
\node at (-0.41446,-0.15949) [draw,fill] {};
\node at (-0.41463,-0.17496) [draw,fill] {};
\node at (-0.41475,-0.18414) [draw,fill] {};
\node at (-0.41929,-0.13797) [draw,fill] {};
\node at (-0.42199,-0.12848) [draw,fill] {};
\node at (-0.41749,-0.14458) [draw,fill] {};
\node at (-0.41525,-0.15312) [draw,fill] {};
\node at (-0.47130,-0.06644) [draw,fill] {};
\node at (-0.46943,-0.06838) [draw,fill] {};
\node at (-0.47264,-0.06505) [draw,fill] {};
\node at (-0.47444,-0.06318) [draw,fill] {};
\node at (-0.44048,-0.09870) [draw,fill] {};
\node at (-0.43830,-0.10187) [draw,fill] {};
\node at (-0.44188,-0.09673) [draw,fill] {};
\node at (-0.44350,-0.09455) [draw,fill] {};
\node at (-0.45903,-0.07882) [draw,fill] {};
\node at (-0.46614,-0.07170) [draw,fill] {};
\node at (-0.45382,-0.08403) [draw,fill] {};
\node at (-0.44670,-0.09114) [draw,fill] {};
\node at (-0.49076,-0.04849) [draw,fill] {};
\node at (-0.49752,-0.04221) [draw,fill] {};
\node at (-0.48550,-0.05326) [draw,fill] {};
\node at (-0.47788,-0.06002) [draw,fill] {};
\node at (-0.43047,-0.11333) [draw,fill] {};
\node at (-0.43562,-0.10579) [draw,fill] {};
\node at (-0.42740,-0.11797) [draw,fill] {};
\node at (-0.42416,-0.12312) [draw,fill] {};
\node at (-0.47883,0.30664) [draw,fill] {};
\node at (-0.47145,0.30905) [draw,fill] {};
\node at (-0.48544,0.30439) [draw,fill] {};
\node at (-0.49610,0.30068) [draw,fill] {};
\node at (-0.46716,0.31037) [draw,fill] {};
\node at (-0.46832,0.31005) [draw,fill] {};
\node at (-0.46497,0.31091) [draw,fill] {};
\node at (-0.46014,0.31207) [draw,fill] {};
\node at (-0.44068,0.31671) [draw,fill] {};
\node at (-0.43835,0.31720) [draw,fill] {};
\node at (-0.44509,0.31568) [draw,fill] {};
\node at (-0.45481,0.31335) [draw,fill] {};
\node at (-0.41973,0.32052) [draw,fill] {};
\node at (-0.40986,0.32224) [draw,fill] {};
\node at (-0.42633,0.31936) [draw,fill] {};
\node at (-0.43451,0.31791) [draw,fill] {};
\node at (-0.38766,0.32529) [draw,fill] {};
\node at (-0.37839,0.32656) [draw,fill] {};
\node at (-0.39426,0.32442) [draw,fill] {};
\node at (-0.40304,0.32329) [draw,fill] {};
\node at (-0.34587,-0.53417) [draw,fill] {};
\node at (-0.34432,-0.53480) [draw,fill] {};
\node at (-0.34760,-0.53337) [draw,fill] {};
\node at (-0.35077,-0.53182) [draw,fill] {};
\node at (-0.36874,-0.52226) [draw,fill] {};
\node at (-0.37332,-0.51937) [draw,fill] {};
\node at (-0.36387,-0.52499) [draw,fill] {};
\node at (-0.35513,-0.52957) [draw,fill] {};
\node at (-0.32660,-0.53936) [draw,fill] {};
\node at (-0.31628,-0.54182) [draw,fill] {};
\node at (-0.33321,-0.53773) [draw,fill] {};
\node at (-0.34093,-0.53576) [draw,fill] {};
\node at (-0.29379,-0.54371) [draw,fill] {};
\node at (-0.28461,-0.54415) [draw,fill] {};
\node at (-0.30039,-0.54337) [draw,fill] {};
\node at (-0.30926,-0.54290) [draw,fill] {};
\node at (-0.26201,-0.54229) [draw,fill] {};
\node at (-0.25322,-0.54136) [draw,fill] {};
\node at (-0.26861,-0.54299) [draw,fill] {};
\node at (-0.27786,-0.54396) [draw,fill] {};
\node at (-0.35600,0.32922) [draw,fill] {};
\node at (-0.34703,0.33030) [draw,fill] {};
\node at (-0.36260,0.32845) [draw,fill] {};
\node at (-0.37168,0.32741) [draw,fill] {};
\node at (-0.32410,0.33367) [draw,fill] {};
\node at (-0.31561,0.33497) [draw,fill] {};
\node at (-0.33070,0.33266) [draw,fill] {};
\node at (-0.34025,0.33122) [draw,fill] {};
\node at (-0.30711,0.33660) [draw,fill] {};
\node at (-0.31106,0.33576) [draw,fill] {};
\node at (-0.30053,0.33836) [draw,fill] {};
\node at (-0.28651,0.34231) [draw,fill] {};
\node at (-0.26680,0.35253) [draw,fill] {};
\node at (-0.25450,0.36067) [draw,fill] {};
\node at (-0.27340,0.34832) [draw,fill] {};
\node at (-0.27915,0.34498) [draw,fill] {};
\node at (-0.28135,0.34375) [draw,fill] {};
\node at (-0.28128,0.34375) [draw,fill] {};
\node at (-0.22920,-0.53607) [draw,fill] {};
\node at (-0.22155,-0.53424) [draw,fill] {};
\node at (-0.23580,-0.53765) [draw,fill] {};
\node at (-0.24620,-0.54011) [draw,fill] {};
\node at (-0.21740,-0.53309) [draw,fill] {};
\node at (-0.21839,-0.53344) [draw,fill] {};
\node at (-0.21601,-0.53260) [draw,fill] {};
\node at (-0.21319,-0.53161) [draw,fill] {};
\node at (-0.19255,-0.52436) [draw,fill] {};
\node at (-0.18885,-0.52306) [draw,fill] {};
\node at (-0.19777,-0.52620) [draw,fill] {};
\node at (-0.20830,-0.52990) [draw,fill] {};
\node at (-0.16862,-0.51425) [draw,fill] {};
\node at (-0.15956,-0.51016) [draw,fill] {};
\node at (-0.17523,-0.51719) [draw,fill] {};
\node at (-0.18421,-0.52114) [draw,fill] {};
\node at (-0.15168,-0.50640) [draw,fill] {};
\node at (-0.15502,-0.50806) [draw,fill] {};
\node at (-0.14814,-0.50457) [draw,fill] {};
\node at (-0.14184,-0.50123) [draw,fill] {};
\node at (-0.12890,-0.49450) [draw,fill] {};
\node at (-0.12604,-0.49299) [draw,fill] {};
\node at (-0.13197,-0.49610) [draw,fill] {};
\node at (-0.13750,-0.49896) [draw,fill] {};
\node at (-0.24562,0.36822) [draw,fill] {};
\node at (-0.24883,0.36487) [draw,fill] {};
\node at (-0.24350,0.37062) [draw,fill] {};
\node at (-0.24093,0.37383) [draw,fill] {};
\node at (-0.22422,0.39828) [draw,fill] {};
\node at (-0.22057,0.40412) [draw,fill] {};
\node at (-0.22861,0.39168) [draw,fill] {};
\node at (-0.23694,0.37947) [draw,fill] {};
\node at (-0.21899,0.40665) [draw,fill] {};
\node at (-0.21881,0.40689) [draw,fill] {};
\node at (-0.21909,0.40649) [draw,fill] {};
\node at (-0.21920,0.40631) [draw,fill] {};
\node at (-0.21105,0.42335) [draw,fill] {};
\node at (-0.21669,0.41137) [draw,fill] {};
\node at (-0.20803,0.42980) [draw,fill] {};
\node at (-0.20542,0.43544) [draw,fill] {};
\node at (-0.19417,0.45932) [draw,fill] {};
\node at (-0.19090,0.46622) [draw,fill] {};
\node at (-0.19730,0.45271) [draw,fill] {};
\node at (-0.20255,0.44158) [draw,fill] {};
\node at (-0.18870,0.47091) [draw,fill] {};
\node at (-0.18782,0.47263) [draw,fill] {};
\node at (-0.18917,0.46995) [draw,fill] {};
\node at (-0.18956,0.46907) [draw,fill] {};
\node at (-0.18062,0.48747) [draw,fill] {};
\node at (-0.18566,0.47707) [draw,fill] {};
\node at (-0.17783,0.49312) [draw,fill] {};
\node at (-0.17526,0.49816) [draw,fill] {};
\node at (-0.16121,0.52324) [draw,fill] {};
\node at (-0.15785,0.52910) [draw,fill] {};
\node at (-0.16495,0.51663) [draw,fill] {};
\node at (-0.17181,0.50446) [draw,fill] {};
\node at (-0.15639,0.53150) [draw,fill] {};
\node at (-0.15629,0.53167) [draw,fill] {};
\node at (-0.15647,0.53139) [draw,fill] {};
\node at (-0.15658,0.53129) [draw,fill] {};
\node at (-0.14643,0.54618) [draw,fill] {};
\node at (-0.15362,0.53561) [draw,fill] {};
\node at (-0.14184,0.55268) [draw,fill] {};
\node at (-0.13648,0.55987) [draw,fill] {};
\node at (-0.12928,0.56931) [draw,fill] {};
\node at (-0.12615,0.57308) [draw,fill] {};
\node at (-0.13130,0.56678) [draw,fill] {};
\node at (-0.13366,0.56365) [draw,fill] {};
\node at (-0.10571,-0.48176) [draw,fill] {};
\node at (-0.09696,-0.47670) [draw,fill] {};
\node at (-0.11232,-0.48548) [draw,fill] {};
\node at (-0.12160,-0.49057) [draw,fill] {};
\node at (-0.09052,-0.47326) [draw,fill] {};
\node at (-0.09289,-0.47443) [draw,fill] {};
\node at (-0.08805,-0.47198) [draw,fill] {};
\node at (-0.08364,-0.46961) [draw,fill] {};
\node at (-0.06784,-0.46114) [draw,fill] {};
\node at (-0.06393,-0.45885) [draw,fill] {};
\node at (-0.07197,-0.46341) [draw,fill] {};
\node at (-0.07934,-0.46732) [draw,fill] {};
\node at (-0.04300,-0.45007) [draw,fill] {};
\node at (-0.03440,-0.44641) [draw,fill] {};
\node at (-0.04960,-0.45281) [draw,fill] {};
\node at (-0.05904,-0.45661) [draw,fill] {};
\node at (-0.01093,-0.44184) [draw,fill] {};
\node at (-0.00293,-0.44054) [draw,fill] {};
\node at (-0.01753,-0.44290) [draw,fill] {};
\node at (-0.02757,-0.44449) [draw,fill] {};
\node at (-0.11754,0.58221) [draw,fill] {};
\node at (-0.12300,0.57654) [draw,fill] {};
\node at (-0.11346,0.58629) [draw,fill] {};
\node at (-0.10779,0.59175) [draw,fill] {};
\node at (-0.09832,0.60064) [draw,fill] {};
\node at (-0.09498,0.60364) [draw,fill] {};
\node at (-0.10085,0.59832) [draw,fill] {};
\node at (-0.10441,0.59498) [draw,fill] {};
\node at (-0.07023,0.61997) [draw,fill] {};
\node at (-0.06457,0.62347) [draw,fill] {};
\node at (-0.07683,0.61574) [draw,fill] {};
\node at (-0.08922,0.60768) [draw,fill] {};
\node at (-0.06240,0.62485) [draw,fill] {};
\node at (-0.06247,0.62478) [draw,fill] {};
\node at (-0.06230,0.62490) [draw,fill] {};
\node at (-0.06209,0.62497) [draw,fill] {};
\node at (-0.03784,0.63399) [draw,fill] {};
\node at (-0.03302,0.63572) [draw,fill] {};
\node at (-0.04435,0.63159) [draw,fill] {};
\node at (-0.05728,0.62677) [draw,fill] {};
\node at (-0.01256,0.63860) [draw,fill] {};
\node at (-0.00337,0.63972) [draw,fill] {};
\node at (-0.01917,0.63780) [draw,fill] {};
\node at (-0.02801,0.63674) [draw,fill] {};
\node at (0.01753,-0.44290) [draw,fill] {};
\node at (0.02757,-0.44449) [draw,fill] {};
\node at (0.01093,-0.44184) [draw,fill] {};
\node at (0.00293,-0.44054) [draw,fill] {};
\node at (0.04960,-0.45281) [draw,fill] {};
\node at (0.05904,-0.45661) [draw,fill] {};
\node at (0.04300,-0.45007) [draw,fill] {};
\node at (0.03440,-0.44641) [draw,fill] {};
\node at (0.09052,-0.47326) [draw,fill] {};
\node at (0.09289,-0.47443) [draw,fill] {};
\node at (0.08805,-0.47198) [draw,fill] {};
\node at (0.08364,-0.46961) [draw,fill] {};
\node at (0.06784,-0.46114) [draw,fill] {};
\node at (0.06393,-0.45885) [draw,fill] {};
\node at (0.07197,-0.46341) [draw,fill] {};
\node at (0.07934,-0.46732) [draw,fill] {};
\node at (0.11232,-0.48548) [draw,fill] {};
\node at (0.12160,-0.49057) [draw,fill] {};
\node at (0.10571,-0.48176) [draw,fill] {};
\node at (0.09696,-0.47670) [draw,fill] {};
\node at (0.06240,0.62485) [draw,fill] {};
\node at (0.06247,0.62478) [draw,fill] {};
\node at (0.06230,0.62490) [draw,fill] {};
\node at (0.06209,0.62497) [draw,fill] {};
\node at (0.07683,0.61574) [draw,fill] {};
\node at (0.08922,0.60768) [draw,fill] {};
\node at (0.07023,0.61997) [draw,fill] {};
\node at (0.06457,0.62347) [draw,fill] {};
\node at (0.11754,0.58221) [draw,fill] {};
\node at (0.12300,0.57654) [draw,fill] {};
\node at (0.11346,0.58629) [draw,fill] {};
\node at (0.10779,0.59175) [draw,fill] {};
\node at (0.09832,0.60064) [draw,fill] {};
\node at (0.09498,0.60364) [draw,fill] {};
\node at (0.10085,0.59832) [draw,fill] {};
\node at (0.10441,0.59498) [draw,fill] {};
\node at (0.01917,0.63780) [draw,fill] {};
\node at (0.02801,0.63674) [draw,fill] {};
\node at (0.01256,0.63860) [draw,fill] {};
\node at (0.00337,0.63972) [draw,fill] {};
\node at (0.03784,0.63399) [draw,fill] {};
\node at (0.03302,0.63572) [draw,fill] {};
\node at (0.04435,0.63159) [draw,fill] {};
\node at (0.05728,0.62677) [draw,fill] {};
\node at (0.15168,-0.50640) [draw,fill] {};
\node at (0.15502,-0.50806) [draw,fill] {};
\node at (0.14814,-0.50457) [draw,fill] {};
\node at (0.14184,-0.50123) [draw,fill] {};
\node at (0.17523,-0.51719) [draw,fill] {};
\node at (0.18421,-0.52114) [draw,fill] {};
\node at (0.16862,-0.51425) [draw,fill] {};
\node at (0.15956,-0.51016) [draw,fill] {};
\node at (0.21740,-0.53309) [draw,fill] {};
\node at (0.21839,-0.53344) [draw,fill] {};
\node at (0.21601,-0.53260) [draw,fill] {};
\node at (0.21319,-0.53161) [draw,fill] {};
\node at (0.19255,-0.52436) [draw,fill] {};
\node at (0.18885,-0.52306) [draw,fill] {};
\node at (0.19777,-0.52620) [draw,fill] {};
\node at (0.20830,-0.52990) [draw,fill] {};
\node at (0.23580,-0.53765) [draw,fill] {};
\node at (0.24620,-0.54011) [draw,fill] {};
\node at (0.22920,-0.53607) [draw,fill] {};
\node at (0.22155,-0.53424) [draw,fill] {};
\node at (0.12890,-0.49450) [draw,fill] {};
\node at (0.12604,-0.49299) [draw,fill] {};
\node at (0.13197,-0.49610) [draw,fill] {};
\node at (0.13750,-0.49896) [draw,fill] {};
\node at (0.24562,0.36822) [draw,fill] {};
\node at (0.24883,0.36487) [draw,fill] {};
\node at (0.24350,0.37062) [draw,fill] {};
\node at (0.24093,0.37383) [draw,fill] {};
\node at (0.18062,0.48747) [draw,fill] {};
\node at (0.18566,0.47707) [draw,fill] {};
\node at (0.17783,0.49312) [draw,fill] {};
\node at (0.17526,0.49816) [draw,fill] {};
\node at (0.21105,0.42335) [draw,fill] {};
\node at (0.21669,0.41137) [draw,fill] {};
\node at (0.20803,0.42980) [draw,fill] {};
\node at (0.20542,0.43544) [draw,fill] {};
\node at (0.22422,0.39828) [draw,fill] {};
\node at (0.22057,0.40412) [draw,fill] {};
\node at (0.22861,0.39168) [draw,fill] {};
\node at (0.23694,0.37947) [draw,fill] {};
\node at (0.21899,0.40665) [draw,fill] {};
\node at (0.21881,0.40689) [draw,fill] {};
\node at (0.21909,0.40649) [draw,fill] {};
\node at (0.21920,0.40631) [draw,fill] {};
\node at (0.19417,0.45932) [draw,fill] {};
\node at (0.19090,0.46622) [draw,fill] {};
\node at (0.19730,0.45271) [draw,fill] {};
\node at (0.20255,0.44158) [draw,fill] {};
\node at (0.18870,0.47091) [draw,fill] {};
\node at (0.18782,0.47263) [draw,fill] {};
\node at (0.18917,0.46995) [draw,fill] {};
\node at (0.18956,0.46907) [draw,fill] {};
\node at (0.14643,0.54618) [draw,fill] {};
\node at (0.15362,0.53561) [draw,fill] {};
\node at (0.14184,0.55268) [draw,fill] {};
\node at (0.13648,0.55987) [draw,fill] {};
\node at (0.16121,0.52324) [draw,fill] {};
\node at (0.15785,0.52910) [draw,fill] {};
\node at (0.16495,0.51663) [draw,fill] {};
\node at (0.17181,0.50446) [draw,fill] {};
\node at (0.15639,0.53150) [draw,fill] {};
\node at (0.15629,0.53167) [draw,fill] {};
\node at (0.15647,0.53139) [draw,fill] {};
\node at (0.15658,0.53129) [draw,fill] {};
\node at (0.12928,0.56931) [draw,fill] {};
\node at (0.12615,0.57308) [draw,fill] {};
\node at (0.13130,0.56678) [draw,fill] {};
\node at (0.13366,0.56365) [draw,fill] {};
\node at (0.26861,-0.54299) [draw,fill] {};
\node at (0.27786,-0.54396) [draw,fill] {};
\node at (0.26201,-0.54229) [draw,fill] {};
\node at (0.25322,-0.54136) [draw,fill] {};
\node at (0.30039,-0.54337) [draw,fill] {};
\node at (0.30926,-0.54290) [draw,fill] {};
\node at (0.29379,-0.54371) [draw,fill] {};
\node at (0.28461,-0.54415) [draw,fill] {};
\node at (0.33321,-0.53773) [draw,fill] {};
\node at (0.34093,-0.53576) [draw,fill] {};
\node at (0.32660,-0.53936) [draw,fill] {};
\node at (0.31628,-0.54182) [draw,fill] {};
\node at (0.34587,-0.53417) [draw,fill] {};
\node at (0.34432,-0.53480) [draw,fill] {};
\node at (0.34760,-0.53337) [draw,fill] {};
\node at (0.35077,-0.53182) [draw,fill] {};
\node at (0.36874,-0.52226) [draw,fill] {};
\node at (0.37332,-0.51937) [draw,fill] {};
\node at (0.36387,-0.52499) [draw,fill] {};
\node at (0.35513,-0.52957) [draw,fill] {};
\node at (0.26680,0.35253) [draw,fill] {};
\node at (0.25450,0.36067) [draw,fill] {};
\node at (0.27340,0.34832) [draw,fill] {};
\node at (0.27915,0.34498) [draw,fill] {};
\node at (0.30711,0.33660) [draw,fill] {};
\node at (0.31106,0.33576) [draw,fill] {};
\node at (0.30053,0.33836) [draw,fill] {};
\node at (0.28651,0.34231) [draw,fill] {};
\node at (0.28135,0.34375) [draw,fill] {};
\node at (0.28128,0.34375) [draw,fill] {};
\node at (0.33070,0.33266) [draw,fill] {};
\node at (0.34025,0.33122) [draw,fill] {};
\node at (0.32410,0.33367) [draw,fill] {};
\node at (0.31561,0.33497) [draw,fill] {};
\node at (0.36260,0.32845) [draw,fill] {};
\node at (0.37168,0.32741) [draw,fill] {};
\node at (0.35600,0.32922) [draw,fill] {};
\node at (0.34703,0.33030) [draw,fill] {};
\node at (0.38294,-0.51181) [draw,fill] {};
\node at (0.37713,-0.51657) [draw,fill] {};
\node at (0.38728,-0.50794) [draw,fill] {};
\node at (0.39330,-0.50213) [draw,fill] {};
\node at (0.40182,-0.49281) [draw,fill] {};
\node at (0.40506,-0.48851) [draw,fill] {};
\node at (0.39955,-0.49557) [draw,fill] {};
\node at (0.39659,-0.49881) [draw,fill] {};
\node at (0.41193,-0.47827) [draw,fill] {};
\node at (0.40777,-0.48462) [draw,fill] {};
\node at (0.41430,-0.47443) [draw,fill] {};
\node at (0.41663,-0.47027) [draw,fill] {};
\node at (0.42565,-0.44910) [draw,fill] {};
\node at (0.42896,-0.44061) [draw,fill] {};
\node at (0.42297,-0.45570) [draw,fill] {};
\node at (0.41895,-0.46525) [draw,fill] {};
\node at (0.43494,-0.41648) [draw,fill] {};
\node at (0.43655,-0.40899) [draw,fill] {};
\node at (0.43347,-0.42308) [draw,fill] {};
\node at (0.43106,-0.43364) [draw,fill] {};
\node at (0.43726,-0.40516) [draw,fill] {};
\node at (0.43744,-0.40301) [draw,fill] {};
\node at (0.43718,-0.40601) [draw,fill] {};
\node at (0.43715,-0.40619) [draw,fill] {};
\node at (0.43923,-0.38249) [draw,fill] {};
\node at (0.43796,-0.39693) [draw,fill] {};
\node at (0.43972,-0.37673) [draw,fill] {};
\node at (0.43979,-0.37546) [draw,fill] {};
\node at (0.43668,-0.31592) [draw,fill] {};
\node at (0.43728,-0.32244) [draw,fill] {};
\node at (0.43645,-0.31332) [draw,fill] {};
\node at (0.43641,-0.31272) [draw,fill] {};
\node at (0.43368,-0.29507) [draw,fill] {};
\node at (0.43210,-0.28495) [draw,fill] {};
\node at (0.43472,-0.30167) [draw,fill] {};
\node at (0.43595,-0.30960) [draw,fill] {};
\node at (0.42821,-0.26333) [draw,fill] {};
\node at (0.42634,-0.25357) [draw,fill] {};
\node at (0.42945,-0.26994) [draw,fill] {};
\node at (0.43096,-0.27822) [draw,fill] {};
\node at (0.43952,-0.35593) [draw,fill] {};
\node at (0.43938,-0.34701) [draw,fill] {};
\node at (0.43963,-0.36253) [draw,fill] {};
\node at (0.43977,-0.37166) [draw,fill] {};
\node at (0.43880,-0.33845) [draw,fill] {};
\node at (0.43785,-0.32848) [draw,fill] {};
\node at (0.43919,-0.34245) [draw,fill] {};
\node at (0.43929,-0.34340) [draw,fill] {};
\node at (0.42201,-0.23119) [draw,fill] {};
\node at (0.42012,-0.22208) [draw,fill] {};
\node at (0.42332,-0.23780) [draw,fill] {};
\node at (0.42503,-0.24673) [draw,fill] {};
\node at (0.41660,-0.19913) [draw,fill] {};
\node at (0.41528,-0.19061) [draw,fill] {};
\node at (0.41758,-0.20573) [draw,fill] {};
\node at (0.41894,-0.21526) [draw,fill] {};
\node at (0.41455,-0.16836) [draw,fill] {};
\node at (0.41446,-0.15949) [draw,fill] {};
\node at (0.41463,-0.17496) [draw,fill] {};
\node at (0.41475,-0.18414) [draw,fill] {};
\node at (0.41929,-0.13797) [draw,fill] {};
\node at (0.42199,-0.12848) [draw,fill] {};
\node at (0.41749,-0.14458) [draw,fill] {};
\node at (0.41525,-0.15312) [draw,fill] {};
\node at (0.43047,-0.11333) [draw,fill] {};
\node at (0.43562,-0.10579) [draw,fill] {};
\node at (0.42740,-0.11797) [draw,fill] {};
\node at (0.42416,-0.12312) [draw,fill] {};
\node at (0.44048,-0.09870) [draw,fill] {};
\node at (0.43830,-0.10187) [draw,fill] {};
\node at (0.44188,-0.09673) [draw,fill] {};
\node at (0.44350,-0.09455) [draw,fill] {};
\node at (0.45903,-0.07882) [draw,fill] {};
\node at (0.46614,-0.07170) [draw,fill] {};
\node at (0.45382,-0.08403) [draw,fill] {};
\node at (0.44670,-0.09114) [draw,fill] {};
\node at (0.47130,-0.06644) [draw,fill] {};
\node at (0.46943,-0.06838) [draw,fill] {};
\node at (0.47264,-0.06505) [draw,fill] {};
\node at (0.47444,-0.06318) [draw,fill] {};
\node at (0.49076,-0.04849) [draw,fill] {};
\node at (0.49752,-0.04221) [draw,fill] {};
\node at (0.48550,-0.05326) [draw,fill] {};
\node at (0.47788,-0.06002) [draw,fill] {};
\node at (0.39426,0.32442) [draw,fill] {};
\node at (0.40304,0.32329) [draw,fill] {};
\node at (0.38766,0.32529) [draw,fill] {};
\node at (0.37839,0.32656) [draw,fill] {};
\node at (0.42633,0.31936) [draw,fill] {};
\node at (0.43451,0.31791) [draw,fill] {};
\node at (0.41973,0.32052) [draw,fill] {};
\node at (0.40986,0.32224) [draw,fill] {};
\node at (0.46716,0.31037) [draw,fill] {};
\node at (0.46832,0.31005) [draw,fill] {};
\node at (0.46497,0.31091) [draw,fill] {};
\node at (0.46014,0.31207) [draw,fill] {};
\node at (0.48544,0.30439) [draw,fill] {};
\node at (0.49610,0.30068) [draw,fill] {};
\node at (0.47883,0.30664) [draw,fill] {};
\node at (0.47145,0.30905) [draw,fill] {};
\node at (0.44068,0.31671) [draw,fill] {};
\node at (0.43835,0.31720) [draw,fill] {};
\node at (0.44509,0.31568) [draw,fill] {};
\node at (0.45481,0.31335) [draw,fill] {};
\node at (0.50351,-0.03660) [draw,fill] {};
\node at (0.50094,-0.03903) [draw,fill] {};
\node at (0.50540,-0.03476) [draw,fill] {};
\node at (0.50797,-0.03219) [draw,fill] {};
\node at (0.52263,-0.01799) [draw,fill] {};
\node at (0.52894,-0.01161) [draw,fill] {};
\node at (0.51791,-0.02263) [draw,fill] {};
\node at (0.51132,-0.02894) [draw,fill] {};
\node at (0.53486,-0.00557) [draw,fill] {};
\node at (0.53222,-0.00828) [draw,fill] {};
\node at (0.53672,-0.00361) [draw,fill] {};
\node at (0.53915,-0.00097) [draw,fill] {};
\node at (0.55307,0.01501) [draw,fill] {};
\node at (0.55997,0.02332) [draw,fill] {};
\node at (0.54832,0.00943) [draw,fill] {};
\node at (0.54226,0.00253) [draw,fill] {};
\node at (0.56423,0.02849) [draw,fill] {};
\node at (0.56296,0.02693) [draw,fill] {};
\node at (0.56506,0.02952) [draw,fill] {};
\node at (0.56605,0.03079) [draw,fill] {};
\node at (0.57852,0.04909) [draw,fill] {};
\node at (0.58502,0.05891) [draw,fill] {};
\node at (0.57408,0.04249) [draw,fill] {};
\node at (0.56846,0.03426) [draw,fill] {};
\node at (0.59038,0.06863) [draw,fill] {};
\node at (0.59285,0.07370) [draw,fill] {};
\node at (0.58904,0.06587) [draw,fill] {};
\node at (0.58784,0.06340) [draw,fill] {};
\node at (0.59847,0.08519) [draw,fill] {};
\node at (0.59501,0.07814) [draw,fill] {};
\node at (0.60035,0.08903) [draw,fill] {};
\node at (0.60204,0.09249) [draw,fill] {};
\node at (0.60811,0.11215) [draw,fill] {};
\node at (0.61100,0.12156) [draw,fill] {};
\node at (0.60613,0.10554) [draw,fill] {};
\node at (0.60359,0.09691) [draw,fill] {};
\node at (0.61398,0.14431) [draw,fill] {};
\node at (0.61490,0.15305) [draw,fill] {};
\node at (0.61331,0.13771) [draw,fill] {};
\node at (0.61240,0.12841) [draw,fill] {};
\node at (0.61309,0.17486) [draw,fill] {};
\node at (0.61198,0.18411) [draw,fill] {};
\node at (0.61386,0.16826) [draw,fill] {};
\node at (0.61487,0.15947) [draw,fill] {};
\node at (0.58653,0.23814) [draw,fill] {};
\node at (0.59182,0.23074) [draw,fill] {};
\node at (0.58302,0.24278) [draw,fill] {};
\node at (0.57872,0.24807) [draw,fill] {};
\node at (0.60411,0.20775) [draw,fill] {};
\node at (0.60100,0.21580) [draw,fill] {};
\node at (0.60659,0.20115) [draw,fill] {};
\node at (0.61024,0.19116) [draw,fill] {};
\node at (0.59673,0.22370) [draw,fill] {};
\node at (0.59455,0.22687) [draw,fill] {};
\node at (0.59802,0.22173) [draw,fill] {};
\node at (0.59936,0.21955) [draw,fill] {};
\node at (0.52119,0.28973) [draw,fill] {};
\node at (0.52855,0.28620) [draw,fill] {};
\node at (0.51459,0.29277) [draw,fill] {};
\node at (0.50391,0.29756) [draw,fill] {};
\node at (0.55451,0.26944) [draw,fill] {};
\node at (0.56036,0.26486) [draw,fill] {};
\node at (0.54925,0.27326) [draw,fill] {};
\node at (0.54072,0.27911) [draw,fill] {};
\node at (0.53313,0.28390) [draw,fill] {};
\node at (0.53175,0.28464) [draw,fill] {};
\node at (0.53447,0.28313) [draw,fill] {};
\node at (0.53676,0.28175) [draw,fill] {};
\node at (0.56813,0.25842) [draw,fill] {};
\node at (0.56401,0.26191) [draw,fill] {};
\node at (0.57123,0.25563) [draw,fill] {};
\node at (0.57556,0.25151) [draw,fill] {};


==> tikz/integration_elements.dat <==
\draw (-0.53125,0.00000) -- (-0.54004,0.00000);
\draw (-0.53125,0.00000) -- (-0.50000,0.00000);
\draw (-0.53125,-0.00928) -- (-0.53583,-0.00458);
\draw (-0.53125,-0.00928) -- (-0.52032,-0.02032);
\draw (-0.53583,-0.00458) -- (-0.54004,0.00000);
\draw (-0.50000,-0.03125) -- (-0.50000,-0.03992);
\draw (-0.50000,-0.03125) -- (-0.50000,0.00000);
\draw (-0.50000,-0.03992) -- (-0.50446,-0.03571);
\draw (-0.50446,-0.03571) -- (-0.50891,-0.03125);
\draw (-0.50891,-0.03125) -- (-0.52032,-0.02032);
\draw (-0.56250,0.02637) -- (-0.56470,0.02905);
\draw (-0.56250,0.02637) -- (-0.55054,0.01196);
\draw (-0.56470,0.02905) -- (-0.56641,0.03125);
\draw (-0.56641,0.03125) -- (-0.57614,0.04550);
\draw (-0.57614,0.04550) -- (-0.58740,0.06250);
\draw (-0.58740,0.06250) -- (-0.58948,0.06677);
\draw (-0.59375,0.07556) -- (-0.59973,0.08777);
\draw (-0.59375,0.07556) -- (-0.58948,0.06677);
\draw (-0.59973,0.08777) -- (-0.60266,0.09375);
\draw (-0.60266,0.09375) -- (-0.60706,0.10870);
\draw (-0.59375,0.12500) -- (-0.61206,0.12500);
\draw (-0.59375,0.12500) -- (-0.56250,0.12500);
\draw (-0.60706,0.10870) -- (-0.61206,0.12500);
\draw (-0.56250,0.12500) -- (-0.53125,0.12500);
\draw (-0.53125,0.00000) -- (-0.54004,0.00000);
\draw (-0.53125,0.00000) -- (-0.50000,0.00000);
\draw (-0.55054,0.01196) -- (-0.54004,0.00000);
\draw (-0.50000,0.00000) -- (-0.50000,0.03125);
\draw (-0.50000,0.03125) -- (-0.50000,0.06250);
\draw (-0.50000,0.06250) -- (-0.50000,0.09375);
\draw (-0.53125,0.12500) -- (-0.50000,0.12500);
\draw (-0.50000,0.09375) -- (-0.50000,0.12500);
\draw (-0.59375,0.12500) -- (-0.61206,0.12500);
\draw (-0.59375,0.12500) -- (-0.56250,0.12500);
\draw (-0.61365,0.14111) -- (-0.61523,0.15625);
\draw (-0.61365,0.14111) -- (-0.61206,0.12500);
\draw (-0.61523,0.15625) -- (-0.61349,0.17148);
\draw (-0.61349,0.17148) -- (-0.61157,0.18750);
\draw (-0.61157,0.18750) -- (-0.60526,0.20480);
\draw (-0.56250,0.12500) -- (-0.53125,0.12500);
\draw (-0.60526,0.20480) -- (-0.59985,0.21875);
\draw (-0.59985,0.21875) -- (-0.59753,0.22253);
\draw (-0.59375,0.22803) -- (-0.59753,0.22253);
\draw (-0.59375,0.22803) -- (-0.58459,0.24084);
\draw (-0.56250,0.25000) -- (-0.57715,0.25000);
\draw (-0.56250,0.25000) -- (-0.53125,0.25000);
\draw (-0.58459,0.24084) -- (-0.57715,0.25000);
\draw (-0.53125,0.12500) -- (-0.50000,0.12500);
\draw (-0.50000,0.12500) -- (-0.50000,0.15625);
\draw (-0.50000,0.15625) -- (-0.50000,0.18750);
\draw (-0.50000,0.18750) -- (-0.50000,0.21875);
\draw (-0.53125,0.25000) -- (-0.50000,0.25000);
\draw (-0.50000,0.21875) -- (-0.50000,0.25000);
\draw (-0.56250,0.25000) -- (-0.57715,0.25000);
\draw (-0.56250,0.25000) -- (-0.53125,0.25000);
\draw (-0.56250,0.26318) -- (-0.56964,0.25714);
\draw (-0.56250,0.26318) -- (-0.55237,0.27112);
\draw (-0.56964,0.25714) -- (-0.57715,0.25000);
\draw (-0.53125,0.25000) -- (-0.50000,0.25000);
\draw (-0.55237,0.27112) -- (-0.53760,0.28125);
\draw (-0.53760,0.28125) -- (-0.53363,0.28363);
\draw (-0.53125,0.28491) -- (-0.53363,0.28363);
\draw (-0.53125,0.28491) -- (-0.51849,0.29102);
\draw (-0.50000,0.25000) -- (-0.50000,0.28125);
\draw (-0.50000,0.28125) -- (-0.50000,0.29932);
\draw (-0.50000,0.29932) -- (-0.51849,0.29102);
\draw (-0.37500,-0.50000) -- (-0.37500,-0.51831);
\draw (-0.37500,-0.50000) -- (-0.39551,-0.50000);
\draw (-0.37500,-0.51831) -- (-0.38507,-0.51007);
\draw (-0.38507,-0.51007) -- (-0.39551,-0.50000);
\draw (-0.43750,-0.37500) -- (-0.43982,-0.37500);
\draw (-0.43750,-0.37500) -- (-0.40625,-0.37500);
\draw (-0.43750,-0.40222) -- (-0.43970,-0.37720);
\draw (-0.43750,-0.40222) -- (-0.43719,-0.40594);
\draw (-0.43970,-0.37720) -- (-0.43982,-0.37500);
\draw (-0.40625,-0.48694) -- (-0.41345,-0.47595);
\draw (-0.40625,-0.48694) -- (-0.40063,-0.49438);
\draw (-0.41345,-0.47595) -- (-0.41748,-0.46875);
\draw (-0.41748,-0.46875) -- (-0.42444,-0.45221);
\draw (-0.42444,-0.45221) -- (-0.43018,-0.43750);
\draw (-0.43018,-0.43750) -- (-0.43436,-0.41922);
\draw (-0.37500,-0.50000) -- (-0.37500,-0.46875);
\draw (-0.37500,-0.50000) -- (-0.39551,-0.50000);
\draw (-0.37500,-0.46875) -- (-0.37500,-0.43750);
\draw (-0.40063,-0.49438) -- (-0.39551,-0.50000);
\draw (-0.37500,-0.43750) -- (-0.37500,-0.40625);
\draw (-0.43436,-0.41922) -- (-0.43713,-0.40625);
\draw (-0.43713,-0.40625) -- (-0.43719,-0.40594);
\draw (-0.40625,-0.37500) -- (-0.37500,-0.37500);
\draw (-0.37500,-0.40625) -- (-0.37500,-0.37500);
\draw (-0.43750,-0.37500) -- (-0.43982,-0.37500);
\draw (-0.43750,-0.37500) -- (-0.40625,-0.37500);
\draw (-0.43958,-0.35919) -- (-0.43933,-0.34375);
\draw (-0.43958,-0.35919) -- (-0.43982,-0.37500);
\draw (-0.43933,-0.34375) -- (-0.43915,-0.34210);
\draw (-0.43750,-0.32483) -- (-0.43915,-0.34210);
\draw (-0.43750,-0.32483) -- (-0.43646,-0.31354);
\draw (-0.40625,-0.37500) -- (-0.37500,-0.37500);
\draw (-0.43646,-0.31354) -- (-0.43640,-0.31250);
\draw (-0.43640,-0.31250) -- (-0.43427,-0.29877);
\draw (-0.37500,-0.37500) -- (-0.37500,-0.34375);
\draw (-0.37500,-0.34375) -- (-0.37500,-0.31250);
\draw (-0.37500,-0.31250) -- (-0.37500,-0.28125);
\draw (-0.43427,-0.29877) -- (-0.43152,-0.28125);
\draw (-0.43152,-0.28125) -- (-0.42889,-0.26691);
\draw (-0.40625,-0.25000) -- (-0.42566,-0.25000);
\draw (-0.40625,-0.25000) -- (-0.37500,-0.25000);
\draw (-0.42889,-0.26691) -- (-0.42566,-0.25000);
\draw (-0.37500,-0.28125) -- (-0.37500,-0.25000);
\draw (-0.40625,-0.25000) -- (-0.42566,-0.25000);
\draw (-0.40625,-0.25000) -- (-0.37500,-0.25000);
\draw (-0.42270,-0.23453) -- (-0.41943,-0.21875);
\draw (-0.42270,-0.23453) -- (-0.42566,-0.25000);
\draw (-0.41943,-0.21875) -- (-0.41708,-0.20224);
\draw (-0.41708,-0.20224) -- (-0.41479,-0.18750);
\draw (-0.41479,-0.18750) -- (-0.41458,-0.17160);
\draw (-0.37500,-0.25000) -- (-0.37500,-0.21875);
\draw (-0.37500,-0.21875) -- (-0.37500,-0.18750);
\draw (-0.37500,-0.18750) -- (-0.37500,-0.15625);
\draw (-0.41458,-0.17160) -- (-0.41443,-0.15625);
\draw (-0.41443,-0.15625) -- (-0.41830,-0.14145);
\draw (-0.40625,-0.12500) -- (-0.42297,-0.12500);
\draw (-0.40625,-0.12500) -- (-0.37500,-0.12500);
\draw (-0.41830,-0.14145) -- (-0.42297,-0.12500);
\draw (-0.37500,-0.15625) -- (-0.37500,-0.12500);
\draw (-0.46875,-0.06909) -- (-0.47198,-0.06573);
\draw (-0.46875,-0.06909) -- (-0.45642,-0.08142);
\draw (-0.47198,-0.06573) -- (-0.47510,-0.06250);
\draw (-0.47510,-0.06250) -- (-0.48828,-0.05078);
\draw (-0.43750,-0.10303) -- (-0.44128,-0.09753);
\draw (-0.43750,-0.10303) -- (-0.42859,-0.11609);
\draw (-0.44128,-0.09753) -- (-0.44409,-0.09375);
\draw (-0.44409,-0.09375) -- (-0.45642,-0.08142);
\draw (-0.48828,-0.05078) -- (-0.50000,-0.03992);
\draw (-0.50000,-0.03125) -- (-0.50000,-0.03992);
\draw (-0.50000,-0.03125) -- (-0.50000,0.00000);
\draw (-0.50000,0.00000) -- (-0.46875,0.00000);
\draw (-0.46875,0.00000) -- (-0.43750,0.00000);
\draw (-0.43750,0.00000) -- (-0.40625,0.00000);
\draw (-0.40625,-0.12500) -- (-0.42297,-0.12500);
\draw (-0.40625,-0.12500) -- (-0.37500,-0.12500);
\draw (-0.42859,-0.11609) -- (-0.42297,-0.12500);
\draw (-0.37500,-0.12500) -- (-0.37500,-0.09375);
\draw (-0.37500,-0.09375) -- (-0.37500,-0.06250);
\draw (-0.37500,-0.06250) -- (-0.37500,-0.03125);
\draw (-0.40625,0.00000) -- (-0.37500,0.00000);
\draw (-0.37500,-0.03125) -- (-0.37500,0.00000);
\draw (-0.50000,0.00000) -- (-0.50000,0.03125);
\draw (-0.50000,0.03125) -- (-0.50000,0.06250);
\draw (-0.50000,0.06250) -- (-0.50000,0.09375);
\draw (-0.50000,0.09375) -- (-0.50000,0.12500);
\draw (-0.37500,0.00000) -- (-0.37500,0.03125);
\draw (-0.37500,0.03125) -- (-0.37500,0.06250);
\draw (-0.37500,0.06250) -- (-0.37500,0.09375);
\draw (-0.37500,0.09375) -- (-0.37500,0.12500);
\draw (-0.50000,0.00000) -- (-0.46875,0.00000);
\draw (-0.50000,0.12500) -- (-0.46875,0.12500);
\draw (-0.46875,0.00000) -- (-0.43750,0.00000);
\draw (-0.46875,0.12500) -- (-0.43750,0.12500);
\draw (-0.43750,0.00000) -- (-0.40625,0.00000);
\draw (-0.43750,0.12500) -- (-0.40625,0.12500);
\draw (-0.40625,0.00000) -- (-0.37500,0.00000);
\draw (-0.40625,0.12500) -- (-0.37500,0.12500);
\draw (-0.50000,0.12500) -- (-0.50000,0.15625);
\draw (-0.50000,0.15625) -- (-0.50000,0.18750);
\draw (-0.50000,0.18750) -- (-0.50000,0.21875);
\draw (-0.50000,0.21875) -- (-0.50000,0.25000);
\draw (-0.37500,0.12500) -- (-0.37500,0.15625);
\draw (-0.37500,0.15625) -- (-0.37500,0.18750);
\draw (-0.37500,0.18750) -- (-0.37500,0.21875);
\draw (-0.37500,0.21875) -- (-0.37500,0.25000);
\draw (-0.50000,0.12500) -- (-0.46875,0.12500);
\draw (-0.50000,0.25000) -- (-0.46875,0.25000);
\draw (-0.46875,0.12500) -- (-0.43750,0.12500);
\draw (-0.46875,0.25000) -- (-0.43750,0.25000);
\draw (-0.43750,0.12500) -- (-0.40625,0.12500);
\draw (-0.43750,0.25000) -- (-0.40625,0.25000);
\draw (-0.40625,0.12500) -- (-0.37500,0.12500);
\draw (-0.40625,0.25000) -- (-0.37500,0.25000);
\draw (-0.50000,0.25000) -- (-0.50000,0.28125);
\draw (-0.50000,0.25000) -- (-0.46875,0.25000);
\draw (-0.50000,0.28125) -- (-0.50000,0.29932);
\draw (-0.46875,0.25000) -- (-0.43750,0.25000);
\draw (-0.46875,0.30994) -- (-0.48154,0.30576);
\draw (-0.46875,0.30994) -- (-0.46674,0.31049);
\draw (-0.48154,0.30576) -- (-0.50000,0.29932);
\draw (-0.43750,0.25000) -- (-0.40625,0.25000);
\draw (-0.46674,0.31049) -- (-0.45837,0.31250);
\draw (-0.45837,0.31250) -- (-0.44153,0.31653);
\draw (-0.43750,0.31738) -- (-0.44153,0.31653);
\draw (-0.43750,0.31738) -- (-0.42334,0.31989);
\draw (-0.40625,0.25000) -- (-0.37500,0.25000);
\draw (-0.37500,0.25000) -- (-0.37500,0.28125);
\draw (-0.37500,0.28125) -- (-0.37500,0.31250);
\draw (-0.37500,0.31250) -- (-0.37500,0.32703);
\draw (-0.40625,0.32288) -- (-0.42334,0.31989);
\draw (-0.40625,0.32288) -- (-0.39105,0.32483);
\draw (-0.37500,0.32703) -- (-0.39105,0.32483);
\draw (-0.34375,-0.53503) -- (-0.34644,-0.53394);
\draw (-0.34375,-0.53503) -- (-0.33038,-0.53845);
\draw (-0.34644,-0.53394) -- (-0.35193,-0.53125);
\draw (-0.35193,-0.53125) -- (-0.36707,-0.52332);
\draw (-0.34375,-0.50000) -- (-0.37500,-0.50000);
\draw (-0.34375,-0.50000) -- (-0.31250,-0.50000);
\draw (-0.36707,-0.52332) -- (-0.37500,-0.51831);
\draw (-0.37500,-0.50000) -- (-0.37500,-0.51831);
\draw (-0.31250,-0.54272) -- (-0.33038,-0.53845);
\draw (-0.31250,-0.54272) -- (-0.29715,-0.54355);
\draw (-0.31250,-0.50000) -- (-0.28125,-0.50000);
\draw (-0.28125,-0.54431) -- (-0.29715,-0.54355);
\draw (-0.28125,-0.54431) -- (-0.26523,-0.54263);
\draw (-0.28125,-0.50000) -- (-0.25000,-0.50000);
\draw (-0.25000,-0.53125) -- (-0.25000,-0.54102);
\draw (-0.25000,-0.53125) -- (-0.25000,-0.50000);
\draw (-0.25000,-0.54102) -- (-0.26523,-0.54263);
\draw (-0.37500,-0.50000) -- (-0.37500,-0.46875);
\draw (-0.37500,-0.46875) -- (-0.37500,-0.43750);
\draw (-0.37500,-0.43750) -- (-0.37500,-0.40625);
\draw (-0.37500,-0.40625) -- (-0.37500,-0.37500);
\draw (-0.25000,-0.50000) -- (-0.25000,-0.46875);
\draw (-0.25000,-0.46875) -- (-0.25000,-0.43750);
\draw (-0.25000,-0.43750) -- (-0.25000,-0.40625);
\draw (-0.25000,-0.40625) -- (-0.25000,-0.37500);
\draw (-0.37500,-0.50000) -- (-0.34375,-0.50000);
\draw (-0.37500,-0.37500) -- (-0.34375,-0.37500);
\draw (-0.34375,-0.50000) -- (-0.31250,-0.50000);
\draw (-0.34375,-0.37500) -- (-0.31250,-0.37500);
\draw (-0.31250,-0.50000) -- (-0.28125,-0.50000);
\draw (-0.31250,-0.37500) -- (-0.28125,-0.37500);
\draw (-0.28125,-0.50000) -- (-0.25000,-0.50000);
\draw (-0.28125,-0.37500) -- (-0.25000,-0.37500);
\draw (-0.37500,-0.37500) -- (-0.37500,-0.34375);
\draw (-0.37500,-0.34375) -- (-0.37500,-0.31250);
\draw (-0.37500,-0.31250) -- (-0.37500,-0.28125);
\draw (-0.37500,-0.28125) -- (-0.37500,-0.25000);
\draw (-0.25000,-0.37500) -- (-0.25000,-0.34375);
\draw (-0.25000,-0.34375) -- (-0.25000,-0.31250);
\draw (-0.25000,-0.31250) -- (-0.25000,-0.28125);
\draw (-0.25000,-0.28125) -- (-0.25000,-0.25000);
\draw (-0.37500,-0.37500) -- (-0.34375,-0.37500);
\draw (-0.37500,-0.25000) -- (-0.34375,-0.25000);
\draw (-0.34375,-0.37500) -- (-0.31250,-0.37500);
\draw (-0.34375,-0.25000) -- (-0.31250,-0.25000);
\draw (-0.31250,-0.37500) -- (-0.28125,-0.37500);
\draw (-0.31250,-0.25000) -- (-0.28125,-0.25000);
\draw (-0.28125,-0.37500) -- (-0.25000,-0.37500);
\draw (-0.28125,-0.25000) -- (-0.25000,-0.25000);
\draw (-0.37500,-0.25000) -- (-0.37500,-0.21875);
\draw (-0.37500,-0.21875) -- (-0.37500,-0.18750);
\draw (-0.37500,-0.18750) -- (-0.37500,-0.15625);
\draw (-0.37500,-0.15625) -- (-0.37500,-0.12500);
\draw (-0.25000,-0.25000) -- (-0.25000,-0.21875);
\draw (-0.25000,-0.21875) -- (-0.25000,-0.18750);
\draw (-0.25000,-0.18750) -- (-0.25000,-0.15625);
\draw (-0.25000,-0.15625) -- (-0.25000,-0.12500);
\draw (-0.37500,-0.25000) -- (-0.34375,-0.25000);
\draw (-0.37500,-0.12500) -- (-0.34375,-0.12500);
\draw (-0.34375,-0.25000) -- (-0.31250,-0.25000);
\draw (-0.34375,-0.12500) -- (-0.31250,-0.12500);
\draw (-0.31250,-0.25000) -- (-0.28125,-0.25000);
\draw (-0.31250,-0.12500) -- (-0.28125,-0.12500);
\draw (-0.28125,-0.25000) -- (-0.25000,-0.25000);
\draw (-0.28125,-0.12500) -- (-0.25000,-0.12500);
\draw (-0.37500,-0.12500) -- (-0.37500,-0.09375);
\draw (-0.37500,-0.09375) -- (-0.37500,-0.06250);
\draw (-0.37500,-0.06250) -- (-0.37500,-0.03125);
\draw (-0.37500,-0.03125) -- (-0.37500,0.00000);
\draw (-0.25000,-0.12500) -- (-0.25000,-0.09375);
\draw (-0.25000,-0.09375) -- (-0.25000,-0.06250);
\draw (-0.25000,-0.06250) -- (-0.25000,-0.03125);
\draw (-0.25000,-0.03125) -- (-0.25000,0.00000);
\draw (-0.37500,-0.12500) -- (-0.34375,-0.12500);
\draw (-0.37500,0.00000) -- (-0.34375,0.00000);
\draw (-0.34375,-0.12500) -- (-0.31250,-0.12500);
\draw (-0.34375,0.00000) -- (-0.31250,0.00000);
\draw (-0.31250,-0.12500) -- (-0.28125,-0.12500);
\draw (-0.31250,0.00000) -- (-0.28125,0.00000);
\draw (-0.28125,-0.12500) -- (-0.25000,-0.12500);
\draw (-0.28125,0.00000) -- (-0.25000,0.00000);
\draw (-0.37500,0.00000) -- (-0.37500,0.03125);
\draw (-0.37500,0.03125) -- (-0.37500,0.06250);
\draw (-0.37500,0.06250) -- (-0.37500,0.09375);
\draw (-0.37500,0.09375) -- (-0.37500,0.12500);
\draw (-0.25000,0.00000) -- (-0.25000,0.03125);
\draw (-0.25000,0.03125) -- (-0.25000,0.06250);
\draw (-0.25000,0.06250) -- (-0.25000,0.09375);
\draw (-0.25000,0.09375) -- (-0.25000,0.12500);
\draw (-0.37500,0.00000) -- (-0.34375,0.00000);
\draw (-0.37500,0.12500) -- (-0.34375,0.12500);
\draw (-0.34375,0.00000) -- (-0.31250,0.00000);
\draw (-0.34375,0.12500) -- (-0.31250,0.12500);
\draw (-0.31250,0.00000) -- (-0.28125,0.00000);
\draw (-0.31250,0.12500) -- (-0.28125,0.12500);
\draw (-0.28125,0.00000) -- (-0.25000,0.00000);
\draw (-0.28125,0.12500) -- (-0.25000,0.12500);
\draw (-0.37500,0.12500) -- (-0.37500,0.15625);
\draw (-0.37500,0.15625) -- (-0.37500,0.18750);
\draw (-0.37500,0.18750) -- (-0.37500,0.21875);
\draw (-0.37500,0.21875) -- (-0.37500,0.25000);
\draw (-0.25000,0.12500) -- (-0.25000,0.15625);
\draw (-0.25000,0.15625) -- (-0.25000,0.18750);
\draw (-0.25000,0.18750) -- (-0.25000,0.21875);
\draw (-0.25000,0.21875) -- (-0.25000,0.25000);
\draw (-0.37500,0.12500) -- (-0.34375,0.12500);
\draw (-0.37500,0.25000) -- (-0.34375,0.25000);
\draw (-0.34375,0.12500) -- (-0.31250,0.12500);
\draw (-0.34375,0.25000) -- (-0.31250,0.25000);
\draw (-0.31250,0.12500) -- (-0.28125,0.12500);
\draw (-0.31250,0.25000) -- (-0.28125,0.25000);
\draw (-0.28125,0.12500) -- (-0.25000,0.12500);
\draw (-0.28125,0.25000) -- (-0.25000,0.25000);
\draw (-0.37500,0.25000) -- (-0.37500,0.28125);
\draw (-0.37500,0.25000) -- (-0.34375,0.25000);
\draw (-0.37500,0.28125) -- (-0.37500,0.31250);
\draw (-0.37500,0.31250) -- (-0.37500,0.32703);
\draw (-0.34375,0.25000) -- (-0.31250,0.25000);
\draw (-0.31250,0.25000) -- (-0.28125,0.25000);
\draw (-0.34375,0.33069) -- (-0.35928,0.32883);
\draw (-0.34375,0.33069) -- (-0.32721,0.33319);
\draw (-0.35928,0.32883) -- (-0.37500,0.32703);
\draw (-0.31250,0.33545) -- (-0.32721,0.33319);
\draw (-0.31250,0.33545) -- (-0.30566,0.33691);
\draw (-0.28125,0.25000) -- (-0.25000,0.25000);
\draw (-0.25000,0.25000) -- (-0.25000,0.28125);
\draw (-0.25000,0.28125) -- (-0.25000,0.31250);
\draw (-0.25000,0.31250) -- (-0.25000,0.34375);
\draw (-0.28125,0.34375) -- (-0.28137,0.34375);
\draw (-0.28125,0.34375) -- (-0.27130,0.34955);
\draw (-0.30566,0.33691) -- (-0.28137,0.34375);
\draw (-0.25000,0.34375) -- (-0.25000,0.36365);
\draw (-0.25000,0.36365) -- (-0.27130,0.34955);
\draw (-0.21875,-0.53357) -- (-0.23199,-0.53674);
\draw (-0.21875,-0.53357) -- (-0.21704,-0.53296);
\draw (-0.23199,-0.53674) -- (-0.25000,-0.54102);
\draw (-0.25000,-0.53125) -- (-0.25000,-0.54102);
\draw (-0.25000,-0.53125) -- (-0.25000,-0.50000);
\draw (-0.25000,-0.50000) -- (-0.21875,-0.50000);
\draw (-0.21875,-0.50000) -- (-0.18750,-0.50000);
\draw (-0.21704,-0.53296) -- (-0.21216,-0.53125);
\draw (-0.21216,-0.53125) -- (-0.19391,-0.52484);
\draw (-0.18750,-0.50000) -- (-0.15625,-0.50000);
\draw (-0.18750,-0.52258) -- (-0.19391,-0.52484);
\draw (-0.18750,-0.52258) -- (-0.17194,-0.51575);
\draw (-0.15625,-0.50000) -- (-0.13953,-0.50000);
\draw (-0.15625,-0.50867) -- (-0.17194,-0.51575);
\draw (-0.15625,-0.50867) -- (-0.15045,-0.50580);
\draw (-0.15045,-0.50580) -- (-0.13953,-0.50000);
\draw (-0.25000,-0.50000) -- (-0.25000,-0.46875);
\draw (-0.25000,-0.50000) -- (-0.21875,-0.50000);
\draw (-0.25000,-0.46875) -- (-0.25000,-0.43750);
\draw (-0.25000,-0.43750) -- (-0.25000,-0.40625);
\draw (-0.21875,-0.50000) -- (-0.18750,-0.50000);
\draw (-0.18750,-0.50000) -- (-0.15625,-0.50000);
\draw (-0.25000,-0.40625) -- (-0.25000,-0.37500);
\draw (-0.25000,-0.37500) -- (-0.21875,-0.37500);
\draw (-0.21875,-0.37500) -- (-0.18750,-0.37500);
\draw (-0.18750,-0.37500) -- (-0.15625,-0.37500);
\draw (-0.15625,-0.50000) -- (-0.13953,-0.50000);
\draw (-0.12500,-0.46875) -- (-0.12500,-0.49243);
\draw (-0.12500,-0.46875) -- (-0.12500,-0.43750);
\draw (-0.12500,-0.49243) -- (-0.12994,-0.49506);
\draw (-0.12994,-0.49506) -- (-0.13953,-0.50000);
\draw (-0.12500,-0.43750) -- (-0.12500,-0.40625);
\draw (-0.15625,-0.37500) -- (-0.12500,-0.37500);
\draw (-0.12500,-0.40625) -- (-0.12500,-0.37500);
\draw (-0.25000,-0.37500) -- (-0.25000,-0.34375);
\draw (-0.25000,-0.34375) -- (-0.25000,-0.31250);
\draw (-0.25000,-0.31250) -- (-0.25000,-0.28125);
\draw (-0.25000,-0.28125) -- (-0.25000,-0.25000);
\draw (-0.12500,-0.37500) -- (-0.12500,-0.34375);
\draw (-0.12500,-0.34375) -- (-0.12500,-0.31250);
\draw (-0.12500,-0.31250) -- (-0.12500,-0.28125);
\draw (-0.12500,-0.28125) -- (-0.12500,-0.25000);
\draw (-0.25000,-0.37500) -- (-0.21875,-0.37500);
\draw (-0.25000,-0.25000) -- (-0.21875,-0.25000);
\draw (-0.21875,-0.37500) -- (-0.18750,-0.37500);
\draw (-0.21875,-0.25000) -- (-0.18750,-0.25000);
\draw (-0.18750,-0.37500) -- (-0.15625,-0.37500);
\draw (-0.18750,-0.25000) -- (-0.15625,-0.25000);
\draw (-0.15625,-0.37500) -- (-0.12500,-0.37500);
\draw (-0.15625,-0.25000) -- (-0.12500,-0.25000);
\draw (-0.25000,-0.25000) -- (-0.25000,-0.21875);
\draw (-0.25000,-0.21875) -- (-0.25000,-0.18750);
\draw (-0.25000,-0.18750) -- (-0.25000,-0.15625);
\draw (-0.25000,-0.15625) -- (-0.25000,-0.12500);
\draw (-0.12500,-0.25000) -- (-0.12500,-0.21875);
\draw (-0.12500,-0.21875) -- (-0.12500,-0.18750);
\draw (-0.12500,-0.18750) -- (-0.12500,-0.15625);
\draw (-0.12500,-0.15625) -- (-0.12500,-0.12500);
\draw (-0.25000,-0.25000) -- (-0.21875,-0.25000);
\draw (-0.25000,-0.12500) -- (-0.21875,-0.12500);
\draw (-0.21875,-0.25000) -- (-0.18750,-0.25000);
\draw (-0.21875,-0.12500) -- (-0.18750,-0.12500);
\draw (-0.18750,-0.25000) -- (-0.15625,-0.25000);
\draw (-0.18750,-0.12500) -- (-0.15625,-0.12500);
\draw (-0.15625,-0.25000) -- (-0.12500,-0.25000);
\draw (-0.15625,-0.12500) -- (-0.12500,-0.12500);
\draw (-0.25000,-0.12500) -- (-0.25000,-0.09375);
\draw (-0.25000,-0.09375) -- (-0.25000,-0.06250);
\draw (-0.25000,-0.06250) -- (-0.25000,-0.03125);
\draw (-0.25000,-0.03125) -- (-0.25000,0.00000);
\draw (-0.12500,-0.12500) -- (-0.12500,-0.09375);
\draw (-0.12500,-0.09375) -- (-0.12500,-0.06250);
\draw (-0.12500,-0.06250) -- (-0.12500,-0.03125);
\draw (-0.12500,-0.03125) -- (-0.12500,0.00000);
\draw (-0.25000,-0.12500) -- (-0.21875,-0.12500);
\draw (-0.25000,0.00000) -- (-0.21875,0.00000);
\draw (-0.21875,-0.12500) -- (-0.18750,-0.12500);
\draw (-0.21875,0.00000) -- (-0.18750,0.00000);
\draw (-0.18750,-0.12500) -- (-0.15625,-0.12500);
\draw (-0.18750,0.00000) -- (-0.15625,0.00000);
\draw (-0.15625,-0.12500) -- (-0.12500,-0.12500);
\draw (-0.15625,0.00000) -- (-0.12500,0.00000);
\draw (-0.25000,0.00000) -- (-0.25000,0.03125);
\draw (-0.25000,0.03125) -- (-0.25000,0.06250);
\draw (-0.25000,0.06250) -- (-0.25000,0.09375);
\draw (-0.25000,0.09375) -- (-0.25000,0.12500);
\draw (-0.12500,0.00000) -- (-0.12500,0.03125);
\draw (-0.12500,0.03125) -- (-0.12500,0.06250);
\draw (-0.12500,0.06250) -- (-0.12500,0.09375);
\draw (-0.12500,0.09375) -- (-0.12500,0.12500);
\draw (-0.25000,0.00000) -- (-0.21875,0.00000);
\draw (-0.25000,0.12500) -- (-0.21875,0.12500);
\draw (-0.21875,0.00000) -- (-0.18750,0.00000);
\draw (-0.21875,0.12500) -- (-0.18750,0.12500);
\draw (-0.18750,0.00000) -- (-0.15625,0.00000);
\draw (-0.18750,0.12500) -- (-0.15625,0.12500);
\draw (-0.15625,0.00000) -- (-0.12500,0.00000);
\draw (-0.15625,0.12500) -- (-0.12500,0.12500);
\draw (-0.25000,0.12500) -- (-0.25000,0.15625);
\draw (-0.25000,0.15625) -- (-0.25000,0.18750);
\draw (-0.25000,0.18750) -- (-0.25000,0.21875);
\draw (-0.25000,0.21875) -- (-0.25000,0.25000);
\draw (-0.12500,0.12500) -- (-0.12500,0.15625);
\draw (-0.12500,0.15625) -- (-0.12500,0.18750);
\draw (-0.12500,0.18750) -- (-0.12500,0.21875);
\draw (-0.12500,0.21875) -- (-0.12500,0.25000);
\draw (-0.25000,0.12500) -- (-0.21875,0.12500);
\draw (-0.25000,0.25000) -- (-0.21875,0.25000);
\draw (-0.21875,0.12500) -- (-0.18750,0.12500);
\draw (-0.21875,0.25000) -- (-0.18750,0.25000);
\draw (-0.18750,0.12500) -- (-0.15625,0.12500);
\draw (-0.18750,0.25000) -- (-0.15625,0.25000);
\draw (-0.15625,0.12500) -- (-0.12500,0.12500);
\draw (-0.15625,0.25000) -- (-0.12500,0.25000);
\draw (-0.25000,0.25000) -- (-0.25000,0.28125);
\draw (-0.25000,0.25000) -- (-0.21875,0.25000);
\draw (-0.25000,0.28125) -- (-0.25000,0.31250);
\draw (-0.25000,0.31250) -- (-0.25000,0.34375);
\draw (-0.21875,0.25000) -- (-0.18750,0.25000);
\draw (-0.18750,0.25000) -- (-0.15625,0.25000);
\draw (-0.25000,0.34375) -- (-0.25000,0.36365);
\draw (-0.21875,0.37500) -- (-0.23999,0.37500);
\draw (-0.21875,0.37500) -- (-0.18750,0.37500);
\draw (-0.24445,0.36945) -- (-0.25000,0.36365);
\draw (-0.24445,0.36945) -- (-0.23999,0.37500);
\draw (-0.18750,0.37500) -- (-0.15625,0.37500);
\draw (-0.15625,0.25000) -- (-0.12500,0.25000);
\draw (-0.12500,0.25000) -- (-0.12500,0.28125);
\draw (-0.12500,0.28125) -- (-0.12500,0.31250);
\draw (-0.12500,0.31250) -- (-0.12500,0.34375);
\draw (-0.15625,0.37500) -- (-0.12500,0.37500);
\draw (-0.12500,0.34375) -- (-0.12500,0.37500);
\draw (-0.21875,0.37500) -- (-0.23999,0.37500);
\draw (-0.21875,0.37500) -- (-0.18750,0.37500);
\draw (-0.22556,0.39615) -- (-0.21924,0.40625);
\draw (-0.22556,0.39615) -- (-0.23999,0.37500);
\draw (-0.21924,0.40625) -- (-0.21906,0.40656);
\draw (-0.21875,0.40698) -- (-0.21906,0.40656);
\draw (-0.21875,0.40698) -- (-0.20898,0.42773);
\draw (-0.18750,0.37500) -- (-0.15625,0.37500);
\draw (-0.20898,0.42773) -- (-0.20447,0.43750);
\draw (-0.20447,0.43750) -- (-0.19537,0.45679);
\draw (-0.19537,0.45679) -- (-0.18970,0.46875);
\draw (-0.18970,0.46875) -- (-0.18903,0.47028);
\draw (-0.18750,0.47327) -- (-0.18903,0.47028);
\draw (-0.18750,0.47327) -- (-0.17877,0.49127);
\draw (-0.15625,0.37500) -- (-0.12500,0.37500);
\draw (-0.12500,0.37500) -- (-0.12500,0.40625);
\draw (-0.12500,0.40625) -- (-0.12500,0.43750);
\draw (-0.12500,0.43750) -- (-0.12500,0.46875);
\draw (-0.15625,0.50000) -- (-0.17432,0.50000);
\draw (-0.15625,0.50000) -- (-0.12500,0.50000);
\draw (-0.17877,0.49127) -- (-0.17432,0.50000);
\draw (-0.12500,0.46875) -- (-0.12500,0.50000);
\draw (-0.15625,0.50000) -- (-0.17432,0.50000);
\draw (-0.15625,0.50000) -- (-0.12500,0.50000);
\draw (-0.16245,0.52109) -- (-0.15662,0.53125);
\draw (-0.16245,0.52109) -- (-0.17432,0.50000);
\draw (-0.15662,0.53125) -- (-0.15643,0.53143);
\draw (-0.15625,0.53174) -- (-0.15643,0.53143);
\draw (-0.15625,0.53174) -- (-0.14380,0.55005);
\draw (-0.12500,0.50000) -- (-0.12500,0.53125);
\draw (-0.12500,0.53125) -- (-0.12500,0.56250);
\draw (-0.12500,0.56250) -- (-0.12500,0.57446);
\draw (-0.14380,0.55005) -- (-0.13452,0.56250);
\draw (-0.13452,0.56250) -- (-0.13043,0.56793);
\draw (-0.12500,0.57446) -- (-0.13043,0.56793);
\draw (-0.09375,-0.47485) -- (-0.10892,-0.48361);
\draw (-0.09375,-0.47485) -- (-0.08966,-0.47284);
\draw (-0.10892,-0.48361) -- (-0.12500,-0.49243);
\draw (-0.12500,-0.46875) -- (-0.12500,-0.49243);
\draw (-0.12500,-0.46875) -- (-0.12500,-0.43750);
\draw (-0.12500,-0.43750) -- (-0.12500,-0.40625);
\draw (-0.08966,-0.47284) -- (-0.08203,-0.46875);
\draw (-0.08203,-0.46875) -- (-0.06927,-0.46198);
\draw (-0.06250,-0.45801) -- (-0.06927,-0.46198);
\draw (-0.06250,-0.45801) -- (-0.04614,-0.45142);
\draw (-0.12500,-0.40625) -- (-0.12500,-0.37500);
\draw (-0.12500,-0.37500) -- (-0.09375,-0.37500);
\draw (-0.09375,-0.37500) -- (-0.06250,-0.37500);
\draw (-0.06250,-0.37500) -- (-0.03125,-0.37500);
\draw (-0.03125,-0.44507) -- (-0.04614,-0.45142);
\draw (-0.03125,-0.44507) -- (-0.01385,-0.44232);
\draw (0.00000,-0.43750) -- (0.00000,-0.44006);
\draw (0.00000,-0.43750) -- (0.00000,-0.40625);
\draw (0.00000,-0.44006) -- (-0.01385,-0.44232);
\draw (-0.03125,-0.37500) -- (0.00000,-0.37500);
\draw (0.00000,-0.40625) -- (0.00000,-0.37500);
\draw (-0.12500,-0.37500) -- (-0.12500,-0.34375);
\draw (-0.12500,-0.34375) -- (-0.12500,-0.31250);
\draw (-0.12500,-0.31250) -- (-0.12500,-0.28125);
\draw (-0.12500,-0.28125) -- (-0.12500,-0.25000);
\draw (0.00000,-0.37500) -- (0.00000,-0.34375);
\draw (0.00000,-0.34375) -- (0.00000,-0.31250);
\draw (0.00000,-0.31250) -- (0.00000,-0.28125);
\draw (0.00000,-0.28125) -- (0.00000,-0.25000);
\draw (-0.12500,-0.37500) -- (-0.09375,-0.37500);
\draw (-0.12500,-0.25000) -- (-0.09375,-0.25000);
\draw (-0.09375,-0.37500) -- (-0.06250,-0.37500);
\draw (-0.09375,-0.25000) -- (-0.06250,-0.25000);
\draw (-0.06250,-0.37500) -- (-0.03125,-0.37500);
\draw (-0.06250,-0.25000) -- (-0.03125,-0.25000);
\draw (-0.03125,-0.37500) -- (0.00000,-0.37500);
\draw (-0.03125,-0.25000) -- (0.00000,-0.25000);
\draw (-0.12500,-0.25000) -- (-0.12500,-0.21875);
\draw (-0.12500,-0.21875) -- (-0.12500,-0.18750);
\draw (-0.12500,-0.18750) -- (-0.12500,-0.15625);
\draw (-0.12500,-0.15625) -- (-0.12500,-0.12500);
\draw (0.00000,-0.25000) -- (0.00000,-0.21875);
\draw (0.00000,-0.21875) -- (0.00000,-0.18750);
\draw (0.00000,-0.18750) -- (0.00000,-0.15625);
\draw (0.00000,-0.15625) -- (0.00000,-0.12500);
\draw (-0.12500,-0.25000) -- (-0.09375,-0.25000);
\draw (-0.12500,-0.12500) -- (-0.09375,-0.12500);
\draw (-0.09375,-0.25000) -- (-0.06250,-0.25000);
\draw (-0.09375,-0.12500) -- (-0.06250,-0.12500);
\draw (-0.06250,-0.25000) -- (-0.03125,-0.25000);
\draw (-0.06250,-0.12500) -- (-0.03125,-0.12500);
\draw (-0.03125,-0.25000) -- (0.00000,-0.25000);
\draw (-0.03125,-0.12500) -- (0.00000,-0.12500);
\draw (-0.12500,-0.12500) -- (-0.12500,-0.09375);
\draw (-0.12500,-0.09375) -- (-0.12500,-0.06250);
\draw (-0.12500,-0.06250) -- (-0.12500,-0.03125);
\draw (-0.12500,-0.03125) -- (-0.12500,0.00000);
\draw (0.00000,-0.12500) -- (0.00000,-0.09375);
\draw (0.00000,-0.09375) -- (0.00000,-0.06250);
\draw (0.00000,-0.06250) -- (0.00000,-0.03125);
\draw (0.00000,-0.03125) -- (0.00000,0.00000);
\draw (-0.12500,-0.12500) -- (-0.09375,-0.12500);
\draw (-0.12500,0.00000) -- (-0.09375,0.00000);
\draw (-0.09375,-0.12500) -- (-0.06250,-0.12500);
\draw (-0.09375,0.00000) -- (-0.06250,0.00000);
\draw (-0.06250,-0.12500) -- (-0.03125,-0.12500);
\draw (-0.06250,0.00000) -- (-0.03125,0.00000);
\draw (-0.03125,-0.12500) -- (0.00000,-0.12500);
\draw (-0.03125,0.00000) -- (0.00000,0.00000);
\draw (-0.12500,0.00000) -- (-0.12500,0.03125);
\draw (-0.12500,0.03125) -- (-0.12500,0.06250);
\draw (-0.12500,0.06250) -- (-0.12500,0.09375);
\draw (-0.12500,0.09375) -- (-0.12500,0.12500);
\draw (0.00000,0.00000) -- (0.00000,0.03125);
\draw (0.00000,0.03125) -- (0.00000,0.06250);
\draw (0.00000,0.06250) -- (0.00000,0.09375);
\draw (0.00000,0.09375) -- (0.00000,0.12500);
\draw (-0.12500,0.00000) -- (-0.09375,0.00000);
\draw (-0.12500,0.12500) -- (-0.09375,0.12500);
\draw (-0.09375,0.00000) -- (-0.06250,0.00000);
\draw (-0.09375,0.12500) -- (-0.06250,0.12500);
\draw (-0.06250,0.00000) -- (-0.03125,0.00000);
\draw (-0.06250,0.12500) -- (-0.03125,0.12500);
\draw (-0.03125,0.00000) -- (0.00000,0.00000);
\draw (-0.03125,0.12500) -- (0.00000,0.12500);
\draw (-0.12500,0.12500) -- (-0.12500,0.15625);
\draw (-0.12500,0.15625) -- (-0.12500,0.18750);
\draw (-0.12500,0.18750) -- (-0.12500,0.21875);
\draw (-0.12500,0.21875) -- (-0.12500,0.25000);
\draw (0.00000,0.12500) -- (0.00000,0.15625);
\draw (0.00000,0.15625) -- (0.00000,0.18750);
\draw (0.00000,0.18750) -- (0.00000,0.21875);
\draw (0.00000,0.21875) -- (0.00000,0.25000);
\draw (-0.12500,0.12500) -- (-0.09375,0.12500);
\draw (-0.12500,0.25000) -- (-0.09375,0.25000);
\draw (-0.09375,0.12500) -- (-0.06250,0.12500);
\draw (-0.09375,0.25000) -- (-0.06250,0.25000);
\draw (-0.06250,0.12500) -- (-0.03125,0.12500);
\draw (-0.06250,0.25000) -- (-0.03125,0.25000);
\draw (-0.03125,0.12500) -- (0.00000,0.12500);
\draw (-0.03125,0.25000) -- (0.00000,0.25000);
\draw (-0.12500,0.25000) -- (-0.12500,0.28125);
\draw (-0.12500,0.28125) -- (-0.12500,0.31250);
\draw (-0.12500,0.31250) -- (-0.12500,0.34375);
\draw (-0.12500,0.34375) -- (-0.12500,0.37500);
\draw (0.00000,0.25000) -- (0.00000,0.28125);
\draw (0.00000,0.28125) -- (0.00000,0.31250);
\draw (0.00000,0.31250) -- (0.00000,0.34375);
\draw (0.00000,0.34375) -- (0.00000,0.37500);
\draw (-0.12500,0.25000) -- (-0.09375,0.25000);
\draw (-0.12500,0.37500) -- (-0.09375,0.37500);
\draw (-0.09375,0.25000) -- (-0.06250,0.25000);
\draw (-0.09375,0.37500) -- (-0.06250,0.37500);
\draw (-0.06250,0.25000) -- (-0.03125,0.25000);
\draw (-0.06250,0.37500) -- (-0.03125,0.37500);
\draw (-0.03125,0.25000) -- (0.00000,0.25000);
\draw (-0.03125,0.37500) -- (0.00000,0.37500);
\draw (-0.12500,0.37500) -- (-0.12500,0.40625);
\draw (-0.12500,0.40625) -- (-0.12500,0.43750);
\draw (-0.12500,0.43750) -- (-0.12500,0.46875);
\draw (-0.12500,0.46875) -- (-0.12500,0.50000);
\draw (0.00000,0.37500) -- (0.00000,0.40625);
\draw (0.00000,0.40625) -- (0.00000,0.43750);
\draw (0.00000,0.43750) -- (0.00000,0.46875);
\draw (0.00000,0.46875) -- (0.00000,0.50000);
\draw (-0.12500,0.37500) -- (-0.09375,0.37500);
\draw (-0.12500,0.50000) -- (-0.09375,0.50000);
\draw (-0.09375,0.37500) -- (-0.06250,0.37500);
\draw (-0.09375,0.50000) -- (-0.06250,0.50000);
\draw (-0.06250,0.37500) -- (-0.03125,0.37500);
\draw (-0.06250,0.50000) -- (-0.03125,0.50000);
\draw (-0.03125,0.37500) -- (0.00000,0.37500);
\draw (-0.03125,0.50000) -- (0.00000,0.50000);
\draw (-0.12500,0.50000) -- (-0.12500,0.53125);
\draw (-0.12500,0.50000) -- (-0.09375,0.50000);
\draw (-0.12500,0.53125) -- (-0.12500,0.56250);
\draw (-0.12500,0.56250) -- (-0.12500,0.57446);
\draw (-0.09375,0.50000) -- (-0.06250,0.50000);
\draw (-0.06250,0.50000) -- (-0.03125,0.50000);
\draw (-0.11554,0.58429) -- (-0.12500,0.57446);
\draw (-0.11554,0.58429) -- (-0.10571,0.59375);
\draw (-0.10571,0.59375) -- (-0.09955,0.59955);
\draw (-0.09375,0.60474) -- (-0.09955,0.59955);
\draw (-0.09375,0.60474) -- (-0.07230,0.61868);
\draw (-0.06250,0.62476) -- (-0.07230,0.61868);
\draw (-0.06250,0.62476) -- (-0.06238,0.62488);
\draw (-0.03125,0.50000) -- (0.00000,0.50000);
\draw (0.00000,0.50000) -- (0.00000,0.53125);
\draw (0.00000,0.53125) -- (0.00000,0.56250);
\draw (0.00000,0.56250) -- (0.00000,0.59375);
\draw (-0.03125,0.62500) -- (-0.06201,0.62500);
\draw (-0.03125,0.62500) -- (0.00000,0.62500);
\draw (-0.06238,0.62488) -- (-0.06201,0.62500);
\draw (0.00000,0.59375) -- (0.00000,0.62500);
\draw (-0.03125,0.62500) -- (-0.06201,0.62500);
\draw (-0.03125,0.62500) -- (0.00000,0.62500);
\draw (-0.03125,0.63635) -- (-0.03961,0.63336);
\draw (-0.03125,0.63635) -- (-0.01593,0.63818);
\draw (-0.03961,0.63336) -- (-0.06201,0.62500);
\draw (0.00000,0.62500) -- (0.00000,0.64014);
\draw (0.00000,0.64014) -- (-0.01593,0.63818);
\draw (0.03125,-0.44507) -- (0.01385,-0.44232);
\draw (0.03125,-0.44507) -- (0.04614,-0.45142);
\draw (0.01385,-0.44232) -- (0.00000,-0.44006);
\draw (0.00000,-0.43750) -- (0.00000,-0.44006);
\draw (0.00000,-0.43750) -- (0.00000,-0.40625);
\draw (0.06250,-0.45801) -- (0.04614,-0.45142);
\draw (0.06250,-0.45801) -- (0.06927,-0.46198);
\draw (0.00000,-0.40625) -- (0.00000,-0.37500);
\draw (0.00000,-0.37500) -- (0.03125,-0.37500);
\draw (0.03125,-0.37500) -- (0.06250,-0.37500);
\draw (0.06250,-0.37500) -- (0.09375,-0.37500);
\draw (0.09375,-0.47485) -- (0.08966,-0.47284);
\draw (0.09375,-0.47485) -- (0.10892,-0.48361);
\draw (0.08966,-0.47284) -- (0.08203,-0.46875);
\draw (0.08203,-0.46875) -- (0.06927,-0.46198);
\draw (0.12500,-0.46875) -- (0.12500,-0.49243);
\draw (0.12500,-0.46875) -- (0.12500,-0.43750);
\draw (0.12500,-0.49243) -- (0.10892,-0.48361);
\draw (0.12500,-0.43750) -- (0.12500,-0.40625);
\draw (0.09375,-0.37500) -- (0.12500,-0.37500);
\draw (0.12500,-0.40625) -- (0.12500,-0.37500);
\draw (0.00000,-0.37500) -- (0.00000,-0.34375);
\draw (0.00000,-0.34375) -- (0.00000,-0.31250);
\draw (0.00000,-0.31250) -- (0.00000,-0.28125);
\draw (0.00000,-0.28125) -- (0.00000,-0.25000);
\draw (0.12500,-0.37500) -- (0.12500,-0.34375);
\draw (0.12500,-0.34375) -- (0.12500,-0.31250);
\draw (0.12500,-0.31250) -- (0.12500,-0.28125);
\draw (0.12500,-0.28125) -- (0.12500,-0.25000);
\draw (0.00000,-0.37500) -- (0.03125,-0.37500);
\draw (0.00000,-0.25000) -- (0.03125,-0.25000);
\draw (0.03125,-0.37500) -- (0.06250,-0.37500);
\draw (0.03125,-0.25000) -- (0.06250,-0.25000);
\draw (0.06250,-0.37500) -- (0.09375,-0.37500);
\draw (0.06250,-0.25000) -- (0.09375,-0.25000);
\draw (0.09375,-0.37500) -- (0.12500,-0.37500);
\draw (0.09375,-0.25000) -- (0.12500,-0.25000);
\draw (0.00000,-0.25000) -- (0.00000,-0.21875);
\draw (0.00000,-0.21875) -- (0.00000,-0.18750);
\draw (0.00000,-0.18750) -- (0.00000,-0.15625);
\draw (0.00000,-0.15625) -- (0.00000,-0.12500);
\draw (0.12500,-0.25000) -- (0.12500,-0.21875);
\draw (0.12500,-0.21875) -- (0.12500,-0.18750);
\draw (0.12500,-0.18750) -- (0.12500,-0.15625);
\draw (0.12500,-0.15625) -- (0.12500,-0.12500);
\draw (0.00000,-0.25000) -- (0.03125,-0.25000);
\draw (0.00000,-0.12500) -- (0.03125,-0.12500);
\draw (0.03125,-0.25000) -- (0.06250,-0.25000);
\draw (0.03125,-0.12500) -- (0.06250,-0.12500);
\draw (0.06250,-0.25000) -- (0.09375,-0.25000);
\draw (0.06250,-0.12500) -- (0.09375,-0.12500);
\draw (0.09375,-0.25000) -- (0.12500,-0.25000);
\draw (0.09375,-0.12500) -- (0.12500,-0.12500);
\draw (0.00000,-0.12500) -- (0.00000,-0.09375);
\draw (0.00000,-0.09375) -- (0.00000,-0.06250);
\draw (0.00000,-0.06250) -- (0.00000,-0.03125);
\draw (0.00000,-0.03125) -- (0.00000,0.00000);
\draw (0.12500,-0.12500) -- (0.12500,-0.09375);
\draw (0.12500,-0.09375) -- (0.12500,-0.06250);
\draw (0.12500,-0.06250) -- (0.12500,-0.03125);
\draw (0.12500,-0.03125) -- (0.12500,0.00000);
\draw (0.00000,-0.12500) -- (0.03125,-0.12500);
\draw (0.00000,0.00000) -- (0.03125,0.00000);
\draw (0.03125,-0.12500) -- (0.06250,-0.12500);
\draw (0.03125,0.00000) -- (0.06250,0.00000);
\draw (0.06250,-0.12500) -- (0.09375,-0.12500);
\draw (0.06250,0.00000) -- (0.09375,0.00000);
\draw (0.09375,-0.12500) -- (0.12500,-0.12500);
\draw (0.09375,0.00000) -- (0.12500,0.00000);
\draw (0.00000,0.00000) -- (0.00000,0.03125);
\draw (0.00000,0.03125) -- (0.00000,0.06250);
\draw (0.00000,0.06250) -- (0.00000,0.09375);
\draw (0.00000,0.09375) -- (0.00000,0.12500);
\draw (0.12500,0.00000) -- (0.12500,0.03125);
\draw (0.12500,0.03125) -- (0.12500,0.06250);
\draw (0.12500,0.06250) -- (0.12500,0.09375);
\draw (0.12500,0.09375) -- (0.12500,0.12500);
\draw (0.00000,0.00000) -- (0.03125,0.00000);
\draw (0.00000,0.12500) -- (0.03125,0.12500);
\draw (0.03125,0.00000) -- (0.06250,0.00000);
\draw (0.03125,0.12500) -- (0.06250,0.12500);
\draw (0.06250,0.00000) -- (0.09375,0.00000);
\draw (0.06250,0.12500) -- (0.09375,0.12500);
\draw (0.09375,0.00000) -- (0.12500,0.00000);
\draw (0.09375,0.12500) -- (0.12500,0.12500);
\draw (0.00000,0.12500) -- (0.00000,0.15625);
\draw (0.00000,0.15625) -- (0.00000,0.18750);
\draw (0.00000,0.18750) -- (0.00000,0.21875);
\draw (0.00000,0.21875) -- (0.00000,0.25000);
\draw (0.12500,0.12500) -- (0.12500,0.15625);
\draw (0.12500,0.15625) -- (0.12500,0.18750);
\draw (0.12500,0.18750) -- (0.12500,0.21875);
\draw (0.12500,0.21875) -- (0.12500,0.25000);
\draw (0.00000,0.12500) -- (0.03125,0.12500);
\draw (0.00000,0.25000) -- (0.03125,0.25000);
\draw (0.03125,0.12500) -- (0.06250,0.12500);
\draw (0.03125,0.25000) -- (0.06250,0.25000);
\draw (0.06250,0.12500) -- (0.09375,0.12500);
\draw (0.06250,0.25000) -- (0.09375,0.25000);
\draw (0.09375,0.12500) -- (0.12500,0.12500);
\draw (0.09375,0.25000) -- (0.12500,0.25000);
\draw (0.00000,0.25000) -- (0.00000,0.28125);
\draw (0.00000,0.28125) -- (0.00000,0.31250);
\draw (0.00000,0.31250) -- (0.00000,0.34375);
\draw (0.00000,0.34375) -- (0.00000,0.37500);
\draw (0.12500,0.25000) -- (0.12500,0.28125);
\draw (0.12500,0.28125) -- (0.12500,0.31250);
\draw (0.12500,0.31250) -- (0.12500,0.34375);
\draw (0.12500,0.34375) -- (0.12500,0.37500);
\draw (0.00000,0.25000) -- (0.03125,0.25000);
\draw (0.00000,0.37500) -- (0.03125,0.37500);
\draw (0.03125,0.25000) -- (0.06250,0.25000);
\draw (0.03125,0.37500) -- (0.06250,0.37500);
\draw (0.06250,0.25000) -- (0.09375,0.25000);
\draw (0.06250,0.37500) -- (0.09375,0.37500);
\draw (0.09375,0.25000) -- (0.12500,0.25000);
\draw (0.09375,0.37500) -- (0.12500,0.37500);
\draw (0.00000,0.37500) -- (0.00000,0.40625);
\draw (0.00000,0.40625) -- (0.00000,0.43750);
\draw (0.00000,0.43750) -- (0.00000,0.46875);
\draw (0.00000,0.46875) -- (0.00000,0.50000);
\draw (0.12500,0.37500) -- (0.12500,0.40625);
\draw (0.12500,0.40625) -- (0.12500,0.43750);
\draw (0.12500,0.43750) -- (0.12500,0.46875);
\draw (0.12500,0.46875) -- (0.12500,0.50000);
\draw (0.00000,0.37500) -- (0.03125,0.37500);
\draw (0.00000,0.50000) -- (0.03125,0.50000);
\draw (0.03125,0.37500) -- (0.06250,0.37500);
\draw (0.03125,0.50000) -- (0.06250,0.50000);
\draw (0.06250,0.37500) -- (0.09375,0.37500);
\draw (0.06250,0.50000) -- (0.09375,0.50000);
\draw (0.09375,0.37500) -- (0.12500,0.37500);
\draw (0.09375,0.50000) -- (0.12500,0.50000);
\draw (0.00000,0.50000) -- (0.00000,0.53125);
\draw (0.00000,0.50000) -- (0.03125,0.50000);
\draw (0.00000,0.53125) -- (0.00000,0.56250);
\draw (0.00000,0.56250) -- (0.00000,0.59375);
\draw (0.03125,0.50000) -- (0.06250,0.50000);
\draw (0.06250,0.50000) -- (0.09375,0.50000);
\draw (0.00000,0.59375) -- (0.00000,0.62500);
\draw (0.00000,0.62500) -- (0.03125,0.62500);
\draw (0.03125,0.62500) -- (0.06201,0.62500);
\draw (0.06250,0.62476) -- (0.06238,0.62488);
\draw (0.06250,0.62476) -- (0.07230,0.61868);
\draw (0.06238,0.62488) -- (0.06201,0.62500);
\draw (0.09375,0.50000) -- (0.12500,0.50000);
\draw (0.12500,0.50000) -- (0.12500,0.53125);
\draw (0.12500,0.53125) -- (0.12500,0.56250);
\draw (0.12500,0.56250) -- (0.12500,0.57446);
\draw (0.09375,0.60474) -- (0.07230,0.61868);
\draw (0.09375,0.60474) -- (0.09955,0.59955);
\draw (0.12500,0.57446) -- (0.11554,0.58429);
\draw (0.11554,0.58429) -- (0.10571,0.59375);
\draw (0.10571,0.59375) -- (0.09955,0.59955);
\draw (0.03125,0.62500) -- (0.00000,0.62500);
\draw (0.03125,0.62500) -- (0.06201,0.62500);
\draw (0.03125,0.63635) -- (0.01593,0.63818);
\draw (0.03125,0.63635) -- (0.03961,0.63336);
\draw (0.01593,0.63818) -- (0.00000,0.64014);
\draw (0.00000,0.62500) -- (0.00000,0.64014);
\draw (0.03961,0.63336) -- (0.06201,0.62500);
\draw (0.15625,-0.50000) -- (0.13953,-0.50000);
\draw (0.15625,-0.50000) -- (0.18750,-0.50000);
\draw (0.15625,-0.50867) -- (0.15045,-0.50580);
\draw (0.15625,-0.50867) -- (0.17194,-0.51575);
\draw (0.15045,-0.50580) -- (0.13953,-0.50000);
\draw (0.18750,-0.50000) -- (0.21875,-0.50000);
\draw (0.18750,-0.52258) -- (0.17194,-0.51575);
\draw (0.18750,-0.52258) -- (0.19391,-0.52484);
\draw (0.21875,-0.53357) -- (0.21704,-0.53296);
\draw (0.21875,-0.53357) -- (0.23199,-0.53674);
\draw (0.21704,-0.53296) -- (0.21216,-0.53125);
\draw (0.21216,-0.53125) -- (0.19391,-0.52484);
\draw (0.21875,-0.50000) -- (0.25000,-0.50000);
\draw (0.25000,-0.53125) -- (0.25000,-0.54102);
\draw (0.25000,-0.53125) -- (0.25000,-0.50000);
\draw (0.25000,-0.54102) -- (0.23199,-0.53674);
\draw (0.15625,-0.50000) -- (0.13953,-0.50000);
\draw (0.15625,-0.50000) -- (0.18750,-0.50000);
\draw (0.12994,-0.49506) -- (0.12500,-0.49243);
\draw (0.12994,-0.49506) -- (0.13953,-0.50000);
\draw (0.12500,-0.46875) -- (0.12500,-0.49243);
\draw (0.12500,-0.46875) -- (0.12500,-0.43750);
\draw (0.12500,-0.43750) -- (0.12500,-0.40625);
\draw (0.18750,-0.50000) -- (0.21875,-0.50000);
\draw (0.12500,-0.40625) -- (0.12500,-0.37500);
\draw (0.12500,-0.37500) -- (0.15625,-0.37500);
\draw (0.15625,-0.37500) -- (0.18750,-0.37500);
\draw (0.18750,-0.37500) -- (0.21875,-0.37500);
\draw (0.21875,-0.50000) -- (0.25000,-0.50000);
\draw (0.25000,-0.50000) -- (0.25000,-0.46875);
\draw (0.25000,-0.46875) -- (0.25000,-0.43750);
\draw (0.25000,-0.43750) -- (0.25000,-0.40625);
\draw (0.21875,-0.37500) -- (0.25000,-0.37500);
\draw (0.25000,-0.40625) -- (0.25000,-0.37500);
\draw (0.12500,-0.37500) -- (0.12500,-0.34375);
\draw (0.12500,-0.34375) -- (0.12500,-0.31250);
\draw (0.12500,-0.31250) -- (0.12500,-0.28125);
\draw (0.12500,-0.28125) -- (0.12500,-0.25000);
\draw (0.25000,-0.37500) -- (0.25000,-0.34375);
\draw (0.25000,-0.34375) -- (0.25000,-0.31250);
\draw (0.25000,-0.31250) -- (0.25000,-0.28125);
\draw (0.25000,-0.28125) -- (0.25000,-0.25000);
\draw (0.12500,-0.37500) -- (0.15625,-0.37500);
\draw (0.12500,-0.25000) -- (0.15625,-0.25000);
\draw (0.15625,-0.37500) -- (0.18750,-0.37500);
\draw (0.15625,-0.25000) -- (0.18750,-0.25000);
\draw (0.18750,-0.37500) -- (0.21875,-0.37500);
\draw (0.18750,-0.25000) -- (0.21875,-0.25000);
\draw (0.21875,-0.37500) -- (0.25000,-0.37500);
\draw (0.21875,-0.25000) -- (0.25000,-0.25000);
\draw (0.12500,-0.25000) -- (0.12500,-0.21875);
\draw (0.12500,-0.21875) -- (0.12500,-0.18750);
\draw (0.12500,-0.18750) -- (0.12500,-0.15625);
\draw (0.12500,-0.15625) -- (0.12500,-0.12500);
\draw (0.25000,-0.25000) -- (0.25000,-0.21875);
\draw (0.25000,-0.21875) -- (0.25000,-0.18750);
\draw (0.25000,-0.18750) -- (0.25000,-0.15625);
\draw (0.25000,-0.15625) -- (0.25000,-0.12500);
\draw (0.12500,-0.25000) -- (0.15625,-0.25000);
\draw (0.12500,-0.12500) -- (0.15625,-0.12500);
\draw (0.15625,-0.25000) -- (0.18750,-0.25000);
\draw (0.15625,-0.12500) -- (0.18750,-0.12500);
\draw (0.18750,-0.25000) -- (0.21875,-0.25000);
\draw (0.18750,-0.12500) -- (0.21875,-0.12500);
\draw (0.21875,-0.25000) -- (0.25000,-0.25000);
\draw (0.21875,-0.12500) -- (0.25000,-0.12500);
\draw (0.12500,-0.12500) -- (0.12500,-0.09375);
\draw (0.12500,-0.09375) -- (0.12500,-0.06250);
\draw (0.12500,-0.06250) -- (0.12500,-0.03125);
\draw (0.12500,-0.03125) -- (0.12500,0.00000);
\draw (0.25000,-0.12500) -- (0.25000,-0.09375);
\draw (0.25000,-0.09375) -- (0.25000,-0.06250);
\draw (0.25000,-0.06250) -- (0.25000,-0.03125);
\draw (0.25000,-0.03125) -- (0.25000,0.00000);
\draw (0.12500,-0.12500) -- (0.15625,-0.12500);
\draw (0.12500,0.00000) -- (0.15625,0.00000);
\draw (0.15625,-0.12500) -- (0.18750,-0.12500);
\draw (0.15625,0.00000) -- (0.18750,0.00000);
\draw (0.18750,-0.12500) -- (0.21875,-0.12500);
\draw (0.18750,0.00000) -- (0.21875,0.00000);
\draw (0.21875,-0.12500) -- (0.25000,-0.12500);
\draw (0.21875,0.00000) -- (0.25000,0.00000);
\draw (0.12500,0.00000) -- (0.12500,0.03125);
\draw (0.12500,0.03125) -- (0.12500,0.06250);
\draw (0.12500,0.06250) -- (0.12500,0.09375);
\draw (0.12500,0.09375) -- (0.12500,0.12500);
\draw (0.25000,0.00000) -- (0.25000,0.03125);
\draw (0.25000,0.03125) -- (0.25000,0.06250);
\draw (0.25000,0.06250) -- (0.25000,0.09375);
\draw (0.25000,0.09375) -- (0.25000,0.12500);
\draw (0.12500,0.00000) -- (0.15625,0.00000);
\draw (0.12500,0.12500) -- (0.15625,0.12500);
\draw (0.15625,0.00000) -- (0.18750,0.00000);
\draw (0.15625,0.12500) -- (0.18750,0.12500);
\draw (0.18750,0.00000) -- (0.21875,0.00000);
\draw (0.18750,0.12500) -- (0.21875,0.12500);
\draw (0.21875,0.00000) -- (0.25000,0.00000);
\draw (0.21875,0.12500) -- (0.25000,0.12500);
\draw (0.12500,0.12500) -- (0.12500,0.15625);
\draw (0.12500,0.15625) -- (0.12500,0.18750);
\draw (0.12500,0.18750) -- (0.12500,0.21875);
\draw (0.12500,0.21875) -- (0.12500,0.25000);
\draw (0.25000,0.12500) -- (0.25000,0.15625);
\draw (0.25000,0.15625) -- (0.25000,0.18750);
\draw (0.25000,0.18750) -- (0.25000,0.21875);
\draw (0.25000,0.21875) -- (0.25000,0.25000);
\draw (0.12500,0.12500) -- (0.15625,0.12500);
\draw (0.12500,0.25000) -- (0.15625,0.25000);
\draw (0.15625,0.12500) -- (0.18750,0.12500);
\draw (0.15625,0.25000) -- (0.18750,0.25000);
\draw (0.18750,0.12500) -- (0.21875,0.12500);
\draw (0.18750,0.25000) -- (0.21875,0.25000);
\draw (0.21875,0.12500) -- (0.25000,0.12500);
\draw (0.21875,0.25000) -- (0.25000,0.25000);
\draw (0.12500,0.25000) -- (0.12500,0.28125);
\draw (0.12500,0.25000) -- (0.15625,0.25000);
\draw (0.12500,0.28125) -- (0.12500,0.31250);
\draw (0.12500,0.31250) -- (0.12500,0.34375);
\draw (0.15625,0.25000) -- (0.18750,0.25000);
\draw (0.18750,0.25000) -- (0.21875,0.25000);
\draw (0.12500,0.34375) -- (0.12500,0.37500);
\draw (0.12500,0.37500) -- (0.15625,0.37500);
\draw (0.15625,0.37500) -- (0.18750,0.37500);
\draw (0.18750,0.37500) -- (0.21875,0.37500);
\draw (0.21875,0.25000) -- (0.25000,0.25000);
\draw (0.25000,0.25000) -- (0.25000,0.28125);
\draw (0.25000,0.28125) -- (0.25000,0.31250);
\draw (0.25000,0.31250) -- (0.25000,0.34375);
\draw (0.21875,0.37500) -- (0.23999,0.37500);
\draw (0.25000,0.34375) -- (0.25000,0.36365);
\draw (0.25000,0.36365) -- (0.24445,0.36945);
\draw (0.24445,0.36945) -- (0.23999,0.37500);
\draw (0.12500,0.37500) -- (0.12500,0.40625);
\draw (0.12500,0.37500) -- (0.15625,0.37500);
\draw (0.12500,0.40625) -- (0.12500,0.43750);
\draw (0.12500,0.43750) -- (0.12500,0.46875);
\draw (0.15625,0.37500) -- (0.18750,0.37500);
\draw (0.18750,0.37500) -- (0.21875,0.37500);
\draw (0.12500,0.46875) -- (0.12500,0.50000);
\draw (0.12500,0.50000) -- (0.15625,0.50000);
\draw (0.15625,0.50000) -- (0.17432,0.50000);
\draw (0.18750,0.47327) -- (0.17877,0.49127);
\draw (0.18750,0.47327) -- (0.18903,0.47028);
\draw (0.17877,0.49127) -- (0.17432,0.50000);
\draw (0.21875,0.37500) -- (0.23999,0.37500);
\draw (0.21875,0.40698) -- (0.20898,0.42773);
\draw (0.21875,0.40698) -- (0.21906,0.40656);
\draw (0.20898,0.42773) -- (0.20447,0.43750);
\draw (0.20447,0.43750) -- (0.19537,0.45679);
\draw (0.22556,0.39615) -- (0.21924,0.40625);
\draw (0.22556,0.39615) -- (0.23999,0.37500);
\draw (0.21924,0.40625) -- (0.21906,0.40656);
\draw (0.19537,0.45679) -- (0.18970,0.46875);
\draw (0.18970,0.46875) -- (0.18903,0.47028);
\draw (0.12500,0.50000) -- (0.12500,0.53125);
\draw (0.12500,0.50000) -- (0.15625,0.50000);
\draw (0.12500,0.53125) -- (0.12500,0.56250);
\draw (0.15625,0.50000) -- (0.17432,0.50000);
\draw (0.15625,0.53174) -- (0.14380,0.55005);
\draw (0.15625,0.53174) -- (0.15643,0.53143);
\draw (0.14380,0.55005) -- (0.13452,0.56250);
\draw (0.12500,0.56250) -- (0.12500,0.57446);
\draw (0.13452,0.56250) -- (0.13043,0.56793);
\draw (0.16245,0.52109) -- (0.15662,0.53125);
\draw (0.16245,0.52109) -- (0.17432,0.50000);
\draw (0.15662,0.53125) -- (0.15643,0.53143);
\draw (0.12500,0.57446) -- (0.13043,0.56793);
\draw (0.28125,-0.54431) -- (0.26523,-0.54263);
\draw (0.28125,-0.54431) -- (0.29715,-0.54355);
\draw (0.26523,-0.54263) -- (0.25000,-0.54102);
\draw (0.25000,-0.53125) -- (0.25000,-0.54102);
\draw (0.25000,-0.53125) -- (0.25000,-0.50000);
\draw (0.25000,-0.50000) -- (0.28125,-0.50000);
\draw (0.28125,-0.50000) -- (0.31250,-0.50000);
\draw (0.31250,-0.54272) -- (0.29715,-0.54355);
\draw (0.31250,-0.54272) -- (0.33038,-0.53845);
\draw (0.31250,-0.50000) -- (0.34375,-0.50000);
\draw (0.34375,-0.53503) -- (0.33038,-0.53845);
\draw (0.34375,-0.53503) -- (0.34644,-0.53394);
\draw (0.34375,-0.50000) -- (0.37500,-0.50000);
\draw (0.34644,-0.53394) -- (0.35193,-0.53125);
\draw (0.35193,-0.53125) -- (0.36707,-0.52332);
\draw (0.37500,-0.50000) -- (0.37500,-0.51831);
\draw (0.37500,-0.51831) -- (0.36707,-0.52332);
\draw (0.25000,-0.50000) -- (0.25000,-0.46875);
\draw (0.25000,-0.46875) -- (0.25000,-0.43750);
\draw (0.25000,-0.43750) -- (0.25000,-0.40625);
\draw (0.25000,-0.40625) -- (0.25000,-0.37500);
\draw (0.37500,-0.50000) -- (0.37500,-0.46875);
\draw (0.37500,-0.46875) -- (0.37500,-0.43750);
\draw (0.37500,-0.43750) -- (0.37500,-0.40625);
\draw (0.37500,-0.40625) -- (0.37500,-0.37500);
\draw (0.25000,-0.50000) -- (0.28125,-0.50000);
\draw (0.25000,-0.37500) -- (0.28125,-0.37500);
\draw (0.28125,-0.50000) -- (0.31250,-0.50000);
\draw (0.28125,-0.37500) -- (0.31250,-0.37500);
\draw (0.31250,-0.50000) -- (0.34375,-0.50000);
\draw (0.31250,-0.37500) -- (0.34375,-0.37500);
\draw (0.34375,-0.50000) -- (0.37500,-0.50000);
\draw (0.34375,-0.37500) -- (0.37500,-0.37500);
\draw (0.25000,-0.37500) -- (0.25000,-0.34375);
\draw (0.25000,-0.34375) -- (0.25000,-0.31250);
\draw (0.25000,-0.31250) -- (0.25000,-0.28125);
\draw (0.25000,-0.28125) -- (0.25000,-0.25000);
\draw (0.37500,-0.37500) -- (0.37500,-0.34375);
\draw (0.37500,-0.34375) -- (0.37500,-0.31250);
\draw (0.37500,-0.31250) -- (0.37500,-0.28125);
\draw (0.37500,-0.28125) -- (0.37500,-0.25000);
\draw (0.25000,-0.37500) -- (0.28125,-0.37500);
\draw (0.25000,-0.25000) -- (0.28125,-0.25000);
\draw (0.28125,-0.37500) -- (0.31250,-0.37500);
\draw (0.28125,-0.25000) -- (0.31250,-0.25000);
\draw (0.31250,-0.37500) -- (0.34375,-0.37500);
\draw (0.31250,-0.25000) -- (0.34375,-0.25000);
\draw (0.34375,-0.37500) -- (0.37500,-0.37500);
\draw (0.34375,-0.25000) -- (0.37500,-0.25000);
\draw (0.25000,-0.25000) -- (0.25000,-0.21875);
\draw (0.25000,-0.21875) -- (0.25000,-0.18750);
\draw (0.25000,-0.18750) -- (0.25000,-0.15625);
\draw (0.25000,-0.15625) -- (0.25000,-0.12500);
\draw (0.37500,-0.25000) -- (0.37500,-0.21875);
\draw (0.37500,-0.21875) -- (0.37500,-0.18750);
\draw (0.37500,-0.18750) -- (0.37500,-0.15625);
\draw (0.37500,-0.15625) -- (0.37500,-0.12500);
\draw (0.25000,-0.25000) -- (0.28125,-0.25000);
\draw (0.25000,-0.12500) -- (0.28125,-0.12500);
\draw (0.28125,-0.25000) -- (0.31250,-0.25000);
\draw (0.28125,-0.12500) -- (0.31250,-0.12500);
\draw (0.31250,-0.25000) -- (0.34375,-0.25000);
\draw (0.31250,-0.12500) -- (0.34375,-0.12500);
\draw (0.34375,-0.25000) -- (0.37500,-0.25000);
\draw (0.34375,-0.12500) -- (0.37500,-0.12500);
\draw (0.25000,-0.12500) -- (0.25000,-0.09375);
\draw (0.25000,-0.09375) -- (0.25000,-0.06250);
\draw (0.25000,-0.06250) -- (0.25000,-0.03125);
\draw (0.25000,-0.03125) -- (0.25000,0.00000);
\draw (0.37500,-0.12500) -- (0.37500,-0.09375);
\draw (0.37500,-0.09375) -- (0.37500,-0.06250);
\draw (0.37500,-0.06250) -- (0.37500,-0.03125);
\draw (0.37500,-0.03125) -- (0.37500,0.00000);
\draw (0.25000,-0.12500) -- (0.28125,-0.12500);
\draw (0.25000,0.00000) -- (0.28125,0.00000);
\draw (0.28125,-0.12500) -- (0.31250,-0.12500);
\draw (0.28125,0.00000) -- (0.31250,0.00000);
\draw (0.31250,-0.12500) -- (0.34375,-0.12500);
\draw (0.31250,0.00000) -- (0.34375,0.00000);
\draw (0.34375,-0.12500) -- (0.37500,-0.12500);
\draw (0.34375,0.00000) -- (0.37500,0.00000);
\draw (0.25000,0.00000) -- (0.25000,0.03125);
\draw (0.25000,0.03125) -- (0.25000,0.06250);
\draw (0.25000,0.06250) -- (0.25000,0.09375);
\draw (0.25000,0.09375) -- (0.25000,0.12500);
\draw (0.37500,0.00000) -- (0.37500,0.03125);
\draw (0.37500,0.03125) -- (0.37500,0.06250);
\draw (0.37500,0.06250) -- (0.37500,0.09375);
\draw (0.37500,0.09375) -- (0.37500,0.12500);
\draw (0.25000,0.00000) -- (0.28125,0.00000);
\draw (0.25000,0.12500) -- (0.28125,0.12500);
\draw (0.28125,0.00000) -- (0.31250,0.00000);
\draw (0.28125,0.12500) -- (0.31250,0.12500);
\draw (0.31250,0.00000) -- (0.34375,0.00000);
\draw (0.31250,0.12500) -- (0.34375,0.12500);
\draw (0.34375,0.00000) -- (0.37500,0.00000);
\draw (0.34375,0.12500) -- (0.37500,0.12500);
\draw (0.25000,0.12500) -- (0.25000,0.15625);
\draw (0.25000,0.15625) -- (0.25000,0.18750);
\draw (0.25000,0.18750) -- (0.25000,0.21875);
\draw (0.25000,0.21875) -- (0.25000,0.25000);
\draw (0.37500,0.12500) -- (0.37500,0.15625);
\draw (0.37500,0.15625) -- (0.37500,0.18750);
\draw (0.37500,0.18750) -- (0.37500,0.21875);
\draw (0.37500,0.21875) -- (0.37500,0.25000);
\draw (0.25000,0.12500) -- (0.28125,0.12500);
\draw (0.25000,0.25000) -- (0.28125,0.25000);
\draw (0.28125,0.12500) -- (0.31250,0.12500);
\draw (0.28125,0.25000) -- (0.31250,0.25000);
\draw (0.31250,0.12500) -- (0.34375,0.12500);
\draw (0.31250,0.25000) -- (0.34375,0.25000);
\draw (0.34375,0.12500) -- (0.37500,0.12500);
\draw (0.34375,0.25000) -- (0.37500,0.25000);
\draw (0.25000,0.25000) -- (0.25000,0.28125);
\draw (0.25000,0.25000) -- (0.28125,0.25000);
\draw (0.25000,0.28125) -- (0.25000,0.31250);
\draw (0.25000,0.31250) -- (0.25000,0.34375);
\draw (0.28125,0.25000) -- (0.31250,0.25000);
\draw (0.31250,0.25000) -- (0.34375,0.25000);
\draw (0.25000,0.34375) -- (0.25000,0.36365);
\draw (0.28125,0.34375) -- (0.27130,0.34955);
\draw (0.28125,0.34375) -- (0.28137,0.34375);
\draw (0.25000,0.36365) -- (0.27130,0.34955);
\draw (0.31250,0.33545) -- (0.30566,0.33691);
\draw (0.31250,0.33545) -- (0.32721,0.33319);
\draw (0.30566,0.33691) -- (0.28137,0.34375);
\draw (0.34375,0.25000) -- (0.37500,0.25000);
\draw (0.37500,0.25000) -- (0.37500,0.28125);
\draw (0.37500,0.28125) -- (0.37500,0.31250);
\draw (0.37500,0.31250) -- (0.37500,0.32703);
\draw (0.34375,0.33069) -- (0.32721,0.33319);
\draw (0.34375,0.33069) -- (0.35928,0.32883);
\draw (0.37500,0.32703) -- (0.35928,0.32883);
\draw (0.37500,-0.50000) -- (0.37500,-0.51831);
\draw (0.37500,-0.50000) -- (0.39551,-0.50000);
\draw (0.37500,-0.51831) -- (0.38507,-0.51007);
\draw (0.38507,-0.51007) -- (0.39551,-0.50000);
\draw (0.40625,-0.48694) -- (0.40063,-0.49438);
\draw (0.40625,-0.48694) -- (0.41345,-0.47595);
\draw (0.40063,-0.49438) -- (0.39551,-0.50000);
\draw (0.37500,-0.50000) -- (0.37500,-0.46875);
\draw (0.37500,-0.50000) -- (0.39551,-0.50000);
\draw (0.37500,-0.46875) -- (0.37500,-0.43750);
\draw (0.37500,-0.43750) -- (0.37500,-0.40625);
\draw (0.41345,-0.47595) -- (0.41748,-0.46875);
\draw (0.41748,-0.46875) -- (0.42444,-0.45221);
\draw (0.42444,-0.45221) -- (0.43018,-0.43750);
\draw (0.43018,-0.43750) -- (0.43436,-0.41922);
\draw (0.37500,-0.40625) -- (0.37500,-0.37500);
\draw (0.37500,-0.37500) -- (0.40625,-0.37500);
\draw (0.40625,-0.37500) -- (0.43750,-0.37500);
\draw (0.43436,-0.41922) -- (0.43713,-0.40625);
\draw (0.43713,-0.40625) -- (0.43719,-0.40594);
\draw (0.43750,-0.37500) -- (0.43982,-0.37500);
\draw (0.43750,-0.40222) -- (0.43719,-0.40594);
\draw (0.43750,-0.40222) -- (0.43970,-0.37720);
\draw (0.43970,-0.37720) -- (0.43982,-0.37500);
\draw (0.37500,-0.37500) -- (0.37500,-0.34375);
\draw (0.37500,-0.37500) -- (0.40625,-0.37500);
\draw (0.37500,-0.34375) -- (0.37500,-0.31250);
\draw (0.40625,-0.37500) -- (0.43750,-0.37500);
\draw (0.37500,-0.31250) -- (0.37500,-0.28125);
\draw (0.43750,-0.37500) -- (0.43982,-0.37500);
\draw (0.43750,-0.32483) -- (0.43646,-0.31354);
\draw (0.43750,-0.32483) -- (0.43915,-0.34210);
\draw (0.43646,-0.31354) -- (0.43640,-0.31250);
\draw (0.43640,-0.31250) -- (0.43427,-0.29877);
\draw (0.37500,-0.28125) -- (0.37500,-0.25000);
\draw (0.37500,-0.25000) -- (0.40625,-0.25000);
\draw (0.40625,-0.25000) -- (0.42566,-0.25000);
\draw (0.43427,-0.29877) -- (0.43152,-0.28125);
\draw (0.43152,-0.28125) -- (0.42889,-0.26691);
\draw (0.42889,-0.26691) -- (0.42566,-0.25000);
\draw (0.43958,-0.35919) -- (0.43933,-0.34375);
\draw (0.43958,-0.35919) -- (0.43982,-0.37500);
\draw (0.43933,-0.34375) -- (0.43915,-0.34210);
\draw (0.37500,-0.25000) -- (0.37500,-0.21875);
\draw (0.37500,-0.25000) -- (0.40625,-0.25000);
\draw (0.37500,-0.21875) -- (0.37500,-0.18750);
\draw (0.40625,-0.25000) -- (0.42566,-0.25000);
\draw (0.37500,-0.18750) -- (0.37500,-0.15625);
\draw (0.42270,-0.23453) -- (0.41943,-0.21875);
\draw (0.42270,-0.23453) -- (0.42566,-0.25000);
\draw (0.41943,-0.21875) -- (0.41708,-0.20224);
\draw (0.41708,-0.20224) -- (0.41479,-0.18750);
\draw (0.41479,-0.18750) -- (0.41458,-0.17160);
\draw (0.37500,-0.15625) -- (0.37500,-0.12500);
\draw (0.37500,-0.12500) -- (0.40625,-0.12500);
\draw (0.40625,-0.12500) -- (0.42297,-0.12500);
\draw (0.41458,-0.17160) -- (0.41443,-0.15625);
\draw (0.41443,-0.15625) -- (0.41830,-0.14145);
\draw (0.41830,-0.14145) -- (0.42297,-0.12500);
\draw (0.37500,-0.12500) -- (0.37500,-0.09375);
\draw (0.37500,-0.12500) -- (0.40625,-0.12500);
\draw (0.37500,-0.09375) -- (0.37500,-0.06250);
\draw (0.40625,-0.12500) -- (0.42297,-0.12500);
\draw (0.37500,-0.06250) -- (0.37500,-0.03125);
\draw (0.43750,-0.10303) -- (0.42859,-0.11609);
\draw (0.43750,-0.10303) -- (0.44128,-0.09753);
\draw (0.42859,-0.11609) -- (0.42297,-0.12500);
\draw (0.37500,-0.03125) -- (0.37500,0.00000);
\draw (0.37500,0.00000) -- (0.40625,0.00000);
\draw (0.40625,0.00000) -- (0.43750,0.00000);
\draw (0.43750,0.00000) -- (0.46875,0.00000);
\draw (0.44128,-0.09753) -- (0.44409,-0.09375);
\draw (0.44409,-0.09375) -- (0.45642,-0.08142);
\draw (0.46875,-0.06909) -- (0.45642,-0.08142);
\draw (0.46875,-0.06909) -- (0.47198,-0.06573);
\draw (0.47198,-0.06573) -- (0.47510,-0.06250);
\draw (0.47510,-0.06250) -- (0.48828,-0.05078);
\draw (0.46875,0.00000) -- (0.50000,0.00000);
\draw (0.50000,-0.03125) -- (0.50000,-0.03992);
\draw (0.50000,-0.03125) -- (0.50000,0.00000);
\draw (0.50000,-0.03992) -- (0.48828,-0.05078);
\draw (0.37500,0.00000) -- (0.37500,0.03125);
\draw (0.37500,0.03125) -- (0.37500,0.06250);
\draw (0.37500,0.06250) -- (0.37500,0.09375);
\draw (0.37500,0.09375) -- (0.37500,0.12500);
\draw (0.50000,0.00000) -- (0.50000,0.03125);
\draw (0.50000,0.03125) -- (0.50000,0.06250);
\draw (0.50000,0.06250) -- (0.50000,0.09375);
\draw (0.50000,0.09375) -- (0.50000,0.12500);
\draw (0.37500,0.00000) -- (0.40625,0.00000);
\draw (0.37500,0.12500) -- (0.40625,0.12500);
\draw (0.40625,0.00000) -- (0.43750,0.00000);
\draw (0.40625,0.12500) -- (0.43750,0.12500);
\draw (0.43750,0.00000) -- (0.46875,0.00000);
\draw (0.43750,0.12500) -- (0.46875,0.12500);
\draw (0.46875,0.00000) -- (0.50000,0.00000);
\draw (0.46875,0.12500) -- (0.50000,0.12500);
\draw (0.37500,0.12500) -- (0.37500,0.15625);
\draw (0.37500,0.15625) -- (0.37500,0.18750);
\draw (0.37500,0.18750) -- (0.37500,0.21875);
\draw (0.37500,0.21875) -- (0.37500,0.25000);
\draw (0.50000,0.12500) -- (0.50000,0.15625);
\draw (0.50000,0.15625) -- (0.50000,0.18750);
\draw (0.50000,0.18750) -- (0.50000,0.21875);
\draw (0.50000,0.21875) -- (0.50000,0.25000);
\draw (0.37500,0.12500) -- (0.40625,0.12500);
\draw (0.37500,0.25000) -- (0.40625,0.25000);
\draw (0.40625,0.12500) -- (0.43750,0.12500);
\draw (0.40625,0.25000) -- (0.43750,0.25000);
\draw (0.43750,0.12500) -- (0.46875,0.12500);
\draw (0.43750,0.25000) -- (0.46875,0.25000);
\draw (0.46875,0.12500) -- (0.50000,0.12500);
\draw (0.46875,0.25000) -- (0.50000,0.25000);
\draw (0.37500,0.25000) -- (0.37500,0.28125);
\draw (0.37500,0.25000) -- (0.40625,0.25000);
\draw (0.37500,0.28125) -- (0.37500,0.31250);
\draw (0.37500,0.31250) -- (0.37500,0.32703);
\draw (0.40625,0.25000) -- (0.43750,0.25000);
\draw (0.43750,0.25000) -- (0.46875,0.25000);
\draw (0.40625,0.32288) -- (0.39105,0.32483);
\draw (0.40625,0.32288) -- (0.42334,0.31989);
\draw (0.39105,0.32483) -- (0.37500,0.32703);
\draw (0.43750,0.31738) -- (0.42334,0.31989);
\draw (0.43750,0.31738) -- (0.44153,0.31653);
\draw (0.46875,0.25000) -- (0.50000,0.25000);
\draw (0.46875,0.30994) -- (0.46674,0.31049);
\draw (0.46875,0.30994) -- (0.48154,0.30576);
\draw (0.46674,0.31049) -- (0.45837,0.31250);
\draw (0.45837,0.31250) -- (0.44153,0.31653);
\draw (0.50000,0.25000) -- (0.50000,0.28125);
\draw (0.50000,0.28125) -- (0.50000,0.29932);
\draw (0.50000,0.29932) -- (0.48154,0.30576);
\draw (0.50000,-0.03125) -- (0.50000,-0.03992);
\draw (0.50000,-0.03125) -- (0.50000,0.00000);
\draw (0.50000,-0.03992) -- (0.50446,-0.03571);
\draw (0.50446,-0.03571) -- (0.50891,-0.03125);
\draw (0.50891,-0.03125) -- (0.52032,-0.02032);
\draw (0.53125,0.00000) -- (0.50000,0.00000);
\draw (0.53125,0.00000) -- (0.54004,0.00000);
\draw (0.53125,-0.00928) -- (0.52032,-0.02032);
\draw (0.53125,-0.00928) -- (0.53583,-0.00458);
\draw (0.53583,-0.00458) -- (0.54004,0.00000);
\draw (0.50000,0.00000) -- (0.50000,0.03125);
\draw (0.50000,0.00000) -- (0.53125,0.00000);
\draw (0.50000,0.03125) -- (0.50000,0.06250);
\draw (0.53125,0.00000) -- (0.54004,0.00000);
\draw (0.50000,0.06250) -- (0.50000,0.09375);
\draw (0.56250,0.02637) -- (0.55054,0.01196);
\draw (0.56250,0.02637) -- (0.56470,0.02905);
\draw (0.55054,0.01196) -- (0.54004,0.00000);
\draw (0.50000,0.09375) -- (0.50000,0.12500);
\draw (0.50000,0.12500) -- (0.53125,0.12500);
\draw (0.53125,0.12500) -- (0.56250,0.12500);
\draw (0.56250,0.12500) -- (0.59375,0.12500);
\draw (0.56470,0.02905) -- (0.56641,0.03125);
\draw (0.56641,0.03125) -- (0.57614,0.04550);
\draw (0.57614,0.04550) -- (0.58740,0.06250);
\draw (0.58740,0.06250) -- (0.58948,0.06677);
\draw (0.59375,0.07556) -- (0.58948,0.06677);
\draw (0.59375,0.07556) -- (0.59973,0.08777);
\draw (0.59375,0.12500) -- (0.61206,0.12500);
\draw (0.59973,0.08777) -- (0.60266,0.09375);
\draw (0.60266,0.09375) -- (0.60706,0.10870);
\draw (0.60706,0.10870) -- (0.61206,0.12500);
\draw (0.50000,0.12500) -- (0.50000,0.15625);
\draw (0.50000,0.12500) -- (0.53125,0.12500);
\draw (0.50000,0.15625) -- (0.50000,0.18750);
\draw (0.50000,0.18750) -- (0.50000,0.21875);
\draw (0.53125,0.12500) -- (0.56250,0.12500);
\draw (0.56250,0.12500) -- (0.59375,0.12500);
\draw (0.50000,0.21875) -- (0.50000,0.25000);
\draw (0.50000,0.25000) -- (0.53125,0.25000);
\draw (0.53125,0.25000) -- (0.56250,0.25000);
\draw (0.56250,0.25000) -- (0.57715,0.25000);
\draw (0.59375,0.12500) -- (0.61206,0.12500);
\draw (0.61365,0.14111) -- (0.61523,0.15625);
\draw (0.61365,0.14111) -- (0.61206,0.12500);
\draw (0.61523,0.15625) -- (0.61349,0.17148);
\draw (0.61349,0.17148) -- (0.61157,0.18750);
\draw (0.61157,0.18750) -- (0.60526,0.20480);
\draw (0.59375,0.22803) -- (0.58459,0.24084);
\draw (0.59375,0.22803) -- (0.59753,0.22253);
\draw (0.58459,0.24084) -- (0.57715,0.25000);
\draw (0.60526,0.20480) -- (0.59985,0.21875);
\draw (0.59985,0.21875) -- (0.59753,0.22253);
\draw (0.50000,0.25000) -- (0.50000,0.28125);
\draw (0.50000,0.25000) -- (0.53125,0.25000);
\draw (0.50000,0.28125) -- (0.50000,0.29932);
\draw (0.53125,0.25000) -- (0.56250,0.25000);
\draw (0.53125,0.28491) -- (0.51849,0.29102);
\draw (0.53125,0.28491) -- (0.53363,0.28363);
\draw (0.51849,0.29102) -- (0.50000,0.29932);
\draw (0.56250,0.25000) -- (0.57715,0.25000);
\draw (0.56250,0.26318) -- (0.55237,0.27112);
\draw (0.56250,0.26318) -- (0.56964,0.25714);
\draw (0.55237,0.27112) -- (0.53760,0.28125);
\draw (0.53760,0.28125) -- (0.53363,0.28363);
\draw (0.56964,0.25714) -- (0.57715,0.25000);


==> tikz/integration_points.dat <==
\node at (-0.53430,-0.00460) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53201,-0.00231) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53201,-0.00695) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53577,-0.00305) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53348,-0.00076) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53787,-0.00076) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50297,-0.03566) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50074,-0.03344) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50074,-0.03777) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50446,-0.03422) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50223,-0.03199) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50668,-0.03199) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.51355,-0.01876) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50339,-0.02422) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50339,-0.00860) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.52397,-0.01510) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.52943,-0.00493) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.52943,-0.00957) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.51876,-0.01355) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.52422,-0.00339) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50860,-0.00339) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.51503,-0.02397) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50487,-0.02943) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50933,-0.02943) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56396,0.02897) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56287,0.03007) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56287,0.02763) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56462,0.02979) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56352,0.03088) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56547,0.03088) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.57159,0.04596) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56477,0.03883) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56477,0.05446) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.57574,0.05117) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56892,0.05967) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58138,0.05967) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.57225,0.04075) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56542,0.03363) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56738,0.03363) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59774,0.08673) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59475,0.08972) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59475,0.08063) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59922,0.08976) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59623,0.09275) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60069,0.09275) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60262,0.10893) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59597,0.10145) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59597,0.11708) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60567,0.11414) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59902,0.12228) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60817,0.12228) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60411,0.10372) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59745,0.09624) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60191,0.09624) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58049,0.07056) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56700,0.06842) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56700,0.08405) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59090,0.07273) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59304,0.08622) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59304,0.07713) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58569,0.07576) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58783,0.08925) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.57220,0.08925) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58464,0.06535) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.57115,0.06321) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58360,0.06321) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58715,0.10035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.58715,0.11840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.56910,0.10035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.56910,0.11840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.54411,0.01318) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53446,0.00720) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53446,0.02283) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.55452,0.01758) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56051,0.02722) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56051,0.02478) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.54932,0.01839) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.55530,0.02804) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53967,0.02804) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.54557,0.00798) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53593,0.00199) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.54032,0.00199) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.55590,0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.55590,0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.53785,0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.53785,0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.52465,0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.52465,0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.50660,0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.50660,0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.52465,0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.52465,0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.50660,0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.50660,0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.54929,0.07571) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.54929,0.11179) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.51321,0.07571) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.51321,0.11179) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.60701,0.14095) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59707,0.13289) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59707,0.14852) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61060,0.14616) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60065,0.15373) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61139,0.15373) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61007,0.13574) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60012,0.12769) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60927,0.12769) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60691,0.17161) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59704,0.16400) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59704,0.17962) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60988,0.17682) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60001,0.18483) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60892,0.18483) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61049,0.16640) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60062,0.15879) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61136,0.15879) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58715,0.13160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.58715,0.14965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.56910,0.13160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.56910,0.14965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.58715,0.16285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.58715,0.18090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.56910,0.16285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.56910,0.18090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.60142,0.20424) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59567,0.19559) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59567,0.21122) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60244,0.20945) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59668,0.21643) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59974,0.21643) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60439,0.19904) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59864,0.19038) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60755,0.19038) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59627,0.22282) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59438,0.22093) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59438,0.22557) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59729,0.22127) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59540,0.21938) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59845,0.21938) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58715,0.19410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.58715,0.21215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.56910,0.19410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.56910,0.21215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.57723,0.23869) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56618,0.22764) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56618,0.24327) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58765,0.23503) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59222,0.22398) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59222,0.22862) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.57967,0.24390) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56862,0.24847) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.57595,0.24847) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58244,0.23348) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58702,0.22243) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.57139,0.22243) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.54929,0.13821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.54929,0.17429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.51321,0.13821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.51321,0.17429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.54929,0.20071) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.54929,0.23679) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.51321,0.20071) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.51321,0.23679) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.56726,0.25696) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56369,0.25339) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56369,0.25998) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56970,0.25476) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56613,0.25119) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.57346,0.25119) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.54533,0.26929) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53477,0.25873) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53477,0.27435) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.55575,0.26628) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56081,0.25572) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56081,0.26231) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.54639,0.27450) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53583,0.27956) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53900,0.27956) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.55054,0.26408) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.55560,0.25352) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53998,0.25352) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53284,0.28345) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53165,0.28226) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53165,0.28409) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53389,0.28284) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53270,0.28165) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53588,0.28165) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.52465,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.52465,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.50660,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.50660,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.51233,0.29077) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50308,0.28589) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50308,0.29492) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.52275,0.28837) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.52912,0.28349) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.52912,0.28532) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.51754,0.28776) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.52392,0.28288) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50829,0.28288) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.38171,-0.50977) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.37668,-0.50473) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.37668,-0.51389) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.38513,-0.50671) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.38010,-0.50168) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39035,-0.50168) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43896,-0.38100) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43787,-0.37990) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43787,-0.39351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43935,-0.37646) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43825,-0.37537) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43941,-0.37537) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41105,-0.47658) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40745,-0.47298) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40745,-0.48208) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41292,-0.47355) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40932,-0.46995) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41494,-0.46995) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41838,-0.45251) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40928,-0.46078) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40928,-0.44516) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42236,-0.44731) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41327,-0.43995) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42523,-0.43995) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42025,-0.45772) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41115,-0.46599) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41677,-0.46599) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39209,-0.49105) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.37927,-0.49386) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.37927,-0.47823) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40251,-0.48887) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40531,-0.47605) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40531,-0.48515) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39730,-0.48584) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40011,-0.47302) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.38448,-0.47302) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39551,-0.49626) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.38269,-0.49906) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39294,-0.49906) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39965,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.42499,-0.42010) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41093,-0.42924) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41093,-0.41362) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43014,-0.41490) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41608,-0.40841) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43152,-0.40841) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42898,-0.42531) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41492,-0.43445) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42688,-0.43445) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42688,-0.40084) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41141,-0.40099) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41141,-0.38537) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43730,-0.40017) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43745,-0.38469) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43745,-0.39831) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43209,-0.39563) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43224,-0.38016) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41662,-0.38016) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43203,-0.40605) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41655,-0.40620) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43200,-0.40620) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39965,-0.43090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.41285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.43090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.41285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.39965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.38160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.39965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.38160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.43888,-0.35925) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43785,-0.36716) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43785,-0.35153) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43919,-0.35404) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43815,-0.34632) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43907,-0.34632) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43927,-0.36446) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43823,-0.37237) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43939,-0.37237) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43860,-0.33950) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43777,-0.34032) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43777,-0.33086) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43890,-0.34265) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43808,-0.34348) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43900,-0.34348) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43090,-0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.43090,-0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.41285,-0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.41285,-0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.42639,-0.31840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41129,-0.33351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41129,-0.31788) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43681,-0.32045) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43733,-0.33556) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43733,-0.32610) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43142,-0.31319) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41631,-0.31267) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43139,-0.31267) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43160,-0.32361) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43212,-0.33871) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41649,-0.33871) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39965,-0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.42493,-0.29814) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41092,-0.30500) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41092,-0.28938) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42914,-0.29293) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41513,-0.28417) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42776,-0.28417) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42995,-0.30334) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41594,-0.31021) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43102,-0.31021) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42135,-0.26648) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41002,-0.27365) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41002,-0.25803) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42458,-0.26127) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41326,-0.25282) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42296,-0.25282) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42556,-0.27169) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41424,-0.27886) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42687,-0.27886) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39965,-0.30590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.28785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.30590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.28785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.41722,-0.23448) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40899,-0.24221) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40899,-0.22659) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41941,-0.22927) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41119,-0.22138) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41778,-0.22138) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42045,-0.23969) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41223,-0.24742) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42193,-0.24742) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41347,-0.20253) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40806,-0.21079) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40806,-0.19516) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41490,-0.19733) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40948,-0.18996) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41375,-0.18996) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41567,-0.20774) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41025,-0.21600) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41684,-0.21600) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39965,-0.24340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.22535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.24340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.22535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.21215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.19410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.21215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.19410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.41180,-0.17169) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40764,-0.17964) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40764,-0.16402) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41317,-0.16648) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40900,-0.15881) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41309,-0.15881) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41323,-0.17690) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40906,-0.18485) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41334,-0.18485) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41429,-0.14117) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40826,-0.14857) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40826,-0.13295) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41707,-0.13597) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41105,-0.12774) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41941,-0.12774) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41565,-0.14638) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40962,-0.15378) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41371,-0.15378) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39965,-0.18090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.16285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.18090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.16285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.14965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.13160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.14965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.13160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.47091,-0.06576) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46929,-0.06414) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46929,-0.06743) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47196,-0.06466) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47035,-0.06304) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47352,-0.06304) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44002,-0.09782) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43813,-0.09593) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43813,-0.10057) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44112,-0.09627) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43923,-0.09438) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44253,-0.09438) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.45011,-0.08032) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44065,-0.08649) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44065,-0.07086) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46053,-0.07621) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46670,-0.06675) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46670,-0.07005) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.45532,-0.07511) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46149,-0.06565) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44586,-0.06565) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.45121,-0.08553) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44175,-0.09170) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44505,-0.09170) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.48177,-0.04948) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47201,-0.05534) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47201,-0.03971) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.49219,-0.04572) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.49805,-0.03595) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.49805,-0.04028) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.48698,-0.04427) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.49284,-0.03451) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47721,-0.03451) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.48283,-0.05469) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47306,-0.06055) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47624,-0.06055) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.49340,-0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.49340,-0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.47535,-0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.47535,-0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.46215,-0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.46215,-0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.44410,-0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.44410,-0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.46215,-0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.46215,-0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.44410,-0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.44410,-0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.42114,-0.11385) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40997,-0.11831) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40997,-0.10268) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43156,-0.11019) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43601,-0.09902) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43601,-0.10366) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42635,-0.10864) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43081,-0.09747) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41518,-0.09747) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42393,-0.11906) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41276,-0.12351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42112,-0.12351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43090,-0.08715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.43090,-0.06910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.41285,-0.08715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.41285,-0.06910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.11840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.10035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.11840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.10035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.08715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.39965,-0.06910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.08715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.38160,-0.06910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.42429,-0.04929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.42429,-0.01321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.38821,-0.04929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.38821,-0.01321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.47358,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.47358,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.40142,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.40142,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.47358,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.47358,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.40142,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.40142,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.49340,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.49340,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.47535,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.47535,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.47727,0.30237) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47088,0.29012) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47088,0.30446) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.48769,0.30060) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.49692,0.28835) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.49692,0.29738) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.48248,0.29759) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.49171,0.28533) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47609,0.28533) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46215,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.46215,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.44410,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.44410,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.45699,0.30595) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44237,0.29133) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44237,0.30696) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46741,0.30552) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46841,0.29090) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46841,0.30525) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46047,0.31116) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44585,0.31216) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.45629,0.31216) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46220,0.30074) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.46321,0.28612) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44758,0.28612) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44019,0.31600) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43817,0.31399) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43817,0.31643) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44366,0.31519) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.44165,0.31317) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.45209,0.31317) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42429,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.42429,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.38821,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.38821,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.41764,0.31915) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40910,0.31546) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40910,0.32065) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42806,0.31824) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43514,0.31454) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43514,0.31699) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42285,0.31742) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.42993,0.31373) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41431,0.31373) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.38570,0.32314) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.37768,0.31698) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.37768,0.32424) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39612,0.32245) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40372,0.31628) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40372,0.32147) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39091,0.32072) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39851,0.31455) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.38288,0.31455) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34554,-0.53367) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34420,-0.53233) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34420,-0.53422) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34690,-0.53304) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34556,-0.53170) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34965,-0.53170) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.35929,-0.52075) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34764,-0.52472) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34764,-0.50909) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.36971,-0.51860) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.37368,-0.50694) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.37368,-0.51609) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.36450,-0.51554) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.36847,-0.50389) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.35284,-0.50389) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.36066,-0.52596) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34900,-0.52993) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.35309,-0.52993) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.32442,-0.53796) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.31548,-0.53436) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.31548,-0.54010) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.33484,-0.53668) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34152,-0.53308) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34152,-0.53497) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.32963,-0.53605) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.33631,-0.53245) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.32069,-0.53245) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.33715,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.33715,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.31910,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.31910,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.29185,-0.54163) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.28390,-0.53548) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.28390,-0.54201) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.30227,-0.54136) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.30994,-0.53521) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.30994,-0.54095) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.29706,-0.53945) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.30473,-0.53330) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.28911,-0.53330) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.30590,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.30590,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.28785,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.28785,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.26015,-0.54047) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.25254,-0.53477) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.25254,-0.53966) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.27057,-0.54102) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.27858,-0.53532) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.27858,-0.54185) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.26536,-0.53884) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.27337,-0.53315) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.25775,-0.53315) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.27465,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.27465,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.25660,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.25660,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.34858,-0.47358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.34858,-0.40142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,-0.47358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,-0.40142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.34858,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.34858,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.34858,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.34858,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.34858,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.34858,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.34858,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.34858,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.34858,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.34858,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.27642,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.36179,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.36179,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.32571,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.32571,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.35411,0.32642) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34634,0.31825) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34634,0.32735) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.36452,0.32581) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.37238,0.31764) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.37238,0.32491) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.35931,0.32338) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.36717,0.31522) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.35155,0.31522) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.32231,0.33012) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.31495,0.31977) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.31495,0.33125) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.33272,0.32933) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34099,0.31898) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.34099,0.32807) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.32751,0.32629) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.33578,0.31595) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.32016,0.31595) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.29929,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.29929,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.26321,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.26321,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.29753,0.33398) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.28532,0.32178) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.28532,0.33740) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.30794,0.33260) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.31136,0.32039) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.31136,0.33187) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.29755,0.33919) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.28534,0.34261) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.28540,0.34261) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.30273,0.32878) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.30615,0.31657) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.29053,0.31657) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.27465,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.27465,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.25660,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.25660,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.26420,0.35093) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.25355,0.34803) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.25355,0.35798) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.26941,0.34762) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.27438,0.34472) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.25876,0.34472) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22758,-0.53530) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22096,-0.53255) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22096,-0.53371) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.23800,-0.53654) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24700,-0.53379) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24700,-0.53868) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.23279,-0.53491) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24179,-0.53217) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22617,-0.53217) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24340,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.24340,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.22535,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.22535,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.21761,-0.53278) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21847,-0.53192) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21847,-0.53308) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21651,-0.53239) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21737,-0.53153) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21407,-0.53153) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19177,-0.52032) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18857,-0.50790) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18857,-0.51920) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.20219,-0.52177) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21461,-0.52497) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21461,-0.50935) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19698,-0.51656) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.20940,-0.50414) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19378,-0.50414) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.20109,-0.52698) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21351,-0.53018) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21022,-0.53018) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16671,-0.51194) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15886,-0.50407) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15886,-0.50840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.17712,-0.51426) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18491,-0.50639) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18491,-0.51768) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.17192,-0.51050) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.17970,-0.50262) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16407,-0.50262) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15238,-0.50531) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15528,-0.50241) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15528,-0.50674) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14960,-0.50387) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15250,-0.50097) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14413,-0.50097) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.23679,-0.48679) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.23679,-0.45071) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.20071,-0.48679) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.20071,-0.45071) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.23679,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.23679,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.20071,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.20071,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.18090,-0.49340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.18090,-0.47535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.16285,-0.49340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.16285,-0.47535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.18090,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.18090,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.16285,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.16285,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.12830,-0.49023) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12582,-0.47708) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12582,-0.48892) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13871,-0.49150) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15187,-0.49397) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15187,-0.47834) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13350,-0.48629) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14666,-0.47313) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13103,-0.47313) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13593,-0.49670) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14908,-0.49918) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14072,-0.49918) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14965,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.14965,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.13160,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.13160,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.17429,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.17429,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.13821,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.13821,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.22358,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.22358,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.15142,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.15142,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.22358,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.22358,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.15142,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.15142,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.22358,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.22358,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.15142,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.15142,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.22358,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.22358,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.15142,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.15142,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.22358,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.22358,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.15142,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.15142,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.23679,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.23679,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.20071,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.20071,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.24340,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.24340,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.22535,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.22535,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.23588,0.36609) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22303,0.35324) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22303,0.36887) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24630,0.36420) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24907,0.35135) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24907,0.36130) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.23942,0.37130) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22657,0.37407) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.23719,0.37407) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24109,0.36088) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24387,0.34803) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22824,0.34803) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21215,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.21215,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.19410,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.19410,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.21215,0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.21215,0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.19410,0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.19410,0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.17429,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.17429,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.13821,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.13821,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.17429,0.32571) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.17429,0.36179) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.13821,0.32571) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.13821,0.36179) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.22329,0.39431) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21988,0.38373) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21988,0.39936) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22337,0.39952) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21997,0.40457) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22021,0.40457) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22683,0.38910) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22342,0.37852) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.23404,0.37852) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21895,0.40658) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21880,0.40642) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21880,0.40679) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21903,0.40645) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21888,0.40630) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21913,0.40630) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21215,0.38160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.21215,0.39965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.19410,0.38160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.19410,0.39965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.20182,0.42578) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19108,0.41504) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19108,0.43066) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21224,0.42069) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21712,0.40995) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21712,0.41032) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.20465,0.43099) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19391,0.43587) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.20239,0.43587) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.20703,0.42057) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21191,0.40983) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19629,0.40983) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19275,0.45557) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18881,0.44592) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18881,0.46155) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19312,0.46077) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18918,0.46676) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19028,0.46676) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19558,0.45036) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19164,0.44071) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.20012,0.44071) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18852,0.47052) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18775,0.46976) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18775,0.47202) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18888,0.46977) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18812,0.46900) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18922,0.46900) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.17429,0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.17429,0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.13821,0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.13821,0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.18090,0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.18090,0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.16285,0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.16285,0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.17126,0.48897) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16000,0.47771) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16000,0.49334) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18168,0.48452) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18605,0.47326) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18605,0.47551) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.17428,0.49418) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16301,0.49855) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.17205,0.49855) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.17647,0.48376) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18084,0.47250) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16521,0.47250) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14965,0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.14965,0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.13160,0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.13160,0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.14965,0.47535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.14965,0.49340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.13160,0.47535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.13160,0.49340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.16038,0.51927) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15728,0.50872) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15728,0.52435) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16044,0.52448) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15734,0.52956) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15753,0.52956) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16339,0.51406) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16029,0.50351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16933,0.50351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15637,0.53145) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15628,0.53136) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15628,0.53161) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15643,0.53137) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15634,0.53128) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15652,0.53128) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14965,0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.14965,0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.13160,0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.13160,0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.13753,0.54899) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12813,0.53959) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12813,0.55522) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14795,0.54386) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15417,0.53446) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.15417,0.53471) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13912,0.55420) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12972,0.56042) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13448,0.56042) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14274,0.54378) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14897,0.53438) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13334,0.53438) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12862,0.56812) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12591,0.56540) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12591,0.57138) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13021,0.56612) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12749,0.56341) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13225,0.56341) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.10386,-0.47968) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09628,-0.47224) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09628,-0.47530) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.11428,-0.48260) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12232,-0.47517) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12232,-0.48701) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.10907,-0.47866) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.11711,-0.47123) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.10149,-0.47123) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.11840,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.11840,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.10035,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.10035,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.09102,-0.47249) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09307,-0.47045) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09307,-0.47350) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.08907,-0.47148) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09112,-0.46943) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.08526,-0.46943) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.06702,-0.45723) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.06363,-0.44500) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.06363,-0.45525) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.07743,-0.45903) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.08967,-0.46241) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.08967,-0.44679) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.07222,-0.45382) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.08446,-0.44158) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.06884,-0.44158) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.07548,-0.46423) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.08772,-0.46762) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.08186,-0.46762) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.11179,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.11179,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.07571,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.07571,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.04118,-0.44804) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.03373,-0.44108) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.03373,-0.44486) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.05160,-0.45020) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.05977,-0.44324) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.05977,-0.45349) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.04639,-0.44678) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.05457,-0.43982) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.03894,-0.43982) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.00924,-0.44114) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.00231,-0.43873) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.00231,-0.44001) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.01965,-0.44198) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.02835,-0.43957) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.02835,-0.44335) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.01444,-0.44071) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.02314,-0.43830) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.00752,-0.43830) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.04929,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.04929,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.01321,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.01321,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.09858,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,0.40142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.09858,0.47358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,0.40142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.02642,0.47358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.11179,0.51321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.11179,0.54929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.07571,0.51321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.07571,0.54929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.10828,0.58223) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09738,0.57134) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09738,0.58696) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.11869,0.57902) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12342,0.56813) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.12342,0.57411) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.11027,0.58744) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09938,0.59217) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.10536,0.59217) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.11348,0.57703) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.11821,0.56613) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.10259,0.56613) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09762,0.59945) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09472,0.59655) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09472,0.60204) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09961,0.59762) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09671,0.59472) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.10269,0.59472) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.08715,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.08715,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.06910,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.06910,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.06903,0.61554) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.06413,0.60307) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.06413,0.61858) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.07945,0.61220) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09017,0.59974) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.09017,0.60523) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.07424,0.61037) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.08497,0.59791) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.06934,0.59791) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.04929,0.51321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.04929,0.54929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.01321,0.51321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.01321,0.54929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.05590,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.05590,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.03785,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.03785,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.05200,0.61971) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.03644,0.60415) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.03644,0.61977) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.06242,0.61967) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.06248,0.60411) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.06248,0.61961) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.05713,0.62492) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.04156,0.62498) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.05695,0.62498) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.05721,0.61450) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.05727,0.59894) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.04165,0.59894) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.02465,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.02465,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.00660,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.00660,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.02465,0.60035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.02465,0.61840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.00660,0.60035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.00660,0.61840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.03682,0.63247) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.03264,0.62829) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.03264,0.63396) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.04195,0.63057) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.03777,0.62639) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.05315,0.62639) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.01062,0.63631) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.00266,0.62972) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.00266,0.63729) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.02104,0.63568) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.02870,0.62909) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.02870,0.63477) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.01583,0.63379) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.02349,0.62720) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.00786,0.62720) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.01965,-0.44198) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.02835,-0.43957) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.02835,-0.44335) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.00924,-0.44114) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.00231,-0.43873) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.00231,-0.44001) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.01444,-0.44071) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.00752,-0.43830) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.02314,-0.43830) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.05160,-0.45020) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.05977,-0.44324) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.05977,-0.45349) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.04118,-0.44804) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.03373,-0.44108) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.03373,-0.44486) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.04639,-0.44678) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.03894,-0.43982) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.05457,-0.43982) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.01321,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.01321,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.04929,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.04929,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.09102,-0.47249) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09307,-0.47045) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09307,-0.47350) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.08907,-0.47148) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09112,-0.46943) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.08526,-0.46943) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.07743,-0.45903) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.08967,-0.46241) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.08967,-0.44679) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.06702,-0.45723) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.06363,-0.44500) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.06363,-0.45525) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.07222,-0.45382) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.06884,-0.44158) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.08446,-0.44158) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.07548,-0.46423) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.08772,-0.46762) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.08186,-0.46762) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.11428,-0.48260) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12232,-0.47517) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12232,-0.48701) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.10386,-0.47968) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09628,-0.47224) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09628,-0.47530) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.10907,-0.47866) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.10149,-0.47123) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.11711,-0.47123) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.10035,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.10035,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.11840,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.11840,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.07571,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.07571,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.11179,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.11179,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.02642,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,0.40142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.02642,0.47358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,0.40142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.09858,0.47358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.01321,0.51321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.01321,0.54929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.04929,0.51321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.04929,0.54929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.00660,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.00660,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.02465,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.02465,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.00660,0.60035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.00660,0.61840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.02465,0.60035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.02465,0.61840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.03785,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.03785,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.05590,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.05590,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.06242,0.61967) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.06248,0.60411) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.06248,0.61961) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.05200,0.61971) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.03644,0.60415) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.03644,0.61977) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.05713,0.62492) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.04156,0.62498) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.05695,0.62498) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.05721,0.61450) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.04165,0.59894) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.05727,0.59894) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.07571,0.51321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.07571,0.54929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.11179,0.51321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.11179,0.54929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.06910,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.06910,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.08715,0.56910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.08715,0.58715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.07945,0.61220) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09017,0.59974) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09017,0.60523) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.06903,0.61554) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.06413,0.60307) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.06413,0.61858) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.07424,0.61037) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.06934,0.59791) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.08497,0.59791) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.11869,0.57902) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12342,0.56813) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12342,0.57411) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.10828,0.58223) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09738,0.57134) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09738,0.58696) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.11027,0.58744) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09938,0.59217) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.10536,0.59217) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.11348,0.57703) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.10259,0.56613) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.11821,0.56613) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09762,0.59945) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09472,0.59655) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09472,0.60204) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09961,0.59762) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.09671,0.59472) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.10269,0.59472) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.02104,0.63568) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.02870,0.62909) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.02870,0.63477) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.01062,0.63631) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.00266,0.62972) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.00266,0.63729) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.01583,0.63379) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.00786,0.62720) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.02349,0.62720) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.03682,0.63247) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.03264,0.62829) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.03264,0.63396) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.04195,0.63057) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.03777,0.62639) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.05315,0.62639) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15238,-0.50531) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15528,-0.50241) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15528,-0.50674) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.14960,-0.50387) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15250,-0.50097) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.14413,-0.50097) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.17712,-0.51426) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18491,-0.50639) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18491,-0.51768) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.16671,-0.51194) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15886,-0.50407) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15886,-0.50840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.17192,-0.51050) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.16407,-0.50262) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.17970,-0.50262) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21761,-0.53278) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21847,-0.53192) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21847,-0.53308) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21651,-0.53239) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21737,-0.53153) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21407,-0.53153) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.20219,-0.52177) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21461,-0.52497) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21461,-0.50935) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19177,-0.52032) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18857,-0.50790) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18857,-0.51920) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19698,-0.51656) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19378,-0.50414) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.20940,-0.50414) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.20109,-0.52698) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21351,-0.53018) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21022,-0.53018) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.23800,-0.53654) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.24700,-0.53379) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.24700,-0.53868) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22758,-0.53530) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22096,-0.53255) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22096,-0.53371) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.23279,-0.53491) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22617,-0.53217) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.24179,-0.53217) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22535,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.22535,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.24340,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.24340,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.13871,-0.49150) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15187,-0.49397) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15187,-0.47834) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12830,-0.49023) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12582,-0.47708) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12582,-0.48892) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13350,-0.48629) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13103,-0.47313) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.14666,-0.47313) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13593,-0.49670) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.14908,-0.49918) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.14072,-0.49918) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13160,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.13160,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.14965,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.14965,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.16285,-0.49340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.16285,-0.47535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.18090,-0.49340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.18090,-0.47535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.16285,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.16285,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.18090,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.18090,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.13821,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.13821,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.17429,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.17429,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.20071,-0.48679) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.20071,-0.45071) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.23679,-0.48679) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.23679,-0.45071) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.20071,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.20071,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.23679,-0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.23679,-0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.15142,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.15142,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.22358,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.22358,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.15142,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.15142,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.22358,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.22358,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.15142,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.15142,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.22358,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.22358,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.15142,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.15142,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.22358,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.22358,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.15142,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.15142,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.22358,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.22358,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.13821,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.13821,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.17429,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.17429,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.13821,0.32571) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.13821,0.36179) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.17429,0.32571) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.17429,0.36179) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.20071,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.20071,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.23679,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.23679,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.19410,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.19410,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.21215,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.21215,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.19410,0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.19410,0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.21215,0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.21215,0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.22535,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.22535,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.24340,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.24340,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.24630,0.36420) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.24907,0.35135) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.24907,0.36130) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.23588,0.36609) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22303,0.35324) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22303,0.36887) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.23942,0.37130) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22657,0.37407) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.23719,0.37407) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.24109,0.36088) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22824,0.34803) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.24387,0.34803) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13821,0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.13821,0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.17429,0.38821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.17429,0.42429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.13160,0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.13160,0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.14965,0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.14965,0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.13160,0.47535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.13160,0.49340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.14965,0.47535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.14965,0.49340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.16285,0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.16285,0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.18090,0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.18090,0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.18168,0.48452) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18605,0.47326) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18605,0.47551) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.17126,0.48897) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.16000,0.47771) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.16000,0.49334) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.17428,0.49418) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.16301,0.49855) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.17205,0.49855) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.17647,0.48376) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.16521,0.47250) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18084,0.47250) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19410,0.38160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.19410,0.39965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.21215,0.38160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.21215,0.39965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.21224,0.42069) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21712,0.40995) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21712,0.41032) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.20182,0.42578) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19108,0.41504) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19108,0.43066) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.20465,0.43099) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19391,0.43587) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.20239,0.43587) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.20703,0.42057) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19629,0.40983) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21191,0.40983) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22329,0.39431) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21988,0.38373) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21988,0.39936) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22337,0.39952) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21997,0.40457) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22021,0.40457) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22683,0.38910) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.22342,0.37852) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.23404,0.37852) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21895,0.40658) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21880,0.40642) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21880,0.40679) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21903,0.40645) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21888,0.40630) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.21913,0.40630) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19275,0.45557) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18881,0.44592) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18881,0.46155) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19312,0.46077) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18918,0.46676) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19028,0.46676) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19558,0.45036) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.19164,0.44071) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.20012,0.44071) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18852,0.47052) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18775,0.46976) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18775,0.47202) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18888,0.46977) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18812,0.46900) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.18922,0.46900) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13160,0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.13160,0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.14965,0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.14965,0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.14795,0.54386) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15417,0.53446) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15417,0.53471) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13753,0.54899) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12813,0.53959) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12813,0.55522) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13912,0.55420) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12972,0.56042) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13448,0.56042) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.14274,0.54378) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13334,0.53438) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.14897,0.53438) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.16038,0.51927) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15728,0.50872) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15728,0.52435) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.16044,0.52448) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15734,0.52956) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15753,0.52956) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.16339,0.51406) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.16029,0.50351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.16933,0.50351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15637,0.53145) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15628,0.53136) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15628,0.53161) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15643,0.53137) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15634,0.53128) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.15652,0.53128) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12862,0.56812) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12591,0.56540) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12591,0.57138) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13021,0.56612) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.12749,0.56341) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.13225,0.56341) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.27057,-0.54102) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.27858,-0.53532) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.27858,-0.54185) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.26015,-0.54047) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.25254,-0.53477) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.25254,-0.53966) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.26536,-0.53884) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.25775,-0.53315) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.27337,-0.53315) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.25660,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.25660,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.27465,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.27465,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.30227,-0.54136) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.30994,-0.53521) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.30994,-0.54095) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.29185,-0.54163) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.28390,-0.53548) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.28390,-0.54201) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.29706,-0.53945) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.28911,-0.53330) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.30473,-0.53330) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.28785,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.28785,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.30590,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.30590,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.33484,-0.53668) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34152,-0.53308) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34152,-0.53497) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.32442,-0.53796) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.31548,-0.53436) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.31548,-0.54010) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.32963,-0.53605) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.32069,-0.53245) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.33631,-0.53245) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.31910,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.31910,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.33715,-0.52465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.33715,-0.50660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.34554,-0.53367) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34420,-0.53233) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34420,-0.53422) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34690,-0.53304) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34556,-0.53170) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34965,-0.53170) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.36971,-0.51860) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.37368,-0.50694) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.37368,-0.51609) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.35929,-0.52075) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34764,-0.52472) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34764,-0.50909) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.36450,-0.51554) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.35284,-0.50389) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.36847,-0.50389) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.36066,-0.52596) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34900,-0.52993) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.35309,-0.52993) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.27642,-0.47358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.27642,-0.40142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,-0.47358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,-0.40142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.27642,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.27642,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,-0.34858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,-0.27642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.27642,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.27642,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,-0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,-0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.27642,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.27642,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,-0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,-0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.27642,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.27642,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.27642,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.27642,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.34858,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.26321,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.26321,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.29929,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.29929,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.25660,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.25660,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.27465,0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.27465,0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.26420,0.35093) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.25355,0.34803) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.25355,0.35798) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.26941,0.34762) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.25876,0.34472) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.27438,0.34472) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.30794,0.33260) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.31136,0.32039) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.31136,0.33187) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.29753,0.33398) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.28532,0.32178) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.28532,0.33740) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.29755,0.33919) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.28534,0.34261) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.28540,0.34261) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.30273,0.32878) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.29053,0.31657) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.30615,0.31657) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.32571,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.32571,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.36179,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.36179,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.33272,0.32933) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34099,0.31898) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34099,0.32807) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.32231,0.33012) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.31495,0.31977) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.31495,0.33125) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.32751,0.32629) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.32016,0.31595) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.33578,0.31595) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.36452,0.32581) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.37238,0.31764) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.37238,0.32491) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.35411,0.32642) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34634,0.31825) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.34634,0.32735) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.35931,0.32338) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.35155,0.31522) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.36717,0.31522) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38171,-0.50977) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.37668,-0.50473) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.37668,-0.51389) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38513,-0.50671) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38010,-0.50168) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.39035,-0.50168) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40251,-0.48887) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40531,-0.47605) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40531,-0.48515) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.39209,-0.49105) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.37927,-0.49386) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.37927,-0.47823) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.39730,-0.48584) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38448,-0.47302) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40011,-0.47302) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.39551,-0.49626) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38269,-0.49906) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.39294,-0.49906) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38160,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.46215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.44410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.41105,-0.47658) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40745,-0.47298) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40745,-0.48208) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41292,-0.47355) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40932,-0.46995) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41494,-0.46995) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41838,-0.45251) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40928,-0.46078) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40928,-0.44516) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42236,-0.44731) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41327,-0.43995) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42523,-0.43995) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42025,-0.45772) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41115,-0.46599) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41677,-0.46599) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38160,-0.43090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.41285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.43090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.41285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.39965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.38160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.39965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.38160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.42499,-0.42010) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41093,-0.42924) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41093,-0.41362) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43014,-0.41490) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41608,-0.40841) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43152,-0.40841) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42898,-0.42531) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41492,-0.43445) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42688,-0.43445) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43730,-0.40017) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43745,-0.38469) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43745,-0.39831) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42688,-0.40084) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41141,-0.40099) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41141,-0.38537) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43209,-0.39563) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41662,-0.38016) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43224,-0.38016) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43203,-0.40605) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41655,-0.40620) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43200,-0.40620) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43896,-0.38100) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43787,-0.37990) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43787,-0.39351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43935,-0.37646) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43825,-0.37537) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43941,-0.37537) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38160,-0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.33715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.31910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.41285,-0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.41285,-0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.43090,-0.36840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.43090,-0.35035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.43681,-0.32045) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43733,-0.33556) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43733,-0.32610) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42639,-0.31840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41129,-0.33351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41129,-0.31788) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43142,-0.31319) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41631,-0.31267) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43139,-0.31267) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43160,-0.32361) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41649,-0.33871) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43212,-0.33871) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38160,-0.30590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.28785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.30590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.28785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.42493,-0.29814) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41092,-0.30500) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41092,-0.28938) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42914,-0.29293) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41513,-0.28417) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42776,-0.28417) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42995,-0.30334) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41594,-0.31021) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43102,-0.31021) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42135,-0.26648) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41002,-0.27365) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41002,-0.25803) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42458,-0.26127) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41326,-0.25282) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42296,-0.25282) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42556,-0.27169) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41424,-0.27886) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42687,-0.27886) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43888,-0.35925) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43785,-0.36716) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43785,-0.35153) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43919,-0.35404) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43815,-0.34632) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43907,-0.34632) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43927,-0.36446) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43823,-0.37237) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43939,-0.37237) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43860,-0.33950) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43777,-0.34032) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43777,-0.33086) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43890,-0.34265) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43808,-0.34348) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43900,-0.34348) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38160,-0.24340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.22535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.24340) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.22535) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.21215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.19410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.21215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.19410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.41722,-0.23448) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40899,-0.24221) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40899,-0.22659) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41941,-0.22927) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41119,-0.22138) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41778,-0.22138) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42045,-0.23969) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41223,-0.24742) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42193,-0.24742) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41347,-0.20253) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40806,-0.21079) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40806,-0.19516) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41490,-0.19733) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40948,-0.18996) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41375,-0.18996) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41567,-0.20774) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41025,-0.21600) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41684,-0.21600) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38160,-0.18090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.16285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.18090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.16285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.14965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.13160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.14965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.13160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.41180,-0.17169) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40764,-0.17964) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40764,-0.16402) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41317,-0.16648) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40900,-0.15881) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41309,-0.15881) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41323,-0.17690) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40906,-0.18485) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41334,-0.18485) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41429,-0.14117) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40826,-0.14857) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40826,-0.13295) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41707,-0.13597) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41105,-0.12774) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41941,-0.12774) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41565,-0.14638) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40962,-0.15378) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41371,-0.15378) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38160,-0.11840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.10035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.11840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.10035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.08715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38160,-0.06910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.08715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.39965,-0.06910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.43156,-0.11019) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43601,-0.09902) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43601,-0.10366) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42114,-0.11385) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40997,-0.11831) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40997,-0.10268) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42635,-0.10864) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41518,-0.09747) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43081,-0.09747) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42393,-0.11906) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41276,-0.12351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42112,-0.12351) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41285,-0.08715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.41285,-0.06910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.43090,-0.08715) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.43090,-0.06910) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.38821,-0.04929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.38821,-0.01321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.42429,-0.04929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.42429,-0.01321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.44002,-0.09782) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43813,-0.09593) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43813,-0.10057) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44112,-0.09627) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43923,-0.09438) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44253,-0.09438) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.46053,-0.07621) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.46670,-0.06675) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.46670,-0.07005) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.45011,-0.08032) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44065,-0.08649) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44065,-0.07086) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.45532,-0.07511) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44586,-0.06565) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.46149,-0.06565) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.45121,-0.08553) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44175,-0.09170) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44505,-0.09170) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47091,-0.06576) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.46929,-0.06414) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.46929,-0.06743) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47196,-0.06466) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47035,-0.06304) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47352,-0.06304) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44410,-0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.44410,-0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.46215,-0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.46215,-0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.44410,-0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.44410,-0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.46215,-0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.46215,-0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.49219,-0.04572) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.49805,-0.03595) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.49805,-0.04028) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.48177,-0.04948) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47201,-0.05534) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47201,-0.03971) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.48698,-0.04427) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47721,-0.03451) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.49284,-0.03451) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.48283,-0.05469) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47306,-0.06055) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47624,-0.06055) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47535,-0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.47535,-0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.49340,-0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.49340,-0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.40142,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.40142,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.47358,0.02642) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.47358,0.09858) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.40142,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.40142,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.47358,0.15142) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.47358,0.22358) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (0.38821,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.38821,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.42429,0.26321) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.42429,0.29929) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.39612,0.32245) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40372,0.31628) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40372,0.32147) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38570,0.32314) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.37768,0.31698) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.37768,0.32424) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.39091,0.32072) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.38288,0.31455) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.39851,0.31455) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42806,0.31824) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43514,0.31454) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43514,0.31699) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41764,0.31915) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40910,0.31546) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.40910,0.32065) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42285,0.31742) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.41431,0.31373) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.42993,0.31373) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44410,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.44410,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.46215,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.46215,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.46741,0.30552) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.46841,0.29090) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.46841,0.30525) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.45699,0.30595) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44237,0.29133) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44237,0.30696) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.46047,0.31116) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44585,0.31216) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.45629,0.31216) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.46220,0.30074) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44758,0.28612) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.46321,0.28612) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47535,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.47535,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.49340,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.49340,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.48769,0.30060) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.49692,0.28835) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.49692,0.29738) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47727,0.30237) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47088,0.29012) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47088,0.30446) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.48248,0.29759) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.47609,0.28533) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.49171,0.28533) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44019,0.31600) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43817,0.31399) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.43817,0.31643) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44366,0.31519) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.44165,0.31317) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.45209,0.31317) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50297,-0.03566) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50074,-0.03344) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50074,-0.03777) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50446,-0.03422) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50223,-0.03199) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50668,-0.03199) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.52397,-0.01510) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.52943,-0.00493) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.52943,-0.00957) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.51355,-0.01876) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50339,-0.02422) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50339,-0.00860) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.51876,-0.01355) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50860,-0.00339) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.52422,-0.00339) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.51503,-0.02397) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50487,-0.02943) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50933,-0.02943) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53430,-0.00460) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53201,-0.00231) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53201,-0.00695) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53577,-0.00305) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53348,-0.00076) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53787,-0.00076) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50660,0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.50660,0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.52465,0.00660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.52465,0.02465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.50660,0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.50660,0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.52465,0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.52465,0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.55452,0.01758) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56051,0.02722) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56051,0.02478) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.54411,0.01318) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53446,0.00720) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53446,0.02283) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.54932,0.01839) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53967,0.02804) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.55530,0.02804) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.54557,0.00798) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53593,0.00199) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.54032,0.00199) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53785,0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.53785,0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.55590,0.03785) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.55590,0.05590) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.51321,0.07571) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.51321,0.11179) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.54929,0.07571) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.54929,0.11179) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.56396,0.02897) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56287,0.03007) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56287,0.02763) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56462,0.02979) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56352,0.03088) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56547,0.03088) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.57159,0.04596) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56477,0.03883) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56477,0.05446) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.57574,0.05117) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56892,0.05967) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.58138,0.05967) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.57225,0.04075) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56542,0.03363) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56738,0.03363) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59090,0.07273) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59304,0.08622) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59304,0.07713) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.58049,0.07056) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56700,0.06842) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56700,0.08405) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.58569,0.07576) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.57220,0.08925) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.58783,0.08925) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.58464,0.06535) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.57115,0.06321) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.58360,0.06321) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56910,0.10035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.56910,0.11840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.58715,0.10035) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.58715,0.11840) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.59774,0.08673) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59475,0.08972) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59475,0.08063) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59922,0.08976) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59623,0.09275) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60069,0.09275) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60262,0.10893) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59597,0.10145) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59597,0.11708) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60567,0.11414) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59902,0.12228) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60817,0.12228) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60411,0.10372) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59745,0.09624) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60191,0.09624) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.51321,0.13821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.51321,0.17429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.54929,0.13821) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.54929,0.17429) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.51321,0.20071) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.51321,0.23679) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.54929,0.20071) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.54929,0.23679) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (0.56910,0.13160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.56910,0.14965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.58715,0.13160) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.58715,0.14965) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.56910,0.16285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.56910,0.18090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.58715,0.16285) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.58715,0.18090) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.60701,0.14095) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59707,0.13289) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59707,0.14852) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.61060,0.14616) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60065,0.15373) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.61139,0.15373) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.61007,0.13574) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60012,0.12769) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60927,0.12769) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60691,0.17161) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59704,0.16400) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59704,0.17962) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60988,0.17682) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60001,0.18483) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60892,0.18483) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.61049,0.16640) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60062,0.15879) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.61136,0.15879) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56910,0.19410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.56910,0.21215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.58715,0.19410) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.58715,0.21215) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.58765,0.23503) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59222,0.22398) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59222,0.22862) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.57723,0.23869) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56618,0.22764) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56618,0.24327) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.57967,0.24390) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56862,0.24847) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.57595,0.24847) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.58244,0.23348) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.57139,0.22243) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.58702,0.22243) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60142,0.20424) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59567,0.19559) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59567,0.21122) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60244,0.20945) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59668,0.21643) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59974,0.21643) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60439,0.19904) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59864,0.19038) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.60755,0.19038) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59627,0.22282) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59438,0.22093) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59438,0.22557) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59729,0.22127) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59540,0.21938) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.59845,0.21938) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50660,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.50660,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.52465,0.25660) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.52465,0.27465) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (0.52275,0.28837) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.52912,0.28349) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.52912,0.28532) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.51233,0.29077) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50308,0.28589) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50308,0.29492) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.51754,0.28776) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.50829,0.28288) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.52392,0.28288) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.55575,0.26628) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56081,0.25572) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56081,0.26231) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.54533,0.26929) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53477,0.25873) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53477,0.27435) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.54639,0.27450) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53583,0.27956) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53900,0.27956) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.55054,0.26408) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53998,0.25352) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.55560,0.25352) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53284,0.28345) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53165,0.28226) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53165,0.28409) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53389,0.28284) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53270,0.28165) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.53588,0.28165) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56726,0.25696) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56369,0.25339) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56369,0.25998) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56970,0.25476) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.56613,0.25119) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (0.57346,0.25119) [draw,fill,minimum size=0.25pt,rotate=0] {};


==> tikz/integration_subcells.dat <==
\filldraw (-0.53125,0.00000) -- (-0.53125,-0.00928) -- (-0.53583,-0.00458) -- cycle;
\filldraw (-0.53125,0.00000) -- (-0.54004,0.00000) -- (-0.53583,-0.00458) -- cycle;
\filldraw (-0.50000,-0.03125) -- (-0.50000,-0.03992) -- (-0.50446,-0.03571) -- cycle;
\filldraw (-0.50000,-0.03125) -- (-0.50891,-0.03125) -- (-0.50446,-0.03571) -- cycle;
\filldraw (-0.50000,-0.03125) -- (-0.50000,0.00000) -- (-0.52032,-0.02032) -- cycle;
\filldraw (-0.53125,0.00000) -- (-0.53125,-0.00928) -- (-0.52032,-0.02032) -- cycle;
\filldraw (-0.53125,0.00000) -- (-0.50000,0.00000) -- (-0.52032,-0.02032) -- cycle;
\filldraw (-0.50000,-0.03125) -- (-0.50891,-0.03125) -- (-0.52032,-0.02032) -- cycle;
\filldraw (-0.56250,0.03125) -- (-0.56250,0.02637) -- (-0.56470,0.02905) -- cycle;
\filldraw (-0.56250,0.03125) -- (-0.56641,0.03125) -- (-0.56470,0.02905) -- cycle;
\filldraw (-0.56250,0.03125) -- (-0.56250,0.06250) -- (-0.57614,0.04550) -- cycle;
\filldraw (-0.56250,0.06250) -- (-0.58740,0.06250) -- (-0.57614,0.04550) -- cycle;
\filldraw (-0.56250,0.03125) -- (-0.56641,0.03125) -- (-0.57614,0.04550) -- cycle;
\filldraw (-0.59375,0.09375) -- (-0.59375,0.07556) -- (-0.59973,0.08777) -- cycle;
\filldraw (-0.59375,0.09375) -- (-0.60266,0.09375) -- (-0.59973,0.08777) -- cycle;
\filldraw (-0.59375,0.09375) -- (-0.59375,0.12500) -- (-0.60706,0.10870) -- cycle;
\filldraw (-0.59375,0.12500) -- (-0.61206,0.12500) -- (-0.60706,0.10870) -- cycle;
\filldraw (-0.59375,0.09375) -- (-0.60266,0.09375) -- (-0.60706,0.10870) -- cycle;
\filldraw (-0.56250,0.06250) -- (-0.56250,0.09375) -- (-0.58948,0.06677) -- cycle;
\filldraw (-0.59375,0.09375) -- (-0.59375,0.07556) -- (-0.58948,0.06677) -- cycle;
\filldraw (-0.59375,0.09375) -- (-0.56250,0.09375) -- (-0.58948,0.06677) -- cycle;
\filldraw (-0.56250,0.06250) -- (-0.58740,0.06250) -- (-0.58948,0.06677) -- cycle;
\filldraw (-0.59375,0.09375) -- (-0.59375,0.12500) -- (-0.56250,0.12500) -- (-0.56250,0.09375) -- cycle;
\filldraw (-0.53125,0.00000) -- (-0.53125,0.03125) -- (-0.55054,0.01196) -- cycle;
\filldraw (-0.56250,0.03125) -- (-0.56250,0.02637) -- (-0.55054,0.01196) -- cycle;
\filldraw (-0.56250,0.03125) -- (-0.53125,0.03125) -- (-0.55054,0.01196) -- cycle;
\filldraw (-0.53125,0.00000) -- (-0.54004,0.00000) -- (-0.55054,0.01196) -- cycle;
\filldraw (-0.56250,0.03125) -- (-0.56250,0.06250) -- (-0.53125,0.06250) -- (-0.53125,0.03125) -- cycle;
\filldraw (-0.53125,0.00000) -- (-0.53125,0.03125) -- (-0.50000,0.03125) -- (-0.50000,0.00000) -- cycle;
\filldraw (-0.53125,0.03125) -- (-0.53125,0.06250) -- (-0.50000,0.06250) -- (-0.50000,0.03125) -- cycle;
\filldraw (-0.56250,0.06250) -- (-0.56250,0.12500) -- (-0.50000,0.12500) -- (-0.50000,0.06250) -- cycle;
\filldraw (-0.59375,0.12500) -- (-0.59375,0.15625) -- (-0.61365,0.14111) -- cycle;
\filldraw (-0.59375,0.15625) -- (-0.61523,0.15625) -- (-0.61365,0.14111) -- cycle;
\filldraw (-0.59375,0.12500) -- (-0.61206,0.12500) -- (-0.61365,0.14111) -- cycle;
\filldraw (-0.59375,0.15625) -- (-0.59375,0.18750) -- (-0.61349,0.17148) -- cycle;
\filldraw (-0.59375,0.18750) -- (-0.61157,0.18750) -- (-0.61349,0.17148) -- cycle;
\filldraw (-0.59375,0.15625) -- (-0.61523,0.15625) -- (-0.61349,0.17148) -- cycle;
\filldraw (-0.59375,0.12500) -- (-0.59375,0.15625) -- (-0.56250,0.15625) -- (-0.56250,0.12500) -- cycle;
\filldraw (-0.59375,0.15625) -- (-0.59375,0.18750) -- (-0.56250,0.18750) -- (-0.56250,0.15625) -- cycle;
\filldraw (-0.59375,0.18750) -- (-0.59375,0.21875) -- (-0.60526,0.20480) -- cycle;
\filldraw (-0.59375,0.21875) -- (-0.59985,0.21875) -- (-0.60526,0.20480) -- cycle;
\filldraw (-0.59375,0.18750) -- (-0.61157,0.18750) -- (-0.60526,0.20480) -- cycle;
\filldraw (-0.59375,0.21875) -- (-0.59375,0.22803) -- (-0.59753,0.22253) -- cycle;
\filldraw (-0.59375,0.21875) -- (-0.59985,0.21875) -- (-0.59753,0.22253) -- cycle;
\filldraw (-0.59375,0.18750) -- (-0.59375,0.21875) -- (-0.56250,0.21875) -- (-0.56250,0.18750) -- cycle;
\filldraw (-0.56250,0.21875) -- (-0.56250,0.25000) -- (-0.58459,0.24084) -- cycle;
\filldraw (-0.59375,0.21875) -- (-0.59375,0.22803) -- (-0.58459,0.24084) -- cycle;
\filldraw (-0.56250,0.25000) -- (-0.57715,0.25000) -- (-0.58459,0.24084) -- cycle;
\filldraw (-0.59375,0.21875) -- (-0.56250,0.21875) -- (-0.58459,0.24084) -- cycle;
\filldraw (-0.56250,0.12500) -- (-0.56250,0.18750) -- (-0.50000,0.18750) -- (-0.50000,0.12500) -- cycle;
\filldraw (-0.56250,0.18750) -- (-0.56250,0.25000) -- (-0.50000,0.25000) -- (-0.50000,0.18750) -- cycle;
\filldraw (-0.56250,0.25000) -- (-0.56250,0.26318) -- (-0.56964,0.25714) -- cycle;
\filldraw (-0.56250,0.25000) -- (-0.57715,0.25000) -- (-0.56964,0.25714) -- cycle;
\filldraw (-0.53125,0.25000) -- (-0.53125,0.28125) -- (-0.55237,0.27112) -- cycle;
\filldraw (-0.56250,0.25000) -- (-0.56250,0.26318) -- (-0.55237,0.27112) -- cycle;
\filldraw (-0.53125,0.28125) -- (-0.53760,0.28125) -- (-0.55237,0.27112) -- cycle;
\filldraw (-0.56250,0.25000) -- (-0.53125,0.25000) -- (-0.55237,0.27112) -- cycle;
\filldraw (-0.53125,0.28125) -- (-0.53125,0.28491) -- (-0.53363,0.28363) -- cycle;
\filldraw (-0.53125,0.28125) -- (-0.53760,0.28125) -- (-0.53363,0.28363) -- cycle;
\filldraw (-0.53125,0.25000) -- (-0.53125,0.28125) -- (-0.50000,0.28125) -- (-0.50000,0.25000) -- cycle;
\filldraw (-0.50000,0.28125) -- (-0.50000,0.29932) -- (-0.51849,0.29102) -- cycle;
\filldraw (-0.53125,0.28125) -- (-0.53125,0.28491) -- (-0.51849,0.29102) -- cycle;
\filldraw (-0.53125,0.28125) -- (-0.50000,0.28125) -- (-0.51849,0.29102) -- cycle;
\filldraw (-0.37500,-0.50000) -- (-0.37500,-0.51831) -- (-0.38507,-0.51007) -- cycle;
\filldraw (-0.37500,-0.50000) -- (-0.39551,-0.50000) -- (-0.38507,-0.51007) -- cycle;
\filldraw (-0.43750,-0.37500) -- (-0.43750,-0.40222) -- (-0.43970,-0.37720) -- cycle;
\filldraw (-0.43750,-0.37500) -- (-0.43982,-0.37500) -- (-0.43970,-0.37720) -- cycle;
\filldraw (-0.40625,-0.46875) -- (-0.40625,-0.48694) -- (-0.41345,-0.47595) -- cycle;
\filldraw (-0.40625,-0.46875) -- (-0.41748,-0.46875) -- (-0.41345,-0.47595) -- cycle;
\filldraw (-0.40625,-0.46875) -- (-0.40625,-0.43750) -- (-0.42444,-0.45221) -- cycle;
\filldraw (-0.40625,-0.43750) -- (-0.43018,-0.43750) -- (-0.42444,-0.45221) -- cycle;
\filldraw (-0.40625,-0.46875) -- (-0.41748,-0.46875) -- (-0.42444,-0.45221) -- cycle;
\filldraw (-0.37500,-0.50000) -- (-0.37500,-0.46875) -- (-0.40063,-0.49438) -- cycle;
\filldraw (-0.40625,-0.46875) -- (-0.40625,-0.48694) -- (-0.40063,-0.49438) -- cycle;
\filldraw (-0.40625,-0.46875) -- (-0.37500,-0.46875) -- (-0.40063,-0.49438) -- cycle;
\filldraw (-0.37500,-0.50000) -- (-0.39551,-0.50000) -- (-0.40063,-0.49438) -- cycle;
\filldraw (-0.40625,-0.46875) -- (-0.40625,-0.43750) -- (-0.37500,-0.43750) -- (-0.37500,-0.46875) -- cycle;
\filldraw (-0.40625,-0.43750) -- (-0.40625,-0.40625) -- (-0.43436,-0.41922) -- cycle;
\filldraw (-0.40625,-0.40625) -- (-0.43713,-0.40625) -- (-0.43436,-0.41922) -- cycle;
\filldraw (-0.40625,-0.43750) -- (-0.43018,-0.43750) -- (-0.43436,-0.41922) -- cycle;
\filldraw (-0.40625,-0.40625) -- (-0.40625,-0.37500) -- (-0.43719,-0.40594) -- cycle;
\filldraw (-0.43750,-0.37500) -- (-0.43750,-0.40222) -- (-0.43719,-0.40594) -- cycle;
\filldraw (-0.43750,-0.37500) -- (-0.40625,-0.37500) -- (-0.43719,-0.40594) -- cycle;
\filldraw (-0.40625,-0.40625) -- (-0.43713,-0.40625) -- (-0.43719,-0.40594) -- cycle;
\filldraw (-0.40625,-0.43750) -- (-0.40625,-0.40625) -- (-0.37500,-0.40625) -- (-0.37500,-0.43750) -- cycle;
\filldraw (-0.40625,-0.40625) -- (-0.40625,-0.37500) -- (-0.37500,-0.37500) -- (-0.37500,-0.40625) -- cycle;
\filldraw (-0.43750,-0.37500) -- (-0.43750,-0.34375) -- (-0.43958,-0.35919) -- cycle;
\filldraw (-0.43750,-0.34375) -- (-0.43933,-0.34375) -- (-0.43958,-0.35919) -- cycle;
\filldraw (-0.43750,-0.37500) -- (-0.43982,-0.37500) -- (-0.43958,-0.35919) -- cycle;
\filldraw (-0.43750,-0.34375) -- (-0.43750,-0.32483) -- (-0.43915,-0.34210) -- cycle;
\filldraw (-0.43750,-0.34375) -- (-0.43933,-0.34375) -- (-0.43915,-0.34210) -- cycle;
\filldraw (-0.43750,-0.37500) -- (-0.43750,-0.34375) -- (-0.40625,-0.34375) -- (-0.40625,-0.37500) -- cycle;
\filldraw (-0.40625,-0.34375) -- (-0.40625,-0.31250) -- (-0.43646,-0.31354) -- cycle;
\filldraw (-0.43750,-0.34375) -- (-0.43750,-0.32483) -- (-0.43646,-0.31354) -- cycle;
\filldraw (-0.40625,-0.31250) -- (-0.43640,-0.31250) -- (-0.43646,-0.31354) -- cycle;
\filldraw (-0.43750,-0.34375) -- (-0.40625,-0.34375) -- (-0.43646,-0.31354) -- cycle;
\filldraw (-0.40625,-0.37500) -- (-0.40625,-0.34375) -- (-0.37500,-0.34375) -- (-0.37500,-0.37500) -- cycle;
\filldraw (-0.40625,-0.34375) -- (-0.40625,-0.31250) -- (-0.37500,-0.31250) -- (-0.37500,-0.34375) -- cycle;
\filldraw (-0.40625,-0.31250) -- (-0.40625,-0.28125) -- (-0.43427,-0.29877) -- cycle;
\filldraw (-0.40625,-0.28125) -- (-0.43152,-0.28125) -- (-0.43427,-0.29877) -- cycle;
\filldraw (-0.40625,-0.31250) -- (-0.43640,-0.31250) -- (-0.43427,-0.29877) -- cycle;
\filldraw (-0.40625,-0.28125) -- (-0.40625,-0.25000) -- (-0.42889,-0.26691) -- cycle;
\filldraw (-0.40625,-0.25000) -- (-0.42566,-0.25000) -- (-0.42889,-0.26691) -- cycle;
\filldraw (-0.40625,-0.28125) -- (-0.43152,-0.28125) -- (-0.42889,-0.26691) -- cycle;
\filldraw (-0.40625,-0.31250) -- (-0.40625,-0.28125) -- (-0.37500,-0.28125) -- (-0.37500,-0.31250) -- cycle;
\filldraw (-0.40625,-0.28125) -- (-0.40625,-0.25000) -- (-0.37500,-0.25000) -- (-0.37500,-0.28125) -- cycle;
\filldraw (-0.40625,-0.25000) -- (-0.40625,-0.21875) -- (-0.42270,-0.23453) -- cycle;
\filldraw (-0.40625,-0.21875) -- (-0.41943,-0.21875) -- (-0.42270,-0.23453) -- cycle;
\filldraw (-0.40625,-0.25000) -- (-0.42566,-0.25000) -- (-0.42270,-0.23453) -- cycle;
\filldraw (-0.40625,-0.21875) -- (-0.40625,-0.18750) -- (-0.41708,-0.20224) -- cycle;
\filldraw (-0.40625,-0.18750) -- (-0.41479,-0.18750) -- (-0.41708,-0.20224) -- cycle;
\filldraw (-0.40625,-0.21875) -- (-0.41943,-0.21875) -- (-0.41708,-0.20224) -- cycle;
\filldraw (-0.40625,-0.25000) -- (-0.40625,-0.21875) -- (-0.37500,-0.21875) -- (-0.37500,-0.25000) -- cycle;
\filldraw (-0.40625,-0.21875) -- (-0.40625,-0.18750) -- (-0.37500,-0.18750) -- (-0.37500,-0.21875) -- cycle;
\filldraw (-0.40625,-0.18750) -- (-0.40625,-0.15625) -- (-0.41458,-0.17160) -- cycle;
\filldraw (-0.40625,-0.15625) -- (-0.41443,-0.15625) -- (-0.41458,-0.17160) -- cycle;
\filldraw (-0.40625,-0.18750) -- (-0.41479,-0.18750) -- (-0.41458,-0.17160) -- cycle;
\filldraw (-0.40625,-0.15625) -- (-0.40625,-0.12500) -- (-0.41830,-0.14145) -- cycle;
\filldraw (-0.40625,-0.12500) -- (-0.42297,-0.12500) -- (-0.41830,-0.14145) -- cycle;
\filldraw (-0.40625,-0.15625) -- (-0.41443,-0.15625) -- (-0.41830,-0.14145) -- cycle;
\filldraw (-0.40625,-0.18750) -- (-0.40625,-0.15625) -- (-0.37500,-0.15625) -- (-0.37500,-0.18750) -- cycle;
\filldraw (-0.40625,-0.15625) -- (-0.40625,-0.12500) -- (-0.37500,-0.12500) -- (-0.37500,-0.15625) -- cycle;
\filldraw (-0.46875,-0.06250) -- (-0.46875,-0.06909) -- (-0.47198,-0.06573) -- cycle;
\filldraw (-0.46875,-0.06250) -- (-0.47510,-0.06250) -- (-0.47198,-0.06573) -- cycle;
\filldraw (-0.43750,-0.09375) -- (-0.43750,-0.10303) -- (-0.44128,-0.09753) -- cycle;
\filldraw (-0.43750,-0.09375) -- (-0.44409,-0.09375) -- (-0.44128,-0.09753) -- cycle;
\filldraw (-0.43750,-0.09375) -- (-0.43750,-0.06250) -- (-0.45642,-0.08142) -- cycle;
\filldraw (-0.46875,-0.06250) -- (-0.46875,-0.06909) -- (-0.45642,-0.08142) -- cycle;
\filldraw (-0.46875,-0.06250) -- (-0.43750,-0.06250) -- (-0.45642,-0.08142) -- cycle;
\filldraw (-0.43750,-0.09375) -- (-0.44409,-0.09375) -- (-0.45642,-0.08142) -- cycle;
\filldraw (-0.46875,-0.06250) -- (-0.46875,-0.03125) -- (-0.48828,-0.05078) -- cycle;
\filldraw (-0.50000,-0.03125) -- (-0.50000,-0.03992) -- (-0.48828,-0.05078) -- cycle;
\filldraw (-0.50000,-0.03125) -- (-0.46875,-0.03125) -- (-0.48828,-0.05078) -- cycle;
\filldraw (-0.46875,-0.06250) -- (-0.47510,-0.06250) -- (-0.48828,-0.05078) -- cycle;
\filldraw (-0.50000,-0.03125) -- (-0.50000,0.00000) -- (-0.46875,0.00000) -- (-0.46875,-0.03125) -- cycle;
\filldraw (-0.46875,-0.06250) -- (-0.46875,-0.03125) -- (-0.43750,-0.03125) -- (-0.43750,-0.06250) -- cycle;
\filldraw (-0.46875,-0.03125) -- (-0.46875,0.00000) -- (-0.43750,0.00000) -- (-0.43750,-0.03125) -- cycle;
\filldraw (-0.40625,-0.12500) -- (-0.40625,-0.09375) -- (-0.42859,-0.11609) -- cycle;
\filldraw (-0.43750,-0.09375) -- (-0.43750,-0.10303) -- (-0.42859,-0.11609) -- cycle;
\filldraw (-0.43750,-0.09375) -- (-0.40625,-0.09375) -- (-0.42859,-0.11609) -- cycle;
\filldraw (-0.40625,-0.12500) -- (-0.42297,-0.12500) -- (-0.42859,-0.11609) -- cycle;
\filldraw (-0.43750,-0.09375) -- (-0.43750,-0.06250) -- (-0.40625,-0.06250) -- (-0.40625,-0.09375) -- cycle;
\filldraw (-0.40625,-0.12500) -- (-0.40625,-0.09375) -- (-0.37500,-0.09375) -- (-0.37500,-0.12500) -- cycle;
\filldraw (-0.40625,-0.09375) -- (-0.40625,-0.06250) -- (-0.37500,-0.06250) -- (-0.37500,-0.09375) -- cycle;
\filldraw (-0.43750,-0.06250) -- (-0.43750,0.00000) -- (-0.37500,0.00000) -- (-0.37500,-0.06250) -- cycle;
\filldraw (-0.50000,0.00000) -- (-0.50000,0.12500) -- (-0.37500,0.12500) -- (-0.37500,0.00000) -- cycle;
\filldraw (-0.50000,0.12500) -- (-0.50000,0.25000) -- (-0.37500,0.25000) -- (-0.37500,0.12500) -- cycle;
\filldraw (-0.50000,0.25000) -- (-0.50000,0.28125) -- (-0.46875,0.28125) -- (-0.46875,0.25000) -- cycle;
\filldraw (-0.46875,0.28125) -- (-0.46875,0.30994) -- (-0.48154,0.30576) -- cycle;
\filldraw (-0.50000,0.28125) -- (-0.50000,0.29932) -- (-0.48154,0.30576) -- cycle;
\filldraw (-0.50000,0.28125) -- (-0.46875,0.28125) -- (-0.48154,0.30576) -- cycle;
\filldraw (-0.46875,0.25000) -- (-0.46875,0.28125) -- (-0.43750,0.28125) -- (-0.43750,0.25000) -- cycle;
\filldraw (-0.43750,0.28125) -- (-0.43750,0.31250) -- (-0.46674,0.31049) -- cycle;
\filldraw (-0.46875,0.28125) -- (-0.46875,0.30994) -- (-0.46674,0.31049) -- cycle;
\filldraw (-0.43750,0.31250) -- (-0.45837,0.31250) -- (-0.46674,0.31049) -- cycle;
\filldraw (-0.46875,0.28125) -- (-0.43750,0.28125) -- (-0.46674,0.31049) -- cycle;
\filldraw (-0.43750,0.31250) -- (-0.43750,0.31738) -- (-0.44153,0.31653) -- cycle;
\filldraw (-0.43750,0.31250) -- (-0.45837,0.31250) -- (-0.44153,0.31653) -- cycle;
\filldraw (-0.43750,0.25000) -- (-0.43750,0.31250) -- (-0.37500,0.31250) -- (-0.37500,0.25000) -- cycle;
\filldraw (-0.40625,0.31250) -- (-0.40625,0.32288) -- (-0.42334,0.31989) -- cycle;
\filldraw (-0.43750,0.31250) -- (-0.43750,0.31738) -- (-0.42334,0.31989) -- cycle;
\filldraw (-0.43750,0.31250) -- (-0.40625,0.31250) -- (-0.42334,0.31989) -- cycle;
\filldraw (-0.37500,0.31250) -- (-0.37500,0.32703) -- (-0.39105,0.32483) -- cycle;
\filldraw (-0.40625,0.31250) -- (-0.40625,0.32288) -- (-0.39105,0.32483) -- cycle;
\filldraw (-0.40625,0.31250) -- (-0.37500,0.31250) -- (-0.39105,0.32483) -- cycle;
\filldraw (-0.34375,-0.53125) -- (-0.34375,-0.53503) -- (-0.34644,-0.53394) -- cycle;
\filldraw (-0.34375,-0.53125) -- (-0.35193,-0.53125) -- (-0.34644,-0.53394) -- cycle;
\filldraw (-0.34375,-0.53125) -- (-0.34375,-0.50000) -- (-0.36707,-0.52332) -- cycle;
\filldraw (-0.37500,-0.50000) -- (-0.37500,-0.51831) -- (-0.36707,-0.52332) -- cycle;
\filldraw (-0.37500,-0.50000) -- (-0.34375,-0.50000) -- (-0.36707,-0.52332) -- cycle;
\filldraw (-0.34375,-0.53125) -- (-0.35193,-0.53125) -- (-0.36707,-0.52332) -- cycle;
\filldraw (-0.31250,-0.53125) -- (-0.31250,-0.54272) -- (-0.33038,-0.53845) -- cycle;
\filldraw (-0.34375,-0.53125) -- (-0.34375,-0.53503) -- (-0.33038,-0.53845) -- cycle;
\filldraw (-0.34375,-0.53125) -- (-0.31250,-0.53125) -- (-0.33038,-0.53845) -- cycle;
\filldraw (-0.34375,-0.53125) -- (-0.34375,-0.50000) -- (-0.31250,-0.50000) -- (-0.31250,-0.53125) -- cycle;
\filldraw (-0.28125,-0.53125) -- (-0.28125,-0.54431) -- (-0.29715,-0.54355) -- cycle;
\filldraw (-0.31250,-0.53125) -- (-0.31250,-0.54272) -- (-0.29715,-0.54355) -- cycle;
\filldraw (-0.31250,-0.53125) -- (-0.28125,-0.53125) -- (-0.29715,-0.54355) -- cycle;
\filldraw (-0.31250,-0.53125) -- (-0.31250,-0.50000) -- (-0.28125,-0.50000) -- (-0.28125,-0.53125) -- cycle;
\filldraw (-0.25000,-0.53125) -- (-0.25000,-0.54102) -- (-0.26523,-0.54263) -- cycle;
\filldraw (-0.28125,-0.53125) -- (-0.28125,-0.54431) -- (-0.26523,-0.54263) -- cycle;
\filldraw (-0.28125,-0.53125) -- (-0.25000,-0.53125) -- (-0.26523,-0.54263) -- cycle;
\filldraw (-0.28125,-0.53125) -- (-0.28125,-0.50000) -- (-0.25000,-0.50000) -- (-0.25000,-0.53125) -- cycle;
\filldraw (-0.37500,-0.50000) -- (-0.37500,-0.37500) -- (-0.25000,-0.37500) -- (-0.25000,-0.50000) -- cycle;
\filldraw (-0.37500,-0.37500) -- (-0.37500,-0.25000) -- (-0.25000,-0.25000) -- (-0.25000,-0.37500) -- cycle;
\filldraw (-0.37500,-0.25000) -- (-0.37500,-0.12500) -- (-0.25000,-0.12500) -- (-0.25000,-0.25000) -- cycle;
\filldraw (-0.37500,-0.12500) -- (-0.37500,0.00000) -- (-0.25000,0.00000) -- (-0.25000,-0.12500) -- cycle;
\filldraw (-0.37500,0.00000) -- (-0.37500,0.12500) -- (-0.25000,0.12500) -- (-0.25000,0.00000) -- cycle;
\filldraw (-0.37500,0.12500) -- (-0.37500,0.25000) -- (-0.25000,0.25000) -- (-0.25000,0.12500) -- cycle;
\filldraw (-0.37500,0.25000) -- (-0.37500,0.31250) -- (-0.31250,0.31250) -- (-0.31250,0.25000) -- cycle;
\filldraw (-0.34375,0.31250) -- (-0.34375,0.33069) -- (-0.35928,0.32883) -- cycle;
\filldraw (-0.37500,0.31250) -- (-0.37500,0.32703) -- (-0.35928,0.32883) -- cycle;
\filldraw (-0.37500,0.31250) -- (-0.34375,0.31250) -- (-0.35928,0.32883) -- cycle;
\filldraw (-0.31250,0.31250) -- (-0.31250,0.33545) -- (-0.32721,0.33319) -- cycle;
\filldraw (-0.34375,0.31250) -- (-0.34375,0.33069) -- (-0.32721,0.33319) -- cycle;
\filldraw (-0.34375,0.31250) -- (-0.31250,0.31250) -- (-0.32721,0.33319) -- cycle;
\filldraw (-0.31250,0.25000) -- (-0.31250,0.31250) -- (-0.25000,0.31250) -- (-0.25000,0.25000) -- cycle;
\filldraw (-0.28125,0.31250) -- (-0.28125,0.34375) -- (-0.30566,0.33691) -- cycle;
\filldraw (-0.31250,0.31250) -- (-0.31250,0.33545) -- (-0.30566,0.33691) -- cycle;
\filldraw (-0.28125,0.34375) -- (-0.28137,0.34375) -- (-0.30566,0.33691) -- cycle;
\filldraw (-0.31250,0.31250) -- (-0.28125,0.31250) -- (-0.30566,0.33691) -- cycle;
\filldraw (-0.28125,0.31250) -- (-0.28125,0.34375) -- (-0.25000,0.34375) -- (-0.25000,0.31250) -- cycle;
\filldraw (-0.25000,0.34375) -- (-0.25000,0.36365) -- (-0.27130,0.34955) -- cycle;
\filldraw (-0.28125,0.34375) -- (-0.25000,0.34375) -- (-0.27130,0.34955) -- cycle;
\filldraw (-0.21875,-0.53125) -- (-0.21875,-0.53357) -- (-0.23199,-0.53674) -- cycle;
\filldraw (-0.25000,-0.53125) -- (-0.25000,-0.54102) -- (-0.23199,-0.53674) -- cycle;
\filldraw (-0.25000,-0.53125) -- (-0.21875,-0.53125) -- (-0.23199,-0.53674) -- cycle;
\filldraw (-0.25000,-0.53125) -- (-0.25000,-0.50000) -- (-0.21875,-0.50000) -- (-0.21875,-0.53125) -- cycle;
\filldraw (-0.21875,-0.53125) -- (-0.21875,-0.53357) -- (-0.21704,-0.53296) -- cycle;
\filldraw (-0.21875,-0.53125) -- (-0.21216,-0.53125) -- (-0.21704,-0.53296) -- cycle;
\filldraw (-0.18750,-0.50000) -- (-0.18750,-0.52258) -- (-0.19391,-0.52484) -- cycle;
\filldraw (-0.21875,-0.53125) -- (-0.21875,-0.50000) -- (-0.19391,-0.52484) -- cycle;
\filldraw (-0.21875,-0.50000) -- (-0.18750,-0.50000) -- (-0.19391,-0.52484) -- cycle;
\filldraw (-0.21875,-0.53125) -- (-0.21216,-0.53125) -- (-0.19391,-0.52484) -- cycle;
\filldraw (-0.15625,-0.50000) -- (-0.15625,-0.50867) -- (-0.17194,-0.51575) -- cycle;
\filldraw (-0.18750,-0.50000) -- (-0.18750,-0.52258) -- (-0.17194,-0.51575) -- cycle;
\filldraw (-0.18750,-0.50000) -- (-0.15625,-0.50000) -- (-0.17194,-0.51575) -- cycle;
\filldraw (-0.15625,-0.50000) -- (-0.15625,-0.50867) -- (-0.15045,-0.50580) -- cycle;
\filldraw (-0.15625,-0.50000) -- (-0.13953,-0.50000) -- (-0.15045,-0.50580) -- cycle;
\filldraw (-0.25000,-0.50000) -- (-0.25000,-0.43750) -- (-0.18750,-0.43750) -- (-0.18750,-0.50000) -- cycle;
\filldraw (-0.25000,-0.43750) -- (-0.25000,-0.37500) -- (-0.18750,-0.37500) -- (-0.18750,-0.43750) -- cycle;
\filldraw (-0.18750,-0.50000) -- (-0.18750,-0.46875) -- (-0.15625,-0.46875) -- (-0.15625,-0.50000) -- cycle;
\filldraw (-0.18750,-0.46875) -- (-0.18750,-0.43750) -- (-0.15625,-0.43750) -- (-0.15625,-0.46875) -- cycle;
\filldraw (-0.12500,-0.46875) -- (-0.12500,-0.49243) -- (-0.12994,-0.49506) -- cycle;
\filldraw (-0.15625,-0.50000) -- (-0.15625,-0.46875) -- (-0.12994,-0.49506) -- cycle;
\filldraw (-0.15625,-0.46875) -- (-0.12500,-0.46875) -- (-0.12994,-0.49506) -- cycle;
\filldraw (-0.15625,-0.50000) -- (-0.13953,-0.50000) -- (-0.12994,-0.49506) -- cycle;
\filldraw (-0.15625,-0.46875) -- (-0.15625,-0.43750) -- (-0.12500,-0.43750) -- (-0.12500,-0.46875) -- cycle;
\filldraw (-0.18750,-0.43750) -- (-0.18750,-0.37500) -- (-0.12500,-0.37500) -- (-0.12500,-0.43750) -- cycle;
\filldraw (-0.25000,-0.37500) -- (-0.25000,-0.25000) -- (-0.12500,-0.25000) -- (-0.12500,-0.37500) -- cycle;
\filldraw (-0.25000,-0.25000) -- (-0.25000,-0.12500) -- (-0.12500,-0.12500) -- (-0.12500,-0.25000) -- cycle;
\filldraw (-0.25000,-0.12500) -- (-0.25000,0.00000) -- (-0.12500,0.00000) -- (-0.12500,-0.12500) -- cycle;
\filldraw (-0.25000,0.00000) -- (-0.25000,0.12500) -- (-0.12500,0.12500) -- (-0.12500,0.00000) -- cycle;
\filldraw (-0.25000,0.12500) -- (-0.25000,0.25000) -- (-0.12500,0.25000) -- (-0.12500,0.12500) -- cycle;
\filldraw (-0.25000,0.25000) -- (-0.25000,0.31250) -- (-0.18750,0.31250) -- (-0.18750,0.25000) -- cycle;
\filldraw (-0.25000,0.31250) -- (-0.25000,0.34375) -- (-0.21875,0.34375) -- (-0.21875,0.31250) -- cycle;
\filldraw (-0.21875,0.34375) -- (-0.21875,0.37500) -- (-0.24445,0.36945) -- cycle;
\filldraw (-0.25000,0.34375) -- (-0.25000,0.36365) -- (-0.24445,0.36945) -- cycle;
\filldraw (-0.21875,0.37500) -- (-0.23999,0.37500) -- (-0.24445,0.36945) -- cycle;
\filldraw (-0.25000,0.34375) -- (-0.21875,0.34375) -- (-0.24445,0.36945) -- cycle;
\filldraw (-0.21875,0.31250) -- (-0.21875,0.34375) -- (-0.18750,0.34375) -- (-0.18750,0.31250) -- cycle;
\filldraw (-0.21875,0.34375) -- (-0.21875,0.37500) -- (-0.18750,0.37500) -- (-0.18750,0.34375) -- cycle;
\filldraw (-0.18750,0.25000) -- (-0.18750,0.31250) -- (-0.12500,0.31250) -- (-0.12500,0.25000) -- cycle;
\filldraw (-0.18750,0.31250) -- (-0.18750,0.37500) -- (-0.12500,0.37500) -- (-0.12500,0.31250) -- cycle;
\filldraw (-0.21875,0.37500) -- (-0.21875,0.40625) -- (-0.22556,0.39615) -- cycle;
\filldraw (-0.21875,0.40625) -- (-0.21924,0.40625) -- (-0.22556,0.39615) -- cycle;
\filldraw (-0.21875,0.37500) -- (-0.23999,0.37500) -- (-0.22556,0.39615) -- cycle;
\filldraw (-0.21875,0.40625) -- (-0.21875,0.40698) -- (-0.21906,0.40656) -- cycle;
\filldraw (-0.21875,0.40625) -- (-0.21924,0.40625) -- (-0.21906,0.40656) -- cycle;
\filldraw (-0.21875,0.37500) -- (-0.21875,0.40625) -- (-0.18750,0.40625) -- (-0.18750,0.37500) -- cycle;
\filldraw (-0.18750,0.40625) -- (-0.18750,0.43750) -- (-0.20898,0.42773) -- cycle;
\filldraw (-0.21875,0.40625) -- (-0.21875,0.40698) -- (-0.20898,0.42773) -- cycle;
\filldraw (-0.18750,0.43750) -- (-0.20447,0.43750) -- (-0.20898,0.42773) -- cycle;
\filldraw (-0.21875,0.40625) -- (-0.18750,0.40625) -- (-0.20898,0.42773) -- cycle;
\filldraw (-0.18750,0.43750) -- (-0.18750,0.46875) -- (-0.19537,0.45679) -- cycle;
\filldraw (-0.18750,0.46875) -- (-0.18970,0.46875) -- (-0.19537,0.45679) -- cycle;
\filldraw (-0.18750,0.43750) -- (-0.20447,0.43750) -- (-0.19537,0.45679) -- cycle;
\filldraw (-0.18750,0.46875) -- (-0.18750,0.47327) -- (-0.18903,0.47028) -- cycle;
\filldraw (-0.18750,0.46875) -- (-0.18970,0.46875) -- (-0.18903,0.47028) -- cycle;
\filldraw (-0.18750,0.37500) -- (-0.18750,0.43750) -- (-0.12500,0.43750) -- (-0.12500,0.37500) -- cycle;
\filldraw (-0.18750,0.43750) -- (-0.18750,0.46875) -- (-0.15625,0.46875) -- (-0.15625,0.43750) -- cycle;
\filldraw (-0.15625,0.46875) -- (-0.15625,0.50000) -- (-0.17877,0.49127) -- cycle;
\filldraw (-0.18750,0.46875) -- (-0.18750,0.47327) -- (-0.17877,0.49127) -- cycle;
\filldraw (-0.15625,0.50000) -- (-0.17432,0.50000) -- (-0.17877,0.49127) -- cycle;
\filldraw (-0.18750,0.46875) -- (-0.15625,0.46875) -- (-0.17877,0.49127) -- cycle;
\filldraw (-0.15625,0.43750) -- (-0.15625,0.46875) -- (-0.12500,0.46875) -- (-0.12500,0.43750) -- cycle;
\filldraw (-0.15625,0.46875) -- (-0.15625,0.50000) -- (-0.12500,0.50000) -- (-0.12500,0.46875) -- cycle;
\filldraw (-0.15625,0.50000) -- (-0.15625,0.53125) -- (-0.16245,0.52109) -- cycle;
\filldraw (-0.15625,0.53125) -- (-0.15662,0.53125) -- (-0.16245,0.52109) -- cycle;
\filldraw (-0.15625,0.50000) -- (-0.17432,0.50000) -- (-0.16245,0.52109) -- cycle;
\filldraw (-0.15625,0.53125) -- (-0.15625,0.53174) -- (-0.15643,0.53143) -- cycle;
\filldraw (-0.15625,0.53125) -- (-0.15662,0.53125) -- (-0.15643,0.53143) -- cycle;
\filldraw (-0.15625,0.50000) -- (-0.15625,0.53125) -- (-0.12500,0.53125) -- (-0.12500,0.50000) -- cycle;
\filldraw (-0.12500,0.53125) -- (-0.12500,0.56250) -- (-0.14380,0.55005) -- cycle;
\filldraw (-0.15625,0.53125) -- (-0.15625,0.53174) -- (-0.14380,0.55005) -- cycle;
\filldraw (-0.12500,0.56250) -- (-0.13452,0.56250) -- (-0.14380,0.55005) -- cycle;
\filldraw (-0.15625,0.53125) -- (-0.12500,0.53125) -- (-0.14380,0.55005) -- cycle;
\filldraw (-0.12500,0.56250) -- (-0.12500,0.57446) -- (-0.13043,0.56793) -- cycle;
\filldraw (-0.12500,0.56250) -- (-0.13452,0.56250) -- (-0.13043,0.56793) -- cycle;
\filldraw (-0.09375,-0.46875) -- (-0.09375,-0.47485) -- (-0.10892,-0.48361) -- cycle;
\filldraw (-0.12500,-0.46875) -- (-0.12500,-0.49243) -- (-0.10892,-0.48361) -- cycle;
\filldraw (-0.12500,-0.46875) -- (-0.09375,-0.46875) -- (-0.10892,-0.48361) -- cycle;
\filldraw (-0.12500,-0.46875) -- (-0.12500,-0.43750) -- (-0.09375,-0.43750) -- (-0.09375,-0.46875) -- cycle;
\filldraw (-0.09375,-0.46875) -- (-0.09375,-0.47485) -- (-0.08966,-0.47284) -- cycle;
\filldraw (-0.09375,-0.46875) -- (-0.08203,-0.46875) -- (-0.08966,-0.47284) -- cycle;
\filldraw (-0.06250,-0.43750) -- (-0.06250,-0.45801) -- (-0.06927,-0.46198) -- cycle;
\filldraw (-0.09375,-0.46875) -- (-0.09375,-0.43750) -- (-0.06927,-0.46198) -- cycle;
\filldraw (-0.09375,-0.43750) -- (-0.06250,-0.43750) -- (-0.06927,-0.46198) -- cycle;
\filldraw (-0.09375,-0.46875) -- (-0.08203,-0.46875) -- (-0.06927,-0.46198) -- cycle;
\filldraw (-0.12500,-0.43750) -- (-0.12500,-0.37500) -- (-0.06250,-0.37500) -- (-0.06250,-0.43750) -- cycle;
\filldraw (-0.03125,-0.43750) -- (-0.03125,-0.44507) -- (-0.04614,-0.45142) -- cycle;
\filldraw (-0.06250,-0.43750) -- (-0.06250,-0.45801) -- (-0.04614,-0.45142) -- cycle;
\filldraw (-0.06250,-0.43750) -- (-0.03125,-0.43750) -- (-0.04614,-0.45142) -- cycle;
\filldraw (0.00000,-0.43750) -- (0.00000,-0.44006) -- (-0.01385,-0.44232) -- cycle;
\filldraw (-0.03125,-0.43750) -- (-0.03125,-0.44507) -- (-0.01385,-0.44232) -- cycle;
\filldraw (-0.03125,-0.43750) -- (0.00000,-0.43750) -- (-0.01385,-0.44232) -- cycle;
\filldraw (-0.06250,-0.43750) -- (-0.06250,-0.37500) -- (0.00000,-0.37500) -- (0.00000,-0.43750) -- cycle;
\filldraw (-0.12500,-0.37500) -- (-0.12500,-0.25000) -- (0.00000,-0.25000) -- (0.00000,-0.37500) -- cycle;
\filldraw (-0.12500,-0.25000) -- (-0.12500,-0.12500) -- (0.00000,-0.12500) -- (0.00000,-0.25000) -- cycle;
\filldraw (-0.12500,-0.12500) -- (-0.12500,0.00000) -- (0.00000,0.00000) -- (0.00000,-0.12500) -- cycle;
\filldraw (-0.12500,0.00000) -- (-0.12500,0.12500) -- (0.00000,0.12500) -- (0.00000,0.00000) -- cycle;
\filldraw (-0.12500,0.12500) -- (-0.12500,0.25000) -- (0.00000,0.25000) -- (0.00000,0.12500) -- cycle;
\filldraw (-0.12500,0.25000) -- (-0.12500,0.37500) -- (0.00000,0.37500) -- (0.00000,0.25000) -- cycle;
\filldraw (-0.12500,0.37500) -- (-0.12500,0.50000) -- (0.00000,0.50000) -- (0.00000,0.37500) -- cycle;
\filldraw (-0.12500,0.50000) -- (-0.12500,0.56250) -- (-0.06250,0.56250) -- (-0.06250,0.50000) -- cycle;
\filldraw (-0.09375,0.56250) -- (-0.09375,0.59375) -- (-0.11554,0.58429) -- cycle;
\filldraw (-0.12500,0.56250) -- (-0.12500,0.57446) -- (-0.11554,0.58429) -- cycle;
\filldraw (-0.09375,0.59375) -- (-0.10571,0.59375) -- (-0.11554,0.58429) -- cycle;
\filldraw (-0.12500,0.56250) -- (-0.09375,0.56250) -- (-0.11554,0.58429) -- cycle;
\filldraw (-0.09375,0.59375) -- (-0.09375,0.60474) -- (-0.09955,0.59955) -- cycle;
\filldraw (-0.09375,0.59375) -- (-0.10571,0.59375) -- (-0.09955,0.59955) -- cycle;
\filldraw (-0.09375,0.56250) -- (-0.09375,0.59375) -- (-0.06250,0.59375) -- (-0.06250,0.56250) -- cycle;
\filldraw (-0.06250,0.59375) -- (-0.06250,0.62476) -- (-0.07230,0.61868) -- cycle;
\filldraw (-0.09375,0.59375) -- (-0.09375,0.60474) -- (-0.07230,0.61868) -- cycle;
\filldraw (-0.09375,0.59375) -- (-0.06250,0.59375) -- (-0.07230,0.61868) -- cycle;
\filldraw (-0.06250,0.50000) -- (-0.06250,0.56250) -- (0.00000,0.56250) -- (0.00000,0.50000) -- cycle;
\filldraw (-0.06250,0.56250) -- (-0.06250,0.59375) -- (-0.03125,0.59375) -- (-0.03125,0.56250) -- cycle;
\filldraw (-0.03125,0.59375) -- (-0.03125,0.62500) -- (-0.06238,0.62488) -- cycle;
\filldraw (-0.06250,0.59375) -- (-0.06250,0.62476) -- (-0.06238,0.62488) -- cycle;
\filldraw (-0.03125,0.62500) -- (-0.06201,0.62500) -- (-0.06238,0.62488) -- cycle;
\filldraw (-0.06250,0.59375) -- (-0.03125,0.59375) -- (-0.06238,0.62488) -- cycle;
\filldraw (-0.03125,0.56250) -- (-0.03125,0.59375) -- (0.00000,0.59375) -- (0.00000,0.56250) -- cycle;
\filldraw (-0.03125,0.59375) -- (-0.03125,0.62500) -- (0.00000,0.62500) -- (0.00000,0.59375) -- cycle;
\filldraw (-0.03125,0.62500) -- (-0.03125,0.63635) -- (-0.03961,0.63336) -- cycle;
\filldraw (-0.03125,0.62500) -- (-0.06201,0.62500) -- (-0.03961,0.63336) -- cycle;
\filldraw (0.00000,0.62500) -- (0.00000,0.64014) -- (-0.01593,0.63818) -- cycle;
\filldraw (-0.03125,0.62500) -- (-0.03125,0.63635) -- (-0.01593,0.63818) -- cycle;
\filldraw (-0.03125,0.62500) -- (0.00000,0.62500) -- (-0.01593,0.63818) -- cycle;
\filldraw (0.03125,-0.43750) -- (0.03125,-0.44507) -- (0.01385,-0.44232) -- cycle;
\filldraw (0.00000,-0.43750) -- (0.00000,-0.44006) -- (0.01385,-0.44232) -- cycle;
\filldraw (0.00000,-0.43750) -- (0.03125,-0.43750) -- (0.01385,-0.44232) -- cycle;
\filldraw (0.06250,-0.43750) -- (0.06250,-0.45801) -- (0.04614,-0.45142) -- cycle;
\filldraw (0.03125,-0.43750) -- (0.03125,-0.44507) -- (0.04614,-0.45142) -- cycle;
\filldraw (0.03125,-0.43750) -- (0.06250,-0.43750) -- (0.04614,-0.45142) -- cycle;
\filldraw (0.00000,-0.43750) -- (0.00000,-0.37500) -- (0.06250,-0.37500) -- (0.06250,-0.43750) -- cycle;
\filldraw (0.09375,-0.46875) -- (0.09375,-0.47485) -- (0.08966,-0.47284) -- cycle;
\filldraw (0.09375,-0.46875) -- (0.08203,-0.46875) -- (0.08966,-0.47284) -- cycle;
\filldraw (0.09375,-0.46875) -- (0.09375,-0.43750) -- (0.06927,-0.46198) -- cycle;
\filldraw (0.06250,-0.43750) -- (0.06250,-0.45801) -- (0.06927,-0.46198) -- cycle;
\filldraw (0.06250,-0.43750) -- (0.09375,-0.43750) -- (0.06927,-0.46198) -- cycle;
\filldraw (0.09375,-0.46875) -- (0.08203,-0.46875) -- (0.06927,-0.46198) -- cycle;
\filldraw (0.12500,-0.46875) -- (0.12500,-0.49243) -- (0.10892,-0.48361) -- cycle;
\filldraw (0.09375,-0.46875) -- (0.09375,-0.47485) -- (0.10892,-0.48361) -- cycle;
\filldraw (0.09375,-0.46875) -- (0.12500,-0.46875) -- (0.10892,-0.48361) -- cycle;
\filldraw (0.09375,-0.46875) -- (0.09375,-0.43750) -- (0.12500,-0.43750) -- (0.12500,-0.46875) -- cycle;
\filldraw (0.06250,-0.43750) -- (0.06250,-0.37500) -- (0.12500,-0.37500) -- (0.12500,-0.43750) -- cycle;
\filldraw (0.00000,-0.37500) -- (0.00000,-0.25000) -- (0.12500,-0.25000) -- (0.12500,-0.37500) -- cycle;
\filldraw (0.00000,-0.25000) -- (0.00000,-0.12500) -- (0.12500,-0.12500) -- (0.12500,-0.25000) -- cycle;
\filldraw (0.00000,-0.12500) -- (0.00000,0.00000) -- (0.12500,0.00000) -- (0.12500,-0.12500) -- cycle;
\filldraw (0.00000,0.00000) -- (0.00000,0.12500) -- (0.12500,0.12500) -- (0.12500,0.00000) -- cycle;
\filldraw (0.00000,0.12500) -- (0.00000,0.25000) -- (0.12500,0.25000) -- (0.12500,0.12500) -- cycle;
\filldraw (0.00000,0.25000) -- (0.00000,0.37500) -- (0.12500,0.37500) -- (0.12500,0.25000) -- cycle;
\filldraw (0.00000,0.37500) -- (0.00000,0.50000) -- (0.12500,0.50000) -- (0.12500,0.37500) -- cycle;
\filldraw (0.00000,0.50000) -- (0.00000,0.56250) -- (0.06250,0.56250) -- (0.06250,0.50000) -- cycle;
\filldraw (0.00000,0.56250) -- (0.00000,0.59375) -- (0.03125,0.59375) -- (0.03125,0.56250) -- cycle;
\filldraw (0.00000,0.59375) -- (0.00000,0.62500) -- (0.03125,0.62500) -- (0.03125,0.59375) -- cycle;
\filldraw (0.03125,0.56250) -- (0.03125,0.59375) -- (0.06250,0.59375) -- (0.06250,0.56250) -- cycle;
\filldraw (0.06250,0.59375) -- (0.06250,0.62476) -- (0.06238,0.62488) -- cycle;
\filldraw (0.03125,0.59375) -- (0.03125,0.62500) -- (0.06238,0.62488) -- cycle;
\filldraw (0.03125,0.62500) -- (0.06201,0.62500) -- (0.06238,0.62488) -- cycle;
\filldraw (0.03125,0.59375) -- (0.06250,0.59375) -- (0.06238,0.62488) -- cycle;
\filldraw (0.06250,0.50000) -- (0.06250,0.56250) -- (0.12500,0.56250) -- (0.12500,0.50000) -- cycle;
\filldraw (0.06250,0.56250) -- (0.06250,0.59375) -- (0.09375,0.59375) -- (0.09375,0.56250) -- cycle;
\filldraw (0.09375,0.59375) -- (0.09375,0.60474) -- (0.07230,0.61868) -- cycle;
\filldraw (0.06250,0.59375) -- (0.06250,0.62476) -- (0.07230,0.61868) -- cycle;
\filldraw (0.06250,0.59375) -- (0.09375,0.59375) -- (0.07230,0.61868) -- cycle;
\filldraw (0.12500,0.56250) -- (0.12500,0.57446) -- (0.11554,0.58429) -- cycle;
\filldraw (0.09375,0.56250) -- (0.09375,0.59375) -- (0.11554,0.58429) -- cycle;
\filldraw (0.09375,0.59375) -- (0.10571,0.59375) -- (0.11554,0.58429) -- cycle;
\filldraw (0.09375,0.56250) -- (0.12500,0.56250) -- (0.11554,0.58429) -- cycle;
\filldraw (0.09375,0.59375) -- (0.09375,0.60474) -- (0.09955,0.59955) -- cycle;
\filldraw (0.09375,0.59375) -- (0.10571,0.59375) -- (0.09955,0.59955) -- cycle;
\filldraw (0.03125,0.62500) -- (0.03125,0.63635) -- (0.01593,0.63818) -- cycle;
\filldraw (0.00000,0.62500) -- (0.00000,0.64014) -- (0.01593,0.63818) -- cycle;
\filldraw (0.00000,0.62500) -- (0.03125,0.62500) -- (0.01593,0.63818) -- cycle;
\filldraw (0.03125,0.62500) -- (0.03125,0.63635) -- (0.03961,0.63336) -- cycle;
\filldraw (0.03125,0.62500) -- (0.06201,0.62500) -- (0.03961,0.63336) -- cycle;
\filldraw (0.15625,-0.50000) -- (0.15625,-0.50867) -- (0.15045,-0.50580) -- cycle;
\filldraw (0.15625,-0.50000) -- (0.13953,-0.50000) -- (0.15045,-0.50580) -- cycle;
\filldraw (0.18750,-0.50000) -- (0.18750,-0.52258) -- (0.17194,-0.51575) -- cycle;
\filldraw (0.15625,-0.50000) -- (0.15625,-0.50867) -- (0.17194,-0.51575) -- cycle;
\filldraw (0.15625,-0.50000) -- (0.18750,-0.50000) -- (0.17194,-0.51575) -- cycle;
\filldraw (0.21875,-0.53125) -- (0.21875,-0.53357) -- (0.21704,-0.53296) -- cycle;
\filldraw (0.21875,-0.53125) -- (0.21216,-0.53125) -- (0.21704,-0.53296) -- cycle;
\filldraw (0.21875,-0.53125) -- (0.21875,-0.50000) -- (0.19391,-0.52484) -- cycle;
\filldraw (0.18750,-0.50000) -- (0.18750,-0.52258) -- (0.19391,-0.52484) -- cycle;
\filldraw (0.18750,-0.50000) -- (0.21875,-0.50000) -- (0.19391,-0.52484) -- cycle;
\filldraw (0.21875,-0.53125) -- (0.21216,-0.53125) -- (0.19391,-0.52484) -- cycle;
\filldraw (0.25000,-0.53125) -- (0.25000,-0.54102) -- (0.23199,-0.53674) -- cycle;
\filldraw (0.21875,-0.53125) -- (0.21875,-0.53357) -- (0.23199,-0.53674) -- cycle;
\filldraw (0.21875,-0.53125) -- (0.25000,-0.53125) -- (0.23199,-0.53674) -- cycle;
\filldraw (0.21875,-0.53125) -- (0.21875,-0.50000) -- (0.25000,-0.50000) -- (0.25000,-0.53125) -- cycle;
\filldraw (0.15625,-0.50000) -- (0.15625,-0.46875) -- (0.12994,-0.49506) -- cycle;
\filldraw (0.12500,-0.46875) -- (0.12500,-0.49243) -- (0.12994,-0.49506) -- cycle;
\filldraw (0.12500,-0.46875) -- (0.15625,-0.46875) -- (0.12994,-0.49506) -- cycle;
\filldraw (0.15625,-0.50000) -- (0.13953,-0.50000) -- (0.12994,-0.49506) -- cycle;
\filldraw (0.12500,-0.46875) -- (0.12500,-0.43750) -- (0.15625,-0.43750) -- (0.15625,-0.46875) -- cycle;
\filldraw (0.15625,-0.50000) -- (0.15625,-0.46875) -- (0.18750,-0.46875) -- (0.18750,-0.50000) -- cycle;
\filldraw (0.15625,-0.46875) -- (0.15625,-0.43750) -- (0.18750,-0.43750) -- (0.18750,-0.46875) -- cycle;
\filldraw (0.12500,-0.43750) -- (0.12500,-0.37500) -- (0.18750,-0.37500) -- (0.18750,-0.43750) -- cycle;
\filldraw (0.18750,-0.50000) -- (0.18750,-0.43750) -- (0.25000,-0.43750) -- (0.25000,-0.50000) -- cycle;
\filldraw (0.18750,-0.43750) -- (0.18750,-0.37500) -- (0.25000,-0.37500) -- (0.25000,-0.43750) -- cycle;
\filldraw (0.12500,-0.37500) -- (0.12500,-0.25000) -- (0.25000,-0.25000) -- (0.25000,-0.37500) -- cycle;
\filldraw (0.12500,-0.25000) -- (0.12500,-0.12500) -- (0.25000,-0.12500) -- (0.25000,-0.25000) -- cycle;
\filldraw (0.12500,-0.12500) -- (0.12500,0.00000) -- (0.25000,0.00000) -- (0.25000,-0.12500) -- cycle;
\filldraw (0.12500,0.00000) -- (0.12500,0.12500) -- (0.25000,0.12500) -- (0.25000,0.00000) -- cycle;
\filldraw (0.12500,0.12500) -- (0.12500,0.25000) -- (0.25000,0.25000) -- (0.25000,0.12500) -- cycle;
\filldraw (0.12500,0.25000) -- (0.12500,0.31250) -- (0.18750,0.31250) -- (0.18750,0.25000) -- cycle;
\filldraw (0.12500,0.31250) -- (0.12500,0.37500) -- (0.18750,0.37500) -- (0.18750,0.31250) -- cycle;
\filldraw (0.18750,0.25000) -- (0.18750,0.31250) -- (0.25000,0.31250) -- (0.25000,0.25000) -- cycle;
\filldraw (0.18750,0.31250) -- (0.18750,0.34375) -- (0.21875,0.34375) -- (0.21875,0.31250) -- cycle;
\filldraw (0.18750,0.34375) -- (0.18750,0.37500) -- (0.21875,0.37500) -- (0.21875,0.34375) -- cycle;
\filldraw (0.21875,0.31250) -- (0.21875,0.34375) -- (0.25000,0.34375) -- (0.25000,0.31250) -- cycle;
\filldraw (0.25000,0.34375) -- (0.25000,0.36365) -- (0.24445,0.36945) -- cycle;
\filldraw (0.21875,0.34375) -- (0.21875,0.37500) -- (0.24445,0.36945) -- cycle;
\filldraw (0.21875,0.37500) -- (0.23999,0.37500) -- (0.24445,0.36945) -- cycle;
\filldraw (0.21875,0.34375) -- (0.25000,0.34375) -- (0.24445,0.36945) -- cycle;
\filldraw (0.12500,0.37500) -- (0.12500,0.43750) -- (0.18750,0.43750) -- (0.18750,0.37500) -- cycle;
\filldraw (0.12500,0.43750) -- (0.12500,0.46875) -- (0.15625,0.46875) -- (0.15625,0.43750) -- cycle;
\filldraw (0.12500,0.46875) -- (0.12500,0.50000) -- (0.15625,0.50000) -- (0.15625,0.46875) -- cycle;
\filldraw (0.15625,0.43750) -- (0.15625,0.46875) -- (0.18750,0.46875) -- (0.18750,0.43750) -- cycle;
\filldraw (0.18750,0.46875) -- (0.18750,0.47327) -- (0.17877,0.49127) -- cycle;
\filldraw (0.15625,0.46875) -- (0.15625,0.50000) -- (0.17877,0.49127) -- cycle;
\filldraw (0.15625,0.50000) -- (0.17432,0.50000) -- (0.17877,0.49127) -- cycle;
\filldraw (0.15625,0.46875) -- (0.18750,0.46875) -- (0.17877,0.49127) -- cycle;
\filldraw (0.18750,0.37500) -- (0.18750,0.40625) -- (0.21875,0.40625) -- (0.21875,0.37500) -- cycle;
\filldraw (0.21875,0.40625) -- (0.21875,0.40698) -- (0.20898,0.42773) -- cycle;
\filldraw (0.18750,0.40625) -- (0.18750,0.43750) -- (0.20898,0.42773) -- cycle;
\filldraw (0.18750,0.43750) -- (0.20447,0.43750) -- (0.20898,0.42773) -- cycle;
\filldraw (0.18750,0.40625) -- (0.21875,0.40625) -- (0.20898,0.42773) -- cycle;
\filldraw (0.21875,0.37500) -- (0.21875,0.40625) -- (0.22556,0.39615) -- cycle;
\filldraw (0.21875,0.40625) -- (0.21924,0.40625) -- (0.22556,0.39615) -- cycle;
\filldraw (0.21875,0.37500) -- (0.23999,0.37500) -- (0.22556,0.39615) -- cycle;
\filldraw (0.21875,0.40625) -- (0.21875,0.40698) -- (0.21906,0.40656) -- cycle;
\filldraw (0.21875,0.40625) -- (0.21924,0.40625) -- (0.21906,0.40656) -- cycle;
\filldraw (0.18750,0.43750) -- (0.18750,0.46875) -- (0.19537,0.45679) -- cycle;
\filldraw (0.18750,0.46875) -- (0.18970,0.46875) -- (0.19537,0.45679) -- cycle;
\filldraw (0.18750,0.43750) -- (0.20447,0.43750) -- (0.19537,0.45679) -- cycle;
\filldraw (0.18750,0.46875) -- (0.18750,0.47327) -- (0.18903,0.47028) -- cycle;
\filldraw (0.18750,0.46875) -- (0.18970,0.46875) -- (0.18903,0.47028) -- cycle;
\filldraw (0.12500,0.50000) -- (0.12500,0.53125) -- (0.15625,0.53125) -- (0.15625,0.50000) -- cycle;
\filldraw (0.15625,0.53125) -- (0.15625,0.53174) -- (0.14380,0.55005) -- cycle;
\filldraw (0.12500,0.53125) -- (0.12500,0.56250) -- (0.14380,0.55005) -- cycle;
\filldraw (0.12500,0.56250) -- (0.13452,0.56250) -- (0.14380,0.55005) -- cycle;
\filldraw (0.12500,0.53125) -- (0.15625,0.53125) -- (0.14380,0.55005) -- cycle;
\filldraw (0.15625,0.50000) -- (0.15625,0.53125) -- (0.16245,0.52109) -- cycle;
\filldraw (0.15625,0.53125) -- (0.15662,0.53125) -- (0.16245,0.52109) -- cycle;
\filldraw (0.15625,0.50000) -- (0.17432,0.50000) -- (0.16245,0.52109) -- cycle;
\filldraw (0.15625,0.53125) -- (0.15625,0.53174) -- (0.15643,0.53143) -- cycle;
\filldraw (0.15625,0.53125) -- (0.15662,0.53125) -- (0.15643,0.53143) -- cycle;
\filldraw (0.12500,0.56250) -- (0.12500,0.57446) -- (0.13043,0.56793) -- cycle;
\filldraw (0.12500,0.56250) -- (0.13452,0.56250) -- (0.13043,0.56793) -- cycle;
\filldraw (0.28125,-0.53125) -- (0.28125,-0.54431) -- (0.26523,-0.54263) -- cycle;
\filldraw (0.25000,-0.53125) -- (0.25000,-0.54102) -- (0.26523,-0.54263) -- cycle;
\filldraw (0.25000,-0.53125) -- (0.28125,-0.53125) -- (0.26523,-0.54263) -- cycle;
\filldraw (0.25000,-0.53125) -- (0.25000,-0.50000) -- (0.28125,-0.50000) -- (0.28125,-0.53125) -- cycle;
\filldraw (0.31250,-0.53125) -- (0.31250,-0.54272) -- (0.29715,-0.54355) -- cycle;
\filldraw (0.28125,-0.53125) -- (0.28125,-0.54431) -- (0.29715,-0.54355) -- cycle;
\filldraw (0.28125,-0.53125) -- (0.31250,-0.53125) -- (0.29715,-0.54355) -- cycle;
\filldraw (0.28125,-0.53125) -- (0.28125,-0.50000) -- (0.31250,-0.50000) -- (0.31250,-0.53125) -- cycle;
\filldraw (0.34375,-0.53125) -- (0.34375,-0.53503) -- (0.33038,-0.53845) -- cycle;
\filldraw (0.31250,-0.53125) -- (0.31250,-0.54272) -- (0.33038,-0.53845) -- cycle;
\filldraw (0.31250,-0.53125) -- (0.34375,-0.53125) -- (0.33038,-0.53845) -- cycle;
\filldraw (0.31250,-0.53125) -- (0.31250,-0.50000) -- (0.34375,-0.50000) -- (0.34375,-0.53125) -- cycle;
\filldraw (0.34375,-0.53125) -- (0.34375,-0.53503) -- (0.34644,-0.53394) -- cycle;
\filldraw (0.34375,-0.53125) -- (0.35193,-0.53125) -- (0.34644,-0.53394) -- cycle;
\filldraw (0.37500,-0.50000) -- (0.37500,-0.51831) -- (0.36707,-0.52332) -- cycle;
\filldraw (0.34375,-0.53125) -- (0.34375,-0.50000) -- (0.36707,-0.52332) -- cycle;
\filldraw (0.34375,-0.50000) -- (0.37500,-0.50000) -- (0.36707,-0.52332) -- cycle;
\filldraw (0.34375,-0.53125) -- (0.35193,-0.53125) -- (0.36707,-0.52332) -- cycle;
\filldraw (0.25000,-0.50000) -- (0.25000,-0.37500) -- (0.37500,-0.37500) -- (0.37500,-0.50000) -- cycle;
\filldraw (0.25000,-0.37500) -- (0.25000,-0.25000) -- (0.37500,-0.25000) -- (0.37500,-0.37500) -- cycle;
\filldraw (0.25000,-0.25000) -- (0.25000,-0.12500) -- (0.37500,-0.12500) -- (0.37500,-0.25000) -- cycle;
\filldraw (0.25000,-0.12500) -- (0.25000,0.00000) -- (0.37500,0.00000) -- (0.37500,-0.12500) -- cycle;
\filldraw (0.25000,0.00000) -- (0.25000,0.12500) -- (0.37500,0.12500) -- (0.37500,0.00000) -- cycle;
\filldraw (0.25000,0.12500) -- (0.25000,0.25000) -- (0.37500,0.25000) -- (0.37500,0.12500) -- cycle;
\filldraw (0.25000,0.25000) -- (0.25000,0.31250) -- (0.31250,0.31250) -- (0.31250,0.25000) -- cycle;
\filldraw (0.25000,0.31250) -- (0.25000,0.34375) -- (0.28125,0.34375) -- (0.28125,0.31250) -- cycle;
\filldraw (0.25000,0.34375) -- (0.25000,0.36365) -- (0.27130,0.34955) -- cycle;
\filldraw (0.25000,0.34375) -- (0.28125,0.34375) -- (0.27130,0.34955) -- cycle;
\filldraw (0.31250,0.31250) -- (0.31250,0.33545) -- (0.30566,0.33691) -- cycle;
\filldraw (0.28125,0.31250) -- (0.28125,0.34375) -- (0.30566,0.33691) -- cycle;
\filldraw (0.28125,0.34375) -- (0.28137,0.34375) -- (0.30566,0.33691) -- cycle;
\filldraw (0.28125,0.31250) -- (0.31250,0.31250) -- (0.30566,0.33691) -- cycle;
\filldraw (0.31250,0.25000) -- (0.31250,0.31250) -- (0.37500,0.31250) -- (0.37500,0.25000) -- cycle;
\filldraw (0.34375,0.31250) -- (0.34375,0.33069) -- (0.32721,0.33319) -- cycle;
\filldraw (0.31250,0.31250) -- (0.31250,0.33545) -- (0.32721,0.33319) -- cycle;
\filldraw (0.31250,0.31250) -- (0.34375,0.31250) -- (0.32721,0.33319) -- cycle;
\filldraw (0.37500,0.31250) -- (0.37500,0.32703) -- (0.35928,0.32883) -- cycle;
\filldraw (0.34375,0.31250) -- (0.34375,0.33069) -- (0.35928,0.32883) -- cycle;
\filldraw (0.34375,0.31250) -- (0.37500,0.31250) -- (0.35928,0.32883) -- cycle;
\filldraw (0.37500,-0.50000) -- (0.37500,-0.51831) -- (0.38507,-0.51007) -- cycle;
\filldraw (0.37500,-0.50000) -- (0.39551,-0.50000) -- (0.38507,-0.51007) -- cycle;
\filldraw (0.40625,-0.46875) -- (0.40625,-0.48694) -- (0.40063,-0.49438) -- cycle;
\filldraw (0.37500,-0.50000) -- (0.37500,-0.46875) -- (0.40063,-0.49438) -- cycle;
\filldraw (0.37500,-0.46875) -- (0.40625,-0.46875) -- (0.40063,-0.49438) -- cycle;
\filldraw (0.37500,-0.50000) -- (0.39551,-0.50000) -- (0.40063,-0.49438) -- cycle;
\filldraw (0.37500,-0.46875) -- (0.37500,-0.43750) -- (0.40625,-0.43750) -- (0.40625,-0.46875) -- cycle;
\filldraw (0.40625,-0.46875) -- (0.40625,-0.48694) -- (0.41345,-0.47595) -- cycle;
\filldraw (0.40625,-0.46875) -- (0.41748,-0.46875) -- (0.41345,-0.47595) -- cycle;
\filldraw (0.40625,-0.46875) -- (0.40625,-0.43750) -- (0.42444,-0.45221) -- cycle;
\filldraw (0.40625,-0.43750) -- (0.43018,-0.43750) -- (0.42444,-0.45221) -- cycle;
\filldraw (0.40625,-0.46875) -- (0.41748,-0.46875) -- (0.42444,-0.45221) -- cycle;
\filldraw (0.37500,-0.43750) -- (0.37500,-0.40625) -- (0.40625,-0.40625) -- (0.40625,-0.43750) -- cycle;
\filldraw (0.37500,-0.40625) -- (0.37500,-0.37500) -- (0.40625,-0.37500) -- (0.40625,-0.40625) -- cycle;
\filldraw (0.40625,-0.43750) -- (0.40625,-0.40625) -- (0.43436,-0.41922) -- cycle;
\filldraw (0.40625,-0.40625) -- (0.43713,-0.40625) -- (0.43436,-0.41922) -- cycle;
\filldraw (0.40625,-0.43750) -- (0.43018,-0.43750) -- (0.43436,-0.41922) -- cycle;
\filldraw (0.43750,-0.37500) -- (0.43750,-0.40222) -- (0.43719,-0.40594) -- cycle;
\filldraw (0.40625,-0.40625) -- (0.40625,-0.37500) -- (0.43719,-0.40594) -- cycle;
\filldraw (0.40625,-0.37500) -- (0.43750,-0.37500) -- (0.43719,-0.40594) -- cycle;
\filldraw (0.40625,-0.40625) -- (0.43713,-0.40625) -- (0.43719,-0.40594) -- cycle;
\filldraw (0.43750,-0.37500) -- (0.43750,-0.40222) -- (0.43970,-0.37720) -- cycle;
\filldraw (0.43750,-0.37500) -- (0.43982,-0.37500) -- (0.43970,-0.37720) -- cycle;
\filldraw (0.37500,-0.37500) -- (0.37500,-0.34375) -- (0.40625,-0.34375) -- (0.40625,-0.37500) -- cycle;
\filldraw (0.37500,-0.34375) -- (0.37500,-0.31250) -- (0.40625,-0.31250) -- (0.40625,-0.34375) -- cycle;
\filldraw (0.40625,-0.37500) -- (0.40625,-0.34375) -- (0.43750,-0.34375) -- (0.43750,-0.37500) -- cycle;
\filldraw (0.43750,-0.34375) -- (0.43750,-0.32483) -- (0.43646,-0.31354) -- cycle;
\filldraw (0.40625,-0.34375) -- (0.40625,-0.31250) -- (0.43646,-0.31354) -- cycle;
\filldraw (0.40625,-0.31250) -- (0.43640,-0.31250) -- (0.43646,-0.31354) -- cycle;
\filldraw (0.40625,-0.34375) -- (0.43750,-0.34375) -- (0.43646,-0.31354) -- cycle;
\filldraw (0.37500,-0.31250) -- (0.37500,-0.28125) -- (0.40625,-0.28125) -- (0.40625,-0.31250) -- cycle;
\filldraw (0.37500,-0.28125) -- (0.37500,-0.25000) -- (0.40625,-0.25000) -- (0.40625,-0.28125) -- cycle;
\filldraw (0.40625,-0.31250) -- (0.40625,-0.28125) -- (0.43427,-0.29877) -- cycle;
\filldraw (0.40625,-0.28125) -- (0.43152,-0.28125) -- (0.43427,-0.29877) -- cycle;
\filldraw (0.40625,-0.31250) -- (0.43640,-0.31250) -- (0.43427,-0.29877) -- cycle;
\filldraw (0.40625,-0.28125) -- (0.40625,-0.25000) -- (0.42889,-0.26691) -- cycle;
\filldraw (0.40625,-0.25000) -- (0.42566,-0.25000) -- (0.42889,-0.26691) -- cycle;
\filldraw (0.40625,-0.28125) -- (0.43152,-0.28125) -- (0.42889,-0.26691) -- cycle;
\filldraw (0.43750,-0.37500) -- (0.43750,-0.34375) -- (0.43958,-0.35919) -- cycle;
\filldraw (0.43750,-0.34375) -- (0.43933,-0.34375) -- (0.43958,-0.35919) -- cycle;
\filldraw (0.43750,-0.37500) -- (0.43982,-0.37500) -- (0.43958,-0.35919) -- cycle;
\filldraw (0.43750,-0.34375) -- (0.43750,-0.32483) -- (0.43915,-0.34210) -- cycle;
\filldraw (0.43750,-0.34375) -- (0.43933,-0.34375) -- (0.43915,-0.34210) -- cycle;
\filldraw (0.37500,-0.25000) -- (0.37500,-0.21875) -- (0.40625,-0.21875) -- (0.40625,-0.25000) -- cycle;
\filldraw (0.37500,-0.21875) -- (0.37500,-0.18750) -- (0.40625,-0.18750) -- (0.40625,-0.21875) -- cycle;
\filldraw (0.40625,-0.25000) -- (0.40625,-0.21875) -- (0.42270,-0.23453) -- cycle;
\filldraw (0.40625,-0.21875) -- (0.41943,-0.21875) -- (0.42270,-0.23453) -- cycle;
\filldraw (0.40625,-0.25000) -- (0.42566,-0.25000) -- (0.42270,-0.23453) -- cycle;
\filldraw (0.40625,-0.21875) -- (0.40625,-0.18750) -- (0.41708,-0.20224) -- cycle;
\filldraw (0.40625,-0.18750) -- (0.41479,-0.18750) -- (0.41708,-0.20224) -- cycle;
\filldraw (0.40625,-0.21875) -- (0.41943,-0.21875) -- (0.41708,-0.20224) -- cycle;
\filldraw (0.37500,-0.18750) -- (0.37500,-0.15625) -- (0.40625,-0.15625) -- (0.40625,-0.18750) -- cycle;
\filldraw (0.37500,-0.15625) -- (0.37500,-0.12500) -- (0.40625,-0.12500) -- (0.40625,-0.15625) -- cycle;
\filldraw (0.40625,-0.18750) -- (0.40625,-0.15625) -- (0.41458,-0.17160) -- cycle;
\filldraw (0.40625,-0.15625) -- (0.41443,-0.15625) -- (0.41458,-0.17160) -- cycle;
\filldraw (0.40625,-0.18750) -- (0.41479,-0.18750) -- (0.41458,-0.17160) -- cycle;
\filldraw (0.40625,-0.15625) -- (0.40625,-0.12500) -- (0.41830,-0.14145) -- cycle;
\filldraw (0.40625,-0.12500) -- (0.42297,-0.12500) -- (0.41830,-0.14145) -- cycle;
\filldraw (0.40625,-0.15625) -- (0.41443,-0.15625) -- (0.41830,-0.14145) -- cycle;
\filldraw (0.37500,-0.12500) -- (0.37500,-0.09375) -- (0.40625,-0.09375) -- (0.40625,-0.12500) -- cycle;
\filldraw (0.37500,-0.09375) -- (0.37500,-0.06250) -- (0.40625,-0.06250) -- (0.40625,-0.09375) -- cycle;
\filldraw (0.43750,-0.09375) -- (0.43750,-0.10303) -- (0.42859,-0.11609) -- cycle;
\filldraw (0.40625,-0.12500) -- (0.40625,-0.09375) -- (0.42859,-0.11609) -- cycle;
\filldraw (0.40625,-0.09375) -- (0.43750,-0.09375) -- (0.42859,-0.11609) -- cycle;
\filldraw (0.40625,-0.12500) -- (0.42297,-0.12500) -- (0.42859,-0.11609) -- cycle;
\filldraw (0.40625,-0.09375) -- (0.40625,-0.06250) -- (0.43750,-0.06250) -- (0.43750,-0.09375) -- cycle;
\filldraw (0.37500,-0.06250) -- (0.37500,0.00000) -- (0.43750,0.00000) -- (0.43750,-0.06250) -- cycle;
\filldraw (0.43750,-0.09375) -- (0.43750,-0.10303) -- (0.44128,-0.09753) -- cycle;
\filldraw (0.43750,-0.09375) -- (0.44409,-0.09375) -- (0.44128,-0.09753) -- cycle;
\filldraw (0.46875,-0.06250) -- (0.46875,-0.06909) -- (0.45642,-0.08142) -- cycle;
\filldraw (0.43750,-0.09375) -- (0.43750,-0.06250) -- (0.45642,-0.08142) -- cycle;
\filldraw (0.43750,-0.06250) -- (0.46875,-0.06250) -- (0.45642,-0.08142) -- cycle;
\filldraw (0.43750,-0.09375) -- (0.44409,-0.09375) -- (0.45642,-0.08142) -- cycle;
\filldraw (0.46875,-0.06250) -- (0.46875,-0.06909) -- (0.47198,-0.06573) -- cycle;
\filldraw (0.46875,-0.06250) -- (0.47510,-0.06250) -- (0.47198,-0.06573) -- cycle;
\filldraw (0.43750,-0.06250) -- (0.43750,-0.03125) -- (0.46875,-0.03125) -- (0.46875,-0.06250) -- cycle;
\filldraw (0.43750,-0.03125) -- (0.43750,0.00000) -- (0.46875,0.00000) -- (0.46875,-0.03125) -- cycle;
\filldraw (0.50000,-0.03125) -- (0.50000,-0.03992) -- (0.48828,-0.05078) -- cycle;
\filldraw (0.46875,-0.06250) -- (0.46875,-0.03125) -- (0.48828,-0.05078) -- cycle;
\filldraw (0.46875,-0.03125) -- (0.50000,-0.03125) -- (0.48828,-0.05078) -- cycle;
\filldraw (0.46875,-0.06250) -- (0.47510,-0.06250) -- (0.48828,-0.05078) -- cycle;
\filldraw (0.46875,-0.03125) -- (0.46875,0.00000) -- (0.50000,0.00000) -- (0.50000,-0.03125) -- cycle;
\filldraw (0.37500,0.00000) -- (0.37500,0.12500) -- (0.50000,0.12500) -- (0.50000,0.00000) -- cycle;
\filldraw (0.37500,0.12500) -- (0.37500,0.25000) -- (0.50000,0.25000) -- (0.50000,0.12500) -- cycle;
\filldraw (0.37500,0.25000) -- (0.37500,0.31250) -- (0.43750,0.31250) -- (0.43750,0.25000) -- cycle;
\filldraw (0.40625,0.31250) -- (0.40625,0.32288) -- (0.39105,0.32483) -- cycle;
\filldraw (0.37500,0.31250) -- (0.37500,0.32703) -- (0.39105,0.32483) -- cycle;
\filldraw (0.37500,0.31250) -- (0.40625,0.31250) -- (0.39105,0.32483) -- cycle;
\filldraw (0.43750,0.31250) -- (0.43750,0.31738) -- (0.42334,0.31989) -- cycle;
\filldraw (0.40625,0.31250) -- (0.40625,0.32288) -- (0.42334,0.31989) -- cycle;
\filldraw (0.40625,0.31250) -- (0.43750,0.31250) -- (0.42334,0.31989) -- cycle;
\filldraw (0.43750,0.25000) -- (0.43750,0.28125) -- (0.46875,0.28125) -- (0.46875,0.25000) -- cycle;
\filldraw (0.46875,0.28125) -- (0.46875,0.30994) -- (0.46674,0.31049) -- cycle;
\filldraw (0.43750,0.28125) -- (0.43750,0.31250) -- (0.46674,0.31049) -- cycle;
\filldraw (0.43750,0.31250) -- (0.45837,0.31250) -- (0.46674,0.31049) -- cycle;
\filldraw (0.43750,0.28125) -- (0.46875,0.28125) -- (0.46674,0.31049) -- cycle;
\filldraw (0.46875,0.25000) -- (0.46875,0.28125) -- (0.50000,0.28125) -- (0.50000,0.25000) -- cycle;
\filldraw (0.50000,0.28125) -- (0.50000,0.29932) -- (0.48154,0.30576) -- cycle;
\filldraw (0.46875,0.28125) -- (0.46875,0.30994) -- (0.48154,0.30576) -- cycle;
\filldraw (0.46875,0.28125) -- (0.50000,0.28125) -- (0.48154,0.30576) -- cycle;
\filldraw (0.43750,0.31250) -- (0.43750,0.31738) -- (0.44153,0.31653) -- cycle;
\filldraw (0.43750,0.31250) -- (0.45837,0.31250) -- (0.44153,0.31653) -- cycle;
\filldraw (0.50000,-0.03125) -- (0.50000,-0.03992) -- (0.50446,-0.03571) -- cycle;
\filldraw (0.50000,-0.03125) -- (0.50891,-0.03125) -- (0.50446,-0.03571) -- cycle;
\filldraw (0.53125,0.00000) -- (0.53125,-0.00928) -- (0.52032,-0.02032) -- cycle;
\filldraw (0.50000,-0.03125) -- (0.50000,0.00000) -- (0.52032,-0.02032) -- cycle;
\filldraw (0.50000,0.00000) -- (0.53125,0.00000) -- (0.52032,-0.02032) -- cycle;
\filldraw (0.50000,-0.03125) -- (0.50891,-0.03125) -- (0.52032,-0.02032) -- cycle;
\filldraw (0.53125,0.00000) -- (0.53125,-0.00928) -- (0.53583,-0.00458) -- cycle;
\filldraw (0.53125,0.00000) -- (0.54004,0.00000) -- (0.53583,-0.00458) -- cycle;
\filldraw (0.50000,0.00000) -- (0.50000,0.03125) -- (0.53125,0.03125) -- (0.53125,0.00000) -- cycle;
\filldraw (0.50000,0.03125) -- (0.50000,0.06250) -- (0.53125,0.06250) -- (0.53125,0.03125) -- cycle;
\filldraw (0.56250,0.03125) -- (0.56250,0.02637) -- (0.55054,0.01196) -- cycle;
\filldraw (0.53125,0.00000) -- (0.53125,0.03125) -- (0.55054,0.01196) -- cycle;
\filldraw (0.53125,0.03125) -- (0.56250,0.03125) -- (0.55054,0.01196) -- cycle;
\filldraw (0.53125,0.00000) -- (0.54004,0.00000) -- (0.55054,0.01196) -- cycle;
\filldraw (0.53125,0.03125) -- (0.53125,0.06250) -- (0.56250,0.06250) -- (0.56250,0.03125) -- cycle;
\filldraw (0.50000,0.06250) -- (0.50000,0.12500) -- (0.56250,0.12500) -- (0.56250,0.06250) -- cycle;
\filldraw (0.56250,0.03125) -- (0.56250,0.02637) -- (0.56470,0.02905) -- cycle;
\filldraw (0.56250,0.03125) -- (0.56641,0.03125) -- (0.56470,0.02905) -- cycle;
\filldraw (0.56250,0.03125) -- (0.56250,0.06250) -- (0.57614,0.04550) -- cycle;
\filldraw (0.56250,0.06250) -- (0.58740,0.06250) -- (0.57614,0.04550) -- cycle;
\filldraw (0.56250,0.03125) -- (0.56641,0.03125) -- (0.57614,0.04550) -- cycle;
\filldraw (0.59375,0.09375) -- (0.59375,0.07556) -- (0.58948,0.06677) -- cycle;
\filldraw (0.56250,0.06250) -- (0.56250,0.09375) -- (0.58948,0.06677) -- cycle;
\filldraw (0.56250,0.09375) -- (0.59375,0.09375) -- (0.58948,0.06677) -- cycle;
\filldraw (0.56250,0.06250) -- (0.58740,0.06250) -- (0.58948,0.06677) -- cycle;
\filldraw (0.56250,0.09375) -- (0.56250,0.12500) -- (0.59375,0.12500) -- (0.59375,0.09375) -- cycle;
\filldraw (0.59375,0.09375) -- (0.59375,0.07556) -- (0.59973,0.08777) -- cycle;
\filldraw (0.59375,0.09375) -- (0.60266,0.09375) -- (0.59973,0.08777) -- cycle;
\filldraw (0.59375,0.09375) -- (0.59375,0.12500) -- (0.60706,0.10870) -- cycle;
\filldraw (0.59375,0.12500) -- (0.61206,0.12500) -- (0.60706,0.10870) -- cycle;
\filldraw (0.59375,0.09375) -- (0.60266,0.09375) -- (0.60706,0.10870) -- cycle;
\filldraw (0.50000,0.12500) -- (0.50000,0.18750) -- (0.56250,0.18750) -- (0.56250,0.12500) -- cycle;
\filldraw (0.50000,0.18750) -- (0.50000,0.25000) -- (0.56250,0.25000) -- (0.56250,0.18750) -- cycle;
\filldraw (0.56250,0.12500) -- (0.56250,0.15625) -- (0.59375,0.15625) -- (0.59375,0.12500) -- cycle;
\filldraw (0.56250,0.15625) -- (0.56250,0.18750) -- (0.59375,0.18750) -- (0.59375,0.15625) -- cycle;
\filldraw (0.59375,0.12500) -- (0.59375,0.15625) -- (0.61365,0.14111) -- cycle;
\filldraw (0.59375,0.15625) -- (0.61523,0.15625) -- (0.61365,0.14111) -- cycle;
\filldraw (0.59375,0.12500) -- (0.61206,0.12500) -- (0.61365,0.14111) -- cycle;
\filldraw (0.59375,0.15625) -- (0.59375,0.18750) -- (0.61349,0.17148) -- cycle;
\filldraw (0.59375,0.18750) -- (0.61157,0.18750) -- (0.61349,0.17148) -- cycle;
\filldraw (0.59375,0.15625) -- (0.61523,0.15625) -- (0.61349,0.17148) -- cycle;
\filldraw (0.56250,0.18750) -- (0.56250,0.21875) -- (0.59375,0.21875) -- (0.59375,0.18750) -- cycle;
\filldraw (0.59375,0.21875) -- (0.59375,0.22803) -- (0.58459,0.24084) -- cycle;
\filldraw (0.56250,0.21875) -- (0.56250,0.25000) -- (0.58459,0.24084) -- cycle;
\filldraw (0.56250,0.25000) -- (0.57715,0.25000) -- (0.58459,0.24084) -- cycle;
\filldraw (0.56250,0.21875) -- (0.59375,0.21875) -- (0.58459,0.24084) -- cycle;
\filldraw (0.59375,0.18750) -- (0.59375,0.21875) -- (0.60526,0.20480) -- cycle;
\filldraw (0.59375,0.21875) -- (0.59985,0.21875) -- (0.60526,0.20480) -- cycle;
\filldraw (0.59375,0.18750) -- (0.61157,0.18750) -- (0.60526,0.20480) -- cycle;
\filldraw (0.59375,0.21875) -- (0.59375,0.22803) -- (0.59753,0.22253) -- cycle;
\filldraw (0.59375,0.21875) -- (0.59985,0.21875) -- (0.59753,0.22253) -- cycle;
\filldraw (0.50000,0.25000) -- (0.50000,0.28125) -- (0.53125,0.28125) -- (0.53125,0.25000) -- cycle;
\filldraw (0.53125,0.28125) -- (0.53125,0.28491) -- (0.51849,0.29102) -- cycle;
\filldraw (0.50000,0.28125) -- (0.50000,0.29932) -- (0.51849,0.29102) -- cycle;
\filldraw (0.50000,0.28125) -- (0.53125,0.28125) -- (0.51849,0.29102) -- cycle;
\filldraw (0.56250,0.25000) -- (0.56250,0.26318) -- (0.55237,0.27112) -- cycle;
\filldraw (0.53125,0.25000) -- (0.53125,0.28125) -- (0.55237,0.27112) -- cycle;
\filldraw (0.53125,0.28125) -- (0.53760,0.28125) -- (0.55237,0.27112) -- cycle;
\filldraw (0.53125,0.25000) -- (0.56250,0.25000) -- (0.55237,0.27112) -- cycle;
\filldraw (0.53125,0.28125) -- (0.53125,0.28491) -- (0.53363,0.28363) -- cycle;
\filldraw (0.53125,0.28125) -- (0.53760,0.28125) -- (0.53363,0.28363) -- cycle;
\filldraw (0.56250,0.25000) -- (0.56250,0.26318) -- (0.56964,0.25714) -- cycle;
\filldraw (0.56250,0.25000) -- (0.57715,0.25000) -- (0.56964,0.25714) -- cycle;


==> tikz/le_subcells.dat <==
\filldraw (0.18750,0.25000) -- (0.18750,0.23401) -- (0.17841,0.24091) -- cycle;
\filldraw (0.18750,0.25000) -- (0.16541,0.25000) -- (0.17841,0.24091) -- cycle;
\filldraw (0.25000,0.18750) -- (0.25000,0.16541) -- (0.24091,0.17841) -- cycle;
\filldraw (0.25000,0.18750) -- (0.23401,0.18750) -- (0.24091,0.17841) -- cycle;
\filldraw (0.21875,0.21875) -- (0.21875,0.20496) -- (0.21198,0.21198) -- cycle;
\filldraw (0.21875,0.21875) -- (0.20496,0.21875) -- (0.21198,0.21198) -- cycle;
\filldraw (0.21875,0.21875) -- (0.21875,0.25000) -- (0.19580,0.22705) -- cycle;
\filldraw (0.18750,0.25000) -- (0.18750,0.23401) -- (0.19580,0.22705) -- cycle;
\filldraw (0.18750,0.25000) -- (0.21875,0.25000) -- (0.19580,0.22705) -- cycle;
\filldraw (0.21875,0.21875) -- (0.20496,0.21875) -- (0.19580,0.22705) -- cycle;
\filldraw (0.25000,0.18750) -- (0.25000,0.21875) -- (0.22705,0.19580) -- cycle;
\filldraw (0.21875,0.21875) -- (0.21875,0.20496) -- (0.22705,0.19580) -- cycle;
\filldraw (0.21875,0.21875) -- (0.25000,0.21875) -- (0.22705,0.19580) -- cycle;
\filldraw (0.25000,0.18750) -- (0.23401,0.18750) -- (0.22705,0.19580) -- cycle;
\filldraw (0.21875,0.21875) -- (0.21875,0.25000) -- (0.25000,0.25000) -- (0.25000,0.21875) -- cycle;
\filldraw (0.03125,0.31250) -- (0.03125,0.29834) -- (0.01550,0.29919) -- cycle;
\filldraw (0.00000,0.31250) -- (0.00000,0.30005) -- (0.01550,0.29919) -- cycle;
\filldraw (0.00000,0.31250) -- (0.03125,0.31250) -- (0.01550,0.29919) -- cycle;
\filldraw (0.06250,0.31250) -- (0.06250,0.29346) -- (0.04703,0.29587) -- cycle;
\filldraw (0.03125,0.31250) -- (0.03125,0.29834) -- (0.04703,0.29587) -- cycle;
\filldraw (0.03125,0.31250) -- (0.06250,0.31250) -- (0.04703,0.29587) -- cycle;
\filldraw (0.00000,0.31250) -- (0.00000,0.37500) -- (0.06250,0.37500) -- (0.06250,0.31250) -- cycle;
\filldraw (0.09375,0.31250) -- (0.09375,0.28491) -- (0.08041,0.28860) -- cycle;
\filldraw (0.06250,0.31250) -- (0.06250,0.29346) -- (0.08041,0.28860) -- cycle;
\filldraw (0.06250,0.31250) -- (0.09375,0.31250) -- (0.08041,0.28860) -- cycle;
\filldraw (0.12500,0.28125) -- (0.12500,0.27271) -- (0.11896,0.27521) -- cycle;
\filldraw (0.12500,0.28125) -- (0.10352,0.28125) -- (0.11896,0.27521) -- cycle;
\filldraw (0.12500,0.28125) -- (0.12500,0.31250) -- (0.09650,0.28400) -- cycle;
\filldraw (0.09375,0.31250) -- (0.09375,0.28491) -- (0.09650,0.28400) -- cycle;
\filldraw (0.09375,0.31250) -- (0.12500,0.31250) -- (0.09650,0.28400) -- cycle;
\filldraw (0.12500,0.28125) -- (0.10352,0.28125) -- (0.09650,0.28400) -- cycle;
\filldraw (0.06250,0.31250) -- (0.06250,0.37500) -- (0.12500,0.37500) -- (0.12500,0.31250) -- cycle;
\filldraw (0.00000,0.37500) -- (0.00000,0.50000) -- (0.12500,0.50000) -- (0.12500,0.37500) -- cycle;
\filldraw (0.15625,0.28125) -- (0.15625,0.25598) -- (0.14151,0.26407) -- cycle;
\filldraw (0.12500,0.28125) -- (0.12500,0.27271) -- (0.14151,0.26407) -- cycle;
\filldraw (0.12500,0.28125) -- (0.15625,0.28125) -- (0.14151,0.26407) -- cycle;
\filldraw (0.12500,0.28125) -- (0.12500,0.31250) -- (0.15625,0.31250) -- (0.15625,0.28125) -- cycle;
\filldraw (0.18750,0.25000) -- (0.18750,0.28125) -- (0.15991,0.25366) -- cycle;
\filldraw (0.15625,0.28125) -- (0.15625,0.25598) -- (0.15991,0.25366) -- cycle;
\filldraw (0.15625,0.28125) -- (0.18750,0.28125) -- (0.15991,0.25366) -- cycle;
\filldraw (0.18750,0.25000) -- (0.16541,0.25000) -- (0.15991,0.25366) -- cycle;
\filldraw (0.15625,0.28125) -- (0.15625,0.31250) -- (0.18750,0.31250) -- (0.18750,0.28125) -- cycle;
\filldraw (0.12500,0.31250) -- (0.12500,0.37500) -- (0.18750,0.37500) -- (0.18750,0.31250) -- cycle;
\filldraw (0.18750,0.25000) -- (0.18750,0.31250) -- (0.25000,0.31250) -- (0.25000,0.25000) -- cycle;
\filldraw (0.18750,0.31250) -- (0.18750,0.34375) -- (0.21875,0.34375) -- (0.21875,0.31250) -- cycle;
\filldraw (0.18750,0.34375) -- (0.18750,0.37500) -- (0.21875,0.37500) -- (0.21875,0.34375) -- cycle;
\filldraw (0.21875,0.31250) -- (0.21875,0.34375) -- (0.25000,0.34375) -- (0.25000,0.31250) -- cycle;
\filldraw (0.25000,0.34375) -- (0.25000,0.36804) -- (0.24670,0.37170) -- cycle;
\filldraw (0.21875,0.34375) -- (0.21875,0.37500) -- (0.24670,0.37170) -- cycle;
\filldraw (0.21875,0.37500) -- (0.24402,0.37500) -- (0.24670,0.37170) -- cycle;
\filldraw (0.21875,0.34375) -- (0.25000,0.34375) -- (0.24670,0.37170) -- cycle;
\filldraw (0.12500,0.37500) -- (0.12500,0.43750) -- (0.18750,0.43750) -- (0.18750,0.37500) -- cycle;
\filldraw (0.12500,0.43750) -- (0.12500,0.50000) -- (0.18750,0.50000) -- (0.18750,0.43750) -- cycle;
\filldraw (0.18750,0.37500) -- (0.18750,0.40625) -- (0.21875,0.40625) -- (0.21875,0.37500) -- cycle;
\filldraw (0.21875,0.40625) -- (0.21875,0.41650) -- (0.21246,0.43121) -- cycle;
\filldraw (0.18750,0.40625) -- (0.18750,0.43750) -- (0.21246,0.43121) -- cycle;
\filldraw (0.18750,0.43750) -- (0.21008,0.43750) -- (0.21246,0.43121) -- cycle;
\filldraw (0.18750,0.40625) -- (0.21875,0.40625) -- (0.21246,0.43121) -- cycle;
\filldraw (0.21875,0.37500) -- (0.21875,0.40625) -- (0.23260,0.39172) -- cycle;
\filldraw (0.21875,0.40625) -- (0.22339,0.40625) -- (0.23260,0.39172) -- cycle;
\filldraw (0.21875,0.37500) -- (0.24402,0.37500) -- (0.23260,0.39172) -- cycle;
\filldraw (0.21875,0.40625) -- (0.21875,0.41650) -- (0.22186,0.40936) -- cycle;
\filldraw (0.21875,0.40625) -- (0.22339,0.40625) -- (0.22186,0.40936) -- cycle;
\filldraw (0.18750,0.43750) -- (0.18750,0.46875) -- (0.20642,0.45227) -- cycle;
\filldraw (0.18750,0.46875) -- (0.20251,0.46875) -- (0.20642,0.45227) -- cycle;
\filldraw (0.18750,0.43750) -- (0.21008,0.43750) -- (0.20642,0.45227) -- cycle;
\filldraw (0.18750,0.46875) -- (0.18750,0.50000) -- (0.20120,0.48453) -- cycle;
\filldraw (0.18750,0.50000) -- (0.19995,0.50000) -- (0.20120,0.48453) -- cycle;
\filldraw (0.18750,0.46875) -- (0.20251,0.46875) -- (0.20120,0.48453) -- cycle;
\filldraw (0.00000,0.50000) -- (0.00000,0.62500) -- (0.12500,0.62500) -- (0.12500,0.50000) -- cycle;
\filldraw (0.00000,0.62500) -- (0.00000,0.75000) -- (0.12500,0.75000) -- (0.12500,0.62500) -- cycle;
\filldraw (0.12500,0.50000) -- (0.12500,0.56250) -- (0.18750,0.56250) -- (0.18750,0.50000) -- cycle;
\filldraw (0.12500,0.56250) -- (0.12500,0.62500) -- (0.18750,0.62500) -- (0.18750,0.56250) -- cycle;
\filldraw (0.18750,0.50000) -- (0.18750,0.53125) -- (0.20120,0.51547) -- cycle;
\filldraw (0.18750,0.53125) -- (0.20251,0.53125) -- (0.20120,0.51547) -- cycle;
\filldraw (0.18750,0.50000) -- (0.19995,0.50000) -- (0.20120,0.51547) -- cycle;
\filldraw (0.18750,0.53125) -- (0.18750,0.56250) -- (0.20642,0.54773) -- cycle;
\filldraw (0.18750,0.56250) -- (0.21008,0.56250) -- (0.20642,0.54773) -- cycle;
\filldraw (0.18750,0.53125) -- (0.20251,0.53125) -- (0.20642,0.54773) -- cycle;
\filldraw (0.21875,0.59375) -- (0.21875,0.58350) -- (0.21246,0.56879) -- cycle;
\filldraw (0.18750,0.56250) -- (0.18750,0.59375) -- (0.21246,0.56879) -- cycle;
\filldraw (0.18750,0.59375) -- (0.21875,0.59375) -- (0.21246,0.56879) -- cycle;
\filldraw (0.18750,0.56250) -- (0.21008,0.56250) -- (0.21246,0.56879) -- cycle;
\filldraw (0.18750,0.59375) -- (0.18750,0.62500) -- (0.21875,0.62500) -- (0.21875,0.59375) -- cycle;
\filldraw (0.21875,0.59375) -- (0.21875,0.58350) -- (0.22186,0.59064) -- cycle;
\filldraw (0.21875,0.59375) -- (0.22339,0.59375) -- (0.22186,0.59064) -- cycle;
\filldraw (0.21875,0.59375) -- (0.21875,0.62500) -- (0.23260,0.60828) -- cycle;
\filldraw (0.21875,0.62500) -- (0.24402,0.62500) -- (0.23260,0.60828) -- cycle;
\filldraw (0.21875,0.59375) -- (0.22339,0.59375) -- (0.23260,0.60828) -- cycle;
\filldraw (0.12500,0.62500) -- (0.12500,0.68750) -- (0.18750,0.68750) -- (0.18750,0.62500) -- cycle;
\filldraw (0.12500,0.68750) -- (0.12500,0.75000) -- (0.18750,0.75000) -- (0.18750,0.68750) -- cycle;
\filldraw (0.18750,0.62500) -- (0.18750,0.65625) -- (0.21875,0.65625) -- (0.21875,0.62500) -- cycle;
\filldraw (0.18750,0.65625) -- (0.18750,0.68750) -- (0.21875,0.68750) -- (0.21875,0.65625) -- cycle;
\filldraw (0.25000,0.65625) -- (0.25000,0.63196) -- (0.24670,0.62830) -- cycle;
\filldraw (0.21875,0.62500) -- (0.21875,0.65625) -- (0.24670,0.62830) -- cycle;
\filldraw (0.21875,0.65625) -- (0.25000,0.65625) -- (0.24670,0.62830) -- cycle;
\filldraw (0.21875,0.62500) -- (0.24402,0.62500) -- (0.24670,0.62830) -- cycle;
\filldraw (0.21875,0.65625) -- (0.21875,0.68750) -- (0.25000,0.68750) -- (0.25000,0.65625) -- cycle;
\filldraw (0.18750,0.68750) -- (0.18750,0.75000) -- (0.25000,0.75000) -- (0.25000,0.68750) -- cycle;
\filldraw (0.00000,0.75000) -- (0.00000,0.78125) -- (0.03125,0.78125) -- (0.03125,0.75000) -- cycle;
\filldraw (0.03125,0.78125) -- (0.03125,0.80249) -- (0.01599,0.80127) -- cycle;
\filldraw (0.00000,0.78125) -- (0.00000,0.80005) -- (0.01599,0.80127) -- cycle;
\filldraw (0.00000,0.78125) -- (0.03125,0.78125) -- (0.01599,0.80127) -- cycle;
\filldraw (0.03125,0.75000) -- (0.03125,0.78125) -- (0.06250,0.78125) -- (0.06250,0.75000) -- cycle;
\filldraw (0.06250,0.78125) -- (0.06250,0.81006) -- (0.04935,0.80679) -- cycle;
\filldraw (0.03125,0.78125) -- (0.03125,0.80249) -- (0.04935,0.80679) -- cycle;
\filldraw (0.03125,0.78125) -- (0.06250,0.78125) -- (0.04935,0.80679) -- cycle;
\filldraw (0.06250,0.75000) -- (0.06250,0.78125) -- (0.09375,0.78125) -- (0.09375,0.75000) -- cycle;
\filldraw (0.09375,0.78125) -- (0.09375,0.81250) -- (0.06427,0.81073) -- cycle;
\filldraw (0.06250,0.78125) -- (0.06250,0.81006) -- (0.06427,0.81073) -- cycle;
\filldraw (0.09375,0.81250) -- (0.06860,0.81250) -- (0.06427,0.81073) -- cycle;
\filldraw (0.06250,0.78125) -- (0.09375,0.78125) -- (0.06427,0.81073) -- cycle;
\filldraw (0.09375,0.75000) -- (0.09375,0.78125) -- (0.12500,0.78125) -- (0.12500,0.75000) -- cycle;
\filldraw (0.09375,0.78125) -- (0.09375,0.81250) -- (0.12500,0.81250) -- (0.12500,0.78125) -- cycle;
\filldraw (0.09375,0.81250) -- (0.09375,0.82349) -- (0.08630,0.81995) -- cycle;
\filldraw (0.09375,0.81250) -- (0.06860,0.81250) -- (0.08630,0.81995) -- cycle;
\filldraw (0.12500,0.81250) -- (0.12500,0.84375) -- (0.10632,0.83118) -- cycle;
\filldraw (0.09375,0.81250) -- (0.09375,0.82349) -- (0.10632,0.83118) -- cycle;
\filldraw (0.12500,0.84375) -- (0.12488,0.84375) -- (0.10632,0.83118) -- cycle;
\filldraw (0.09375,0.81250) -- (0.12500,0.81250) -- (0.10632,0.83118) -- cycle;
\filldraw (0.12500,0.84375) -- (0.12500,0.84387) -- (0.12494,0.84381) -- cycle;
\filldraw (0.12500,0.84375) -- (0.12488,0.84375) -- (0.12494,0.84381) -- cycle;
\filldraw (0.12500,0.75000) -- (0.12500,0.81250) -- (0.18750,0.81250) -- (0.18750,0.75000) -- cycle;
\filldraw (0.12500,0.81250) -- (0.12500,0.84375) -- (0.15625,0.84375) -- (0.15625,0.81250) -- cycle;
\filldraw (0.15625,0.84375) -- (0.15625,0.87500) -- (0.14075,0.85925) -- cycle;
\filldraw (0.12500,0.84375) -- (0.12500,0.84387) -- (0.14075,0.85925) -- cycle;
\filldraw (0.15625,0.87500) -- (0.15613,0.87500) -- (0.14075,0.85925) -- cycle;
\filldraw (0.12500,0.84375) -- (0.15625,0.84375) -- (0.14075,0.85925) -- cycle;
\filldraw (0.15625,0.81250) -- (0.15625,0.84375) -- (0.18750,0.84375) -- (0.18750,0.81250) -- cycle;
\filldraw (0.15625,0.84375) -- (0.15625,0.87500) -- (0.18750,0.87500) -- (0.18750,0.84375) -- cycle;
\filldraw (0.18750,0.75000) -- (0.18750,0.81250) -- (0.25000,0.81250) -- (0.25000,0.75000) -- cycle;
\filldraw (0.18750,0.81250) -- (0.18750,0.87500) -- (0.25000,0.87500) -- (0.25000,0.81250) -- cycle;
\filldraw (0.15625,0.87500) -- (0.15625,0.87512) -- (0.15619,0.87506) -- cycle;
\filldraw (0.15625,0.87500) -- (0.15613,0.87500) -- (0.15619,0.87506) -- cycle;
\filldraw (0.18750,0.87500) -- (0.18750,0.90625) -- (0.16882,0.89368) -- cycle;
\filldraw (0.15625,0.87500) -- (0.15625,0.87512) -- (0.16882,0.89368) -- cycle;
\filldraw (0.18750,0.90625) -- (0.17651,0.90625) -- (0.16882,0.89368) -- cycle;
\filldraw (0.15625,0.87500) -- (0.18750,0.87500) -- (0.16882,0.89368) -- cycle;
\filldraw (0.18750,0.90625) -- (0.18750,0.93140) -- (0.18005,0.91370) -- cycle;
\filldraw (0.18750,0.90625) -- (0.17651,0.90625) -- (0.18005,0.91370) -- cycle;
\filldraw (0.18750,0.87500) -- (0.18750,0.90625) -- (0.21875,0.90625) -- (0.21875,0.87500) -- cycle;
\filldraw (0.21875,0.90625) -- (0.21875,0.93750) -- (0.18927,0.93573) -- cycle;
\filldraw (0.18750,0.90625) -- (0.18750,0.93140) -- (0.18927,0.93573) -- cycle;
\filldraw (0.21875,0.93750) -- (0.18994,0.93750) -- (0.18927,0.93573) -- cycle;
\filldraw (0.18750,0.90625) -- (0.21875,0.90625) -- (0.18927,0.93573) -- cycle;
\filldraw (0.21875,0.87500) -- (0.21875,0.90625) -- (0.25000,0.90625) -- (0.25000,0.87500) -- cycle;
\filldraw (0.21875,0.90625) -- (0.21875,0.93750) -- (0.25000,0.93750) -- (0.25000,0.90625) -- cycle;
\filldraw (0.21875,0.93750) -- (0.21875,0.96875) -- (0.19321,0.95065) -- cycle;
\filldraw (0.21875,0.96875) -- (0.19751,0.96875) -- (0.19321,0.95065) -- cycle;
\filldraw (0.21875,0.93750) -- (0.18994,0.93750) -- (0.19321,0.95065) -- cycle;
\filldraw (0.21875,0.96875) -- (0.21875,1.00000) -- (0.19873,0.98401) -- cycle;
\filldraw (0.21875,1.00000) -- (0.19995,1.00000) -- (0.19873,0.98401) -- cycle;
\filldraw (0.21875,0.96875) -- (0.19751,0.96875) -- (0.19873,0.98401) -- cycle;
\filldraw (0.21875,0.93750) -- (0.21875,0.96875) -- (0.25000,0.96875) -- (0.25000,0.93750) -- cycle;
\filldraw (0.21875,0.96875) -- (0.21875,1.00000) -- (0.25000,1.00000) -- (0.25000,0.96875) -- cycle;
\filldraw (0.31250,0.00000) -- (0.31250,0.03125) -- (0.29919,0.01550) -- cycle;
\filldraw (0.31250,0.03125) -- (0.29834,0.03125) -- (0.29919,0.01550) -- cycle;
\filldraw (0.31250,0.00000) -- (0.30005,0.00000) -- (0.29919,0.01550) -- cycle;
\filldraw (0.31250,0.03125) -- (0.31250,0.06250) -- (0.29587,0.04703) -- cycle;
\filldraw (0.31250,0.06250) -- (0.29346,0.06250) -- (0.29587,0.04703) -- cycle;
\filldraw (0.31250,0.03125) -- (0.29834,0.03125) -- (0.29587,0.04703) -- cycle;
\filldraw (0.28125,0.12500) -- (0.28125,0.10352) -- (0.27521,0.11896) -- cycle;
\filldraw (0.28125,0.12500) -- (0.27271,0.12500) -- (0.27521,0.11896) -- cycle;
\filldraw (0.31250,0.06250) -- (0.31250,0.09375) -- (0.28860,0.08041) -- cycle;
\filldraw (0.31250,0.09375) -- (0.28491,0.09375) -- (0.28860,0.08041) -- cycle;
\filldraw (0.31250,0.06250) -- (0.29346,0.06250) -- (0.28860,0.08041) -- cycle;
\filldraw (0.31250,0.09375) -- (0.31250,0.12500) -- (0.28400,0.09650) -- cycle;
\filldraw (0.28125,0.12500) -- (0.28125,0.10352) -- (0.28400,0.09650) -- cycle;
\filldraw (0.28125,0.12500) -- (0.31250,0.12500) -- (0.28400,0.09650) -- cycle;
\filldraw (0.31250,0.09375) -- (0.28491,0.09375) -- (0.28400,0.09650) -- cycle;
\filldraw (0.31250,0.00000) -- (0.31250,0.06250) -- (0.37500,0.06250) -- (0.37500,0.00000) -- cycle;
\filldraw (0.31250,0.06250) -- (0.31250,0.12500) -- (0.37500,0.12500) -- (0.37500,0.06250) -- cycle;
\filldraw (0.28125,0.12500) -- (0.28125,0.15625) -- (0.26407,0.14151) -- cycle;
\filldraw (0.28125,0.15625) -- (0.25598,0.15625) -- (0.26407,0.14151) -- cycle;
\filldraw (0.28125,0.12500) -- (0.27271,0.12500) -- (0.26407,0.14151) -- cycle;
\filldraw (0.28125,0.15625) -- (0.28125,0.18750) -- (0.25366,0.15991) -- cycle;
\filldraw (0.25000,0.18750) -- (0.25000,0.16541) -- (0.25366,0.15991) -- cycle;
\filldraw (0.25000,0.18750) -- (0.28125,0.18750) -- (0.25366,0.15991) -- cycle;
\filldraw (0.28125,0.15625) -- (0.25598,0.15625) -- (0.25366,0.15991) -- cycle;
\filldraw (0.28125,0.12500) -- (0.28125,0.15625) -- (0.31250,0.15625) -- (0.31250,0.12500) -- cycle;
\filldraw (0.28125,0.15625) -- (0.28125,0.18750) -- (0.31250,0.18750) -- (0.31250,0.15625) -- cycle;
\filldraw (0.25000,0.18750) -- (0.25000,0.25000) -- (0.31250,0.25000) -- (0.31250,0.18750) -- cycle;
\filldraw (0.31250,0.12500) -- (0.31250,0.18750) -- (0.37500,0.18750) -- (0.37500,0.12500) -- cycle;
\filldraw (0.31250,0.18750) -- (0.31250,0.25000) -- (0.37500,0.25000) -- (0.37500,0.18750) -- cycle;
\filldraw (0.37500,0.00000) -- (0.37500,0.12500) -- (0.50000,0.12500) -- (0.50000,0.00000) -- cycle;
\filldraw (0.37500,0.12500) -- (0.37500,0.25000) -- (0.50000,0.25000) -- (0.50000,0.12500) -- cycle;
\filldraw (0.25000,0.25000) -- (0.25000,0.31250) -- (0.31250,0.31250) -- (0.31250,0.25000) -- cycle;
\filldraw (0.28125,0.31250) -- (0.28125,0.33923) -- (0.27863,0.34113) -- cycle;
\filldraw (0.25000,0.31250) -- (0.25000,0.34375) -- (0.27863,0.34113) -- cycle;
\filldraw (0.25000,0.34375) -- (0.27551,0.34375) -- (0.27863,0.34113) -- cycle;
\filldraw (0.25000,0.31250) -- (0.28125,0.31250) -- (0.27863,0.34113) -- cycle;
\filldraw (0.25000,0.34375) -- (0.25000,0.36804) -- (0.26208,0.35583) -- cycle;
\filldraw (0.25000,0.34375) -- (0.27551,0.34375) -- (0.26208,0.35583) -- cycle;
\filldraw (0.31250,0.31250) -- (0.31250,0.32031) -- (0.29553,0.33020) -- cycle;
\filldraw (0.28125,0.31250) -- (0.28125,0.33923) -- (0.29553,0.33020) -- cycle;
\filldraw (0.28125,0.31250) -- (0.31250,0.31250) -- (0.29553,0.33020) -- cycle;
\filldraw (0.31250,0.25000) -- (0.31250,0.28125) -- (0.34375,0.28125) -- (0.34375,0.25000) -- cycle;
\filldraw (0.34375,0.28125) -- (0.34375,0.30811) -- (0.34045,0.30920) -- cycle;
\filldraw (0.31250,0.28125) -- (0.31250,0.31250) -- (0.34045,0.30920) -- cycle;
\filldraw (0.31250,0.31250) -- (0.33191,0.31250) -- (0.34045,0.30920) -- cycle;
\filldraw (0.31250,0.28125) -- (0.34375,0.28125) -- (0.34045,0.30920) -- cycle;
\filldraw (0.34375,0.25000) -- (0.34375,0.28125) -- (0.37500,0.28125) -- (0.37500,0.25000) -- cycle;
\filldraw (0.37500,0.28125) -- (0.37500,0.30164) -- (0.35760,0.30518) -- cycle;
\filldraw (0.34375,0.28125) -- (0.34375,0.30811) -- (0.35760,0.30518) -- cycle;
\filldraw (0.34375,0.28125) -- (0.37500,0.28125) -- (0.35760,0.30518) -- cycle;
\filldraw (0.31250,0.31250) -- (0.31250,0.32031) -- (0.31793,0.31793) -- cycle;
\filldraw (0.31250,0.31250) -- (0.33191,0.31250) -- (0.31793,0.31793) -- cycle;
\filldraw (0.37500,0.25000) -- (0.37500,0.28125) -- (0.40625,0.28125) -- (0.40625,0.25000) -- cycle;
\filldraw (0.40625,0.28125) -- (0.40625,0.30005) -- (0.39044,0.30084) -- cycle;
\filldraw (0.37500,0.28125) -- (0.37500,0.30164) -- (0.39044,0.30084) -- cycle;
\filldraw (0.37500,0.28125) -- (0.40625,0.28125) -- (0.39044,0.30084) -- cycle;
\filldraw (0.40625,0.25000) -- (0.40625,0.28125) -- (0.43750,0.28125) -- (0.43750,0.25000) -- cycle;
\filldraw (0.43750,0.28125) -- (0.43750,0.30359) -- (0.42245,0.30191) -- cycle;
\filldraw (0.40625,0.28125) -- (0.40625,0.30005) -- (0.42245,0.30191) -- cycle;
\filldraw (0.40625,0.28125) -- (0.43750,0.28125) -- (0.42245,0.30191) -- cycle;
\filldraw (0.43750,0.25000) -- (0.43750,0.28125) -- (0.46875,0.28125) -- (0.46875,0.25000) -- cycle;
\filldraw (0.46875,0.28125) -- (0.46875,0.31213) -- (0.45645,0.30875) -- cycle;
\filldraw (0.43750,0.28125) -- (0.43750,0.30359) -- (0.45645,0.30875) -- cycle;
\filldraw (0.43750,0.28125) -- (0.46875,0.28125) -- (0.45645,0.30875) -- cycle;
\filldraw (0.46875,0.25000) -- (0.46875,0.28125) -- (0.50000,0.28125) -- (0.50000,0.25000) -- cycle;
\filldraw (0.50000,0.28125) -- (0.50000,0.31250) -- (0.46899,0.31226) -- cycle;
\filldraw (0.46875,0.28125) -- (0.46875,0.31213) -- (0.46899,0.31226) -- cycle;
\filldraw (0.50000,0.31250) -- (0.46948,0.31250) -- (0.46899,0.31226) -- cycle;
\filldraw (0.46875,0.28125) -- (0.50000,0.28125) -- (0.46899,0.31226) -- cycle;
\filldraw (0.50000,0.31250) -- (0.50000,0.32703) -- (0.49042,0.32208) -- cycle;
\filldraw (0.50000,0.31250) -- (0.46948,0.31250) -- (0.49042,0.32208) -- cycle;
\filldraw (0.25000,0.65625) -- (0.25000,0.63196) -- (0.26208,0.64417) -- cycle;
\filldraw (0.25000,0.65625) -- (0.27551,0.65625) -- (0.26208,0.64417) -- cycle;
\filldraw (0.28125,0.68750) -- (0.28125,0.66077) -- (0.27863,0.65887) -- cycle;
\filldraw (0.25000,0.65625) -- (0.25000,0.68750) -- (0.27863,0.65887) -- cycle;
\filldraw (0.25000,0.68750) -- (0.28125,0.68750) -- (0.27863,0.65887) -- cycle;
\filldraw (0.25000,0.65625) -- (0.27551,0.65625) -- (0.27863,0.65887) -- cycle;
\filldraw (0.31250,0.68750) -- (0.31250,0.67969) -- (0.29553,0.66980) -- cycle;
\filldraw (0.28125,0.68750) -- (0.28125,0.66077) -- (0.29553,0.66980) -- cycle;
\filldraw (0.28125,0.68750) -- (0.31250,0.68750) -- (0.29553,0.66980) -- cycle;
\filldraw (0.25000,0.68750) -- (0.25000,0.75000) -- (0.31250,0.75000) -- (0.31250,0.68750) -- cycle;
\filldraw (0.31250,0.68750) -- (0.31250,0.67969) -- (0.31793,0.68207) -- cycle;
\filldraw (0.31250,0.68750) -- (0.33191,0.68750) -- (0.31793,0.68207) -- cycle;
\filldraw (0.34375,0.71875) -- (0.34375,0.69189) -- (0.34045,0.69080) -- cycle;
\filldraw (0.31250,0.68750) -- (0.31250,0.71875) -- (0.34045,0.69080) -- cycle;
\filldraw (0.31250,0.71875) -- (0.34375,0.71875) -- (0.34045,0.69080) -- cycle;
\filldraw (0.31250,0.68750) -- (0.33191,0.68750) -- (0.34045,0.69080) -- cycle;
\filldraw (0.31250,0.71875) -- (0.31250,0.75000) -- (0.34375,0.75000) -- (0.34375,0.71875) -- cycle;
\filldraw (0.37500,0.71875) -- (0.37500,0.69836) -- (0.35760,0.69482) -- cycle;
\filldraw (0.34375,0.71875) -- (0.34375,0.69189) -- (0.35760,0.69482) -- cycle;
\filldraw (0.34375,0.71875) -- (0.37500,0.71875) -- (0.35760,0.69482) -- cycle;
\filldraw (0.34375,0.71875) -- (0.34375,0.75000) -- (0.37500,0.75000) -- (0.37500,0.71875) -- cycle;
\filldraw (0.40625,0.71875) -- (0.40625,0.69995) -- (0.39044,0.69916) -- cycle;
\filldraw (0.37500,0.71875) -- (0.37500,0.69836) -- (0.39044,0.69916) -- cycle;
\filldraw (0.37500,0.71875) -- (0.40625,0.71875) -- (0.39044,0.69916) -- cycle;
\filldraw (0.37500,0.71875) -- (0.37500,0.75000) -- (0.40625,0.75000) -- (0.40625,0.71875) -- cycle;
\filldraw (0.43750,0.71875) -- (0.43750,0.69641) -- (0.42245,0.69809) -- cycle;
\filldraw (0.40625,0.71875) -- (0.40625,0.69995) -- (0.42245,0.69809) -- cycle;
\filldraw (0.40625,0.71875) -- (0.43750,0.71875) -- (0.42245,0.69809) -- cycle;
\filldraw (0.40625,0.71875) -- (0.40625,0.75000) -- (0.43750,0.75000) -- (0.43750,0.71875) -- cycle;
\filldraw (0.50000,0.68750) -- (0.50000,0.67297) -- (0.49042,0.67792) -- cycle;
\filldraw (0.50000,0.68750) -- (0.46948,0.68750) -- (0.49042,0.67792) -- cycle;
\filldraw (0.46875,0.71875) -- (0.46875,0.68787) -- (0.45645,0.69125) -- cycle;
\filldraw (0.43750,0.71875) -- (0.43750,0.69641) -- (0.45645,0.69125) -- cycle;
\filldraw (0.43750,0.71875) -- (0.46875,0.71875) -- (0.45645,0.69125) -- cycle;
\filldraw (0.43750,0.71875) -- (0.43750,0.75000) -- (0.46875,0.75000) -- (0.46875,0.71875) -- cycle;
\filldraw (0.50000,0.68750) -- (0.50000,0.71875) -- (0.46899,0.68774) -- cycle;
\filldraw (0.46875,0.71875) -- (0.46875,0.68787) -- (0.46899,0.68774) -- cycle;
\filldraw (0.46875,0.71875) -- (0.50000,0.71875) -- (0.46899,0.68774) -- cycle;
\filldraw (0.50000,0.68750) -- (0.46948,0.68750) -- (0.46899,0.68774) -- cycle;
\filldraw (0.46875,0.71875) -- (0.46875,0.75000) -- (0.50000,0.75000) -- (0.50000,0.71875) -- cycle;
\filldraw (0.25000,0.75000) -- (0.25000,1.00000) -- (0.50000,1.00000) -- (0.50000,0.75000) -- cycle;
\filldraw (0.50000,0.00000) -- (0.50000,0.25000) -- (0.75000,0.25000) -- (0.75000,0.00000) -- cycle;
\filldraw (0.50000,0.25000) -- (0.50000,0.31250) -- (0.56250,0.31250) -- (0.56250,0.25000) -- cycle;
\filldraw (0.53125,0.31250) -- (0.53125,0.34375) -- (0.51019,0.33356) -- cycle;
\filldraw (0.50000,0.31250) -- (0.50000,0.32703) -- (0.51019,0.33356) -- cycle;
\filldraw (0.53125,0.34375) -- (0.52441,0.34375) -- (0.51019,0.33356) -- cycle;
\filldraw (0.50000,0.31250) -- (0.53125,0.31250) -- (0.51019,0.33356) -- cycle;
\filldraw (0.53125,0.34375) -- (0.53125,0.34937) -- (0.52826,0.34674) -- cycle;
\filldraw (0.53125,0.34375) -- (0.52441,0.34375) -- (0.52826,0.34674) -- cycle;
\filldraw (0.53125,0.31250) -- (0.53125,0.34375) -- (0.56250,0.34375) -- (0.56250,0.31250) -- cycle;
\filldraw (0.56250,0.34375) -- (0.56250,0.37500) -- (0.54419,0.36206) -- cycle;
\filldraw (0.53125,0.34375) -- (0.53125,0.34937) -- (0.54419,0.36206) -- cycle;
\filldraw (0.56250,0.37500) -- (0.55591,0.37500) -- (0.54419,0.36206) -- cycle;
\filldraw (0.53125,0.34375) -- (0.56250,0.34375) -- (0.54419,0.36206) -- cycle;
\filldraw (0.56250,0.25000) -- (0.56250,0.31250) -- (0.62500,0.31250) -- (0.62500,0.25000) -- cycle;
\filldraw (0.56250,0.31250) -- (0.56250,0.37500) -- (0.62500,0.37500) -- (0.62500,0.31250) -- cycle;
\filldraw (0.56250,0.37500) -- (0.56250,0.38403) -- (0.55884,0.37866) -- cycle;
\filldraw (0.56250,0.37500) -- (0.55591,0.37500) -- (0.55884,0.37866) -- cycle;
\filldraw (0.59375,0.37500) -- (0.59375,0.40625) -- (0.57129,0.39746) -- cycle;
\filldraw (0.56250,0.37500) -- (0.56250,0.38403) -- (0.57129,0.39746) -- cycle;
\filldraw (0.59375,0.40625) -- (0.57654,0.40625) -- (0.57129,0.39746) -- cycle;
\filldraw (0.56250,0.37500) -- (0.59375,0.37500) -- (0.57129,0.39746) -- cycle;
\filldraw (0.59375,0.40625) -- (0.59375,0.43750) -- (0.58450,0.42447) -- cycle;
\filldraw (0.59375,0.43750) -- (0.58997,0.43750) -- (0.58450,0.42447) -- cycle;
\filldraw (0.59375,0.40625) -- (0.57654,0.40625) -- (0.58450,0.42447) -- cycle;
\filldraw (0.59375,0.37500) -- (0.59375,0.40625) -- (0.62500,0.40625) -- (0.62500,0.37500) -- cycle;
\filldraw (0.59375,0.40625) -- (0.59375,0.43750) -- (0.62500,0.43750) -- (0.62500,0.40625) -- cycle;
\filldraw (0.59375,0.43750) -- (0.59375,0.45276) -- (0.59076,0.44049) -- cycle;
\filldraw (0.59375,0.43750) -- (0.58997,0.43750) -- (0.59076,0.44049) -- cycle;
\filldraw (0.62500,0.43750) -- (0.62500,0.46875) -- (0.59686,0.46564) -- cycle;
\filldraw (0.59375,0.43750) -- (0.59375,0.45276) -- (0.59686,0.46564) -- cycle;
\filldraw (0.62500,0.46875) -- (0.59753,0.46875) -- (0.59686,0.46564) -- cycle;
\filldraw (0.59375,0.43750) -- (0.62500,0.43750) -- (0.59686,0.46564) -- cycle;
\filldraw (0.62500,0.46875) -- (0.62500,0.50000) -- (0.59869,0.48352) -- cycle;
\filldraw (0.62500,0.50000) -- (0.59998,0.50000) -- (0.59869,0.48352) -- cycle;
\filldraw (0.62500,0.46875) -- (0.59753,0.46875) -- (0.59869,0.48352) -- cycle;
\filldraw (0.62500,0.25000) -- (0.62500,0.37500) -- (0.75000,0.37500) -- (0.75000,0.25000) -- cycle;
\filldraw (0.62500,0.37500) -- (0.62500,0.50000) -- (0.75000,0.50000) -- (0.75000,0.37500) -- cycle;
\filldraw (0.56250,0.62500) -- (0.56250,0.61597) -- (0.55884,0.62134) -- cycle;
\filldraw (0.56250,0.62500) -- (0.55591,0.62500) -- (0.55884,0.62134) -- cycle;
\filldraw (0.59375,0.56250) -- (0.59375,0.54724) -- (0.59076,0.55951) -- cycle;
\filldraw (0.59375,0.56250) -- (0.58997,0.56250) -- (0.59076,0.55951) -- cycle;
\filldraw (0.62500,0.50000) -- (0.62500,0.53125) -- (0.59869,0.51648) -- cycle;
\filldraw (0.62500,0.53125) -- (0.59753,0.53125) -- (0.59869,0.51648) -- cycle;
\filldraw (0.62500,0.50000) -- (0.59998,0.50000) -- (0.59869,0.51648) -- cycle;
\filldraw (0.62500,0.53125) -- (0.62500,0.56250) -- (0.59686,0.53436) -- cycle;
\filldraw (0.59375,0.56250) -- (0.59375,0.54724) -- (0.59686,0.53436) -- cycle;
\filldraw (0.59375,0.56250) -- (0.62500,0.56250) -- (0.59686,0.53436) -- cycle;
\filldraw (0.62500,0.53125) -- (0.59753,0.53125) -- (0.59686,0.53436) -- cycle;
\filldraw (0.59375,0.56250) -- (0.59375,0.59375) -- (0.58450,0.57553) -- cycle;
\filldraw (0.59375,0.59375) -- (0.57654,0.59375) -- (0.58450,0.57553) -- cycle;
\filldraw (0.59375,0.56250) -- (0.58997,0.56250) -- (0.58450,0.57553) -- cycle;
\filldraw (0.59375,0.59375) -- (0.59375,0.62500) -- (0.57129,0.60254) -- cycle;
\filldraw (0.56250,0.62500) -- (0.56250,0.61597) -- (0.57129,0.60254) -- cycle;
\filldraw (0.56250,0.62500) -- (0.59375,0.62500) -- (0.57129,0.60254) -- cycle;
\filldraw (0.59375,0.59375) -- (0.57654,0.59375) -- (0.57129,0.60254) -- cycle;
\filldraw (0.59375,0.56250) -- (0.59375,0.59375) -- (0.62500,0.59375) -- (0.62500,0.56250) -- cycle;
\filldraw (0.59375,0.59375) -- (0.59375,0.62500) -- (0.62500,0.62500) -- (0.62500,0.59375) -- cycle;
\filldraw (0.53125,0.65625) -- (0.53125,0.65063) -- (0.52826,0.65326) -- cycle;
\filldraw (0.53125,0.65625) -- (0.52441,0.65625) -- (0.52826,0.65326) -- cycle;
\filldraw (0.53125,0.65625) -- (0.53125,0.68750) -- (0.51019,0.66644) -- cycle;
\filldraw (0.50000,0.68750) -- (0.50000,0.67297) -- (0.51019,0.66644) -- cycle;
\filldraw (0.50000,0.68750) -- (0.53125,0.68750) -- (0.51019,0.66644) -- cycle;
\filldraw (0.53125,0.65625) -- (0.52441,0.65625) -- (0.51019,0.66644) -- cycle;
\filldraw (0.56250,0.62500) -- (0.56250,0.65625) -- (0.54419,0.63794) -- cycle;
\filldraw (0.53125,0.65625) -- (0.53125,0.65063) -- (0.54419,0.63794) -- cycle;
\filldraw (0.53125,0.65625) -- (0.56250,0.65625) -- (0.54419,0.63794) -- cycle;
\filldraw (0.56250,0.62500) -- (0.55591,0.62500) -- (0.54419,0.63794) -- cycle;
\filldraw (0.53125,0.65625) -- (0.53125,0.68750) -- (0.56250,0.68750) -- (0.56250,0.65625) -- cycle;
\filldraw (0.50000,0.68750) -- (0.50000,0.75000) -- (0.56250,0.75000) -- (0.56250,0.68750) -- cycle;
\filldraw (0.56250,0.62500) -- (0.56250,0.68750) -- (0.62500,0.68750) -- (0.62500,0.62500) -- cycle;
\filldraw (0.56250,0.68750) -- (0.56250,0.75000) -- (0.62500,0.75000) -- (0.62500,0.68750) -- cycle;
\filldraw (0.62500,0.50000) -- (0.62500,0.62500) -- (0.75000,0.62500) -- (0.75000,0.50000) -- cycle;
\filldraw (0.62500,0.62500) -- (0.62500,0.75000) -- (0.75000,0.75000) -- (0.75000,0.62500) -- cycle;
\filldraw (0.50000,0.75000) -- (0.50000,0.87500) -- (0.62500,0.87500) -- (0.62500,0.75000) -- cycle;
\filldraw (0.50000,0.87500) -- (0.50000,1.00000) -- (0.62500,1.00000) -- (0.62500,0.87500) -- cycle;
\filldraw (0.62500,0.75000) -- (0.62500,0.81250) -- (0.68750,0.81250) -- (0.68750,0.75000) -- cycle;
\filldraw (0.62500,0.81250) -- (0.62500,0.87500) -- (0.68750,0.87500) -- (0.68750,0.81250) -- cycle;
\filldraw (0.68750,0.75000) -- (0.68750,0.81250) -- (0.75000,0.81250) -- (0.75000,0.75000) -- cycle;
\filldraw (0.68750,0.81250) -- (0.68750,0.84375) -- (0.71875,0.84375) -- (0.71875,0.81250) -- cycle;
\filldraw (0.68750,0.84375) -- (0.68750,0.87500) -- (0.71875,0.87500) -- (0.71875,0.84375) -- cycle;
\filldraw (0.75000,0.81250) -- (0.75000,0.83459) -- (0.74634,0.84009) -- cycle;
\filldraw (0.71875,0.81250) -- (0.71875,0.84375) -- (0.74634,0.84009) -- cycle;
\filldraw (0.71875,0.84375) -- (0.74402,0.84375) -- (0.74634,0.84009) -- cycle;
\filldraw (0.71875,0.81250) -- (0.75000,0.81250) -- (0.74634,0.84009) -- cycle;
\filldraw (0.71875,0.84375) -- (0.71875,0.87500) -- (0.73593,0.85849) -- cycle;
\filldraw (0.71875,0.87500) -- (0.72729,0.87500) -- (0.73593,0.85849) -- cycle;
\filldraw (0.71875,0.84375) -- (0.74402,0.84375) -- (0.73593,0.85849) -- cycle;
\filldraw (0.62500,0.87500) -- (0.62500,0.93750) -- (0.68750,0.93750) -- (0.68750,0.87500) -- cycle;
\filldraw (0.62500,0.93750) -- (0.62500,1.00000) -- (0.68750,1.00000) -- (0.68750,0.93750) -- cycle;
\filldraw (0.71875,0.87500) -- (0.71875,0.89648) -- (0.71600,0.90350) -- cycle;
\filldraw (0.68750,0.87500) -- (0.68750,0.90625) -- (0.71600,0.90350) -- cycle;
\filldraw (0.68750,0.90625) -- (0.71509,0.90625) -- (0.71600,0.90350) -- cycle;
\filldraw (0.68750,0.87500) -- (0.71875,0.87500) -- (0.71600,0.90350) -- cycle;
\filldraw (0.68750,0.90625) -- (0.68750,0.93750) -- (0.71140,0.91959) -- cycle;
\filldraw (0.68750,0.93750) -- (0.70654,0.93750) -- (0.71140,0.91959) -- cycle;
\filldraw (0.68750,0.90625) -- (0.71509,0.90625) -- (0.71140,0.91959) -- cycle;
\filldraw (0.71875,0.87500) -- (0.71875,0.89648) -- (0.72479,0.88104) -- cycle;
\filldraw (0.71875,0.87500) -- (0.72729,0.87500) -- (0.72479,0.88104) -- cycle;
\filldraw (0.68750,0.93750) -- (0.68750,0.96875) -- (0.70413,0.95297) -- cycle;
\filldraw (0.68750,0.96875) -- (0.70166,0.96875) -- (0.70413,0.95297) -- cycle;
\filldraw (0.68750,0.93750) -- (0.70654,0.93750) -- (0.70413,0.95297) -- cycle;
\filldraw (0.68750,0.96875) -- (0.68750,1.00000) -- (0.70081,0.98450) -- cycle;
\filldraw (0.68750,1.00000) -- (0.69995,1.00000) -- (0.70081,0.98450) -- cycle;
\filldraw (0.68750,0.96875) -- (0.70166,0.96875) -- (0.70081,0.98450) -- cycle;
\filldraw (0.75000,0.00000) -- (0.75000,0.03125) -- (0.78125,0.03125) -- (0.78125,0.00000) -- cycle;
\filldraw (0.75000,0.03125) -- (0.75000,0.06250) -- (0.78125,0.06250) -- (0.78125,0.03125) -- cycle;
\filldraw (0.78125,0.00000) -- (0.78125,0.03125) -- (0.80127,0.01599) -- cycle;
\filldraw (0.78125,0.03125) -- (0.80249,0.03125) -- (0.80127,0.01599) -- cycle;
\filldraw (0.78125,0.00000) -- (0.80005,0.00000) -- (0.80127,0.01599) -- cycle;
\filldraw (0.78125,0.03125) -- (0.78125,0.06250) -- (0.80679,0.04935) -- cycle;
\filldraw (0.78125,0.06250) -- (0.81006,0.06250) -- (0.80679,0.04935) -- cycle;
\filldraw (0.78125,0.03125) -- (0.80249,0.03125) -- (0.80679,0.04935) -- cycle;
\filldraw (0.75000,0.06250) -- (0.75000,0.09375) -- (0.78125,0.09375) -- (0.78125,0.06250) -- cycle;
\filldraw (0.75000,0.09375) -- (0.75000,0.12500) -- (0.78125,0.12500) -- (0.78125,0.09375) -- cycle;
\filldraw (0.81250,0.09375) -- (0.81250,0.06860) -- (0.81073,0.06427) -- cycle;
\filldraw (0.78125,0.06250) -- (0.78125,0.09375) -- (0.81073,0.06427) -- cycle;
\filldraw (0.78125,0.09375) -- (0.81250,0.09375) -- (0.81073,0.06427) -- cycle;
\filldraw (0.78125,0.06250) -- (0.81006,0.06250) -- (0.81073,0.06427) -- cycle;
\filldraw (0.78125,0.09375) -- (0.78125,0.12500) -- (0.81250,0.12500) -- (0.81250,0.09375) -- cycle;
\filldraw (0.81250,0.09375) -- (0.81250,0.06860) -- (0.81995,0.08630) -- cycle;
\filldraw (0.81250,0.09375) -- (0.82349,0.09375) -- (0.81995,0.08630) -- cycle;
\filldraw (0.84375,0.12500) -- (0.84375,0.12488) -- (0.83118,0.10632) -- cycle;
\filldraw (0.81250,0.09375) -- (0.81250,0.12500) -- (0.83118,0.10632) -- cycle;
\filldraw (0.81250,0.12500) -- (0.84375,0.12500) -- (0.83118,0.10632) -- cycle;
\filldraw (0.81250,0.09375) -- (0.82349,0.09375) -- (0.83118,0.10632) -- cycle;
\filldraw (0.84375,0.12500) -- (0.84375,0.12488) -- (0.84381,0.12494) -- cycle;
\filldraw (0.84375,0.12500) -- (0.84387,0.12500) -- (0.84381,0.12494) -- cycle;
\filldraw (0.75000,0.12500) -- (0.75000,0.18750) -- (0.81250,0.18750) -- (0.81250,0.12500) -- cycle;
\filldraw (0.75000,0.18750) -- (0.75000,0.25000) -- (0.81250,0.25000) -- (0.81250,0.18750) -- cycle;
\filldraw (0.81250,0.12500) -- (0.81250,0.15625) -- (0.84375,0.15625) -- (0.84375,0.12500) -- cycle;
\filldraw (0.81250,0.15625) -- (0.81250,0.18750) -- (0.84375,0.18750) -- (0.84375,0.15625) -- cycle;
\filldraw (0.87500,0.15625) -- (0.87500,0.15613) -- (0.85925,0.14075) -- cycle;
\filldraw (0.84375,0.12500) -- (0.84375,0.15625) -- (0.85925,0.14075) -- cycle;
\filldraw (0.84375,0.15625) -- (0.87500,0.15625) -- (0.85925,0.14075) -- cycle;
\filldraw (0.84375,0.12500) -- (0.84387,0.12500) -- (0.85925,0.14075) -- cycle;
\filldraw (0.84375,0.15625) -- (0.84375,0.18750) -- (0.87500,0.18750) -- (0.87500,0.15625) -- cycle;
\filldraw (0.81250,0.18750) -- (0.81250,0.25000) -- (0.87500,0.25000) -- (0.87500,0.18750) -- cycle;
\filldraw (0.87500,0.15625) -- (0.87500,0.15613) -- (0.87506,0.15619) -- cycle;
\filldraw (0.87500,0.15625) -- (0.87512,0.15625) -- (0.87506,0.15619) -- cycle;
\filldraw (0.90625,0.18750) -- (0.90625,0.17651) -- (0.89368,0.16882) -- cycle;
\filldraw (0.87500,0.15625) -- (0.87500,0.18750) -- (0.89368,0.16882) -- cycle;
\filldraw (0.87500,0.18750) -- (0.90625,0.18750) -- (0.89368,0.16882) -- cycle;
\filldraw (0.87500,0.15625) -- (0.87512,0.15625) -- (0.89368,0.16882) -- cycle;
\filldraw (0.90625,0.18750) -- (0.90625,0.17651) -- (0.91370,0.18005) -- cycle;
\filldraw (0.90625,0.18750) -- (0.93140,0.18750) -- (0.91370,0.18005) -- cycle;
\filldraw (0.87500,0.18750) -- (0.87500,0.21875) -- (0.90625,0.21875) -- (0.90625,0.18750) -- cycle;
\filldraw (0.87500,0.21875) -- (0.87500,0.25000) -- (0.90625,0.25000) -- (0.90625,0.21875) -- cycle;
\filldraw (0.93750,0.21875) -- (0.93750,0.18994) -- (0.93573,0.18927) -- cycle;
\filldraw (0.90625,0.18750) -- (0.90625,0.21875) -- (0.93573,0.18927) -- cycle;
\filldraw (0.90625,0.21875) -- (0.93750,0.21875) -- (0.93573,0.18927) -- cycle;
\filldraw (0.90625,0.18750) -- (0.93140,0.18750) -- (0.93573,0.18927) -- cycle;
\filldraw (0.90625,0.21875) -- (0.90625,0.25000) -- (0.93750,0.25000) -- (0.93750,0.21875) -- cycle;
\filldraw (0.96875,0.21875) -- (0.96875,0.19751) -- (0.95065,0.19321) -- cycle;
\filldraw (0.93750,0.21875) -- (0.93750,0.18994) -- (0.95065,0.19321) -- cycle;
\filldraw (0.93750,0.21875) -- (0.96875,0.21875) -- (0.95065,0.19321) -- cycle;
\filldraw (0.93750,0.21875) -- (0.93750,0.25000) -- (0.96875,0.25000) -- (0.96875,0.21875) -- cycle;
\filldraw (1.00000,0.21875) -- (1.00000,0.19995) -- (0.98401,0.19873) -- cycle;
\filldraw (0.96875,0.21875) -- (0.96875,0.19751) -- (0.98401,0.19873) -- cycle;
\filldraw (0.96875,0.21875) -- (1.00000,0.21875) -- (0.98401,0.19873) -- cycle;
\filldraw (0.96875,0.21875) -- (0.96875,0.25000) -- (1.00000,0.25000) -- (1.00000,0.21875) -- cycle;
\filldraw (0.75000,0.25000) -- (0.75000,0.50000) -- (1.00000,0.50000) -- (1.00000,0.25000) -- cycle;
\filldraw (0.75000,0.50000) -- (0.75000,0.62500) -- (0.87500,0.62500) -- (0.87500,0.50000) -- cycle;
\filldraw (0.75000,0.62500) -- (0.75000,0.68750) -- (0.81250,0.68750) -- (0.81250,0.62500) -- cycle;
\filldraw (0.75000,0.68750) -- (0.75000,0.75000) -- (0.81250,0.75000) -- (0.81250,0.68750) -- cycle;
\filldraw (0.81250,0.62500) -- (0.81250,0.68750) -- (0.87500,0.68750) -- (0.87500,0.62500) -- cycle;
\filldraw (0.81250,0.68750) -- (0.81250,0.71875) -- (0.84375,0.71875) -- (0.84375,0.68750) -- cycle;
\filldraw (0.84375,0.71875) -- (0.84375,0.74402) -- (0.84009,0.74634) -- cycle;
\filldraw (0.81250,0.71875) -- (0.81250,0.75000) -- (0.84009,0.74634) -- cycle;
\filldraw (0.81250,0.75000) -- (0.83459,0.75000) -- (0.84009,0.74634) -- cycle;
\filldraw (0.81250,0.71875) -- (0.84375,0.71875) -- (0.84009,0.74634) -- cycle;
\filldraw (0.84375,0.68750) -- (0.84375,0.71875) -- (0.87500,0.71875) -- (0.87500,0.68750) -- cycle;
\filldraw (0.87500,0.71875) -- (0.87500,0.72729) -- (0.85849,0.73593) -- cycle;
\filldraw (0.84375,0.71875) -- (0.84375,0.74402) -- (0.85849,0.73593) -- cycle;
\filldraw (0.84375,0.71875) -- (0.87500,0.71875) -- (0.85849,0.73593) -- cycle;
\filldraw (0.87500,0.50000) -- (0.87500,0.62500) -- (1.00000,0.62500) -- (1.00000,0.50000) -- cycle;
\filldraw (0.87500,0.62500) -- (0.87500,0.68750) -- (0.93750,0.68750) -- (0.93750,0.62500) -- cycle;
\filldraw (0.90625,0.68750) -- (0.90625,0.71509) -- (0.90350,0.71600) -- cycle;
\filldraw (0.87500,0.68750) -- (0.87500,0.71875) -- (0.90350,0.71600) -- cycle;
\filldraw (0.87500,0.71875) -- (0.89648,0.71875) -- (0.90350,0.71600) -- cycle;
\filldraw (0.87500,0.68750) -- (0.90625,0.68750) -- (0.90350,0.71600) -- cycle;
\filldraw (0.87500,0.71875) -- (0.87500,0.72729) -- (0.88104,0.72479) -- cycle;
\filldraw (0.87500,0.71875) -- (0.89648,0.71875) -- (0.88104,0.72479) -- cycle;
\filldraw (0.93750,0.68750) -- (0.93750,0.70654) -- (0.91959,0.71140) -- cycle;
\filldraw (0.90625,0.68750) -- (0.90625,0.71509) -- (0.91959,0.71140) -- cycle;
\filldraw (0.90625,0.68750) -- (0.93750,0.68750) -- (0.91959,0.71140) -- cycle;
\filldraw (0.93750,0.62500) -- (0.93750,0.68750) -- (1.00000,0.68750) -- (1.00000,0.62500) -- cycle;
\filldraw (0.96875,0.68750) -- (0.96875,0.70166) -- (0.95297,0.70413) -- cycle;
\filldraw (0.93750,0.68750) -- (0.93750,0.70654) -- (0.95297,0.70413) -- cycle;
\filldraw (0.93750,0.68750) -- (0.96875,0.68750) -- (0.95297,0.70413) -- cycle;
\filldraw (1.00000,0.68750) -- (1.00000,0.69995) -- (0.98450,0.70081) -- cycle;
\filldraw (0.96875,0.68750) -- (0.96875,0.70166) -- (0.98450,0.70081) -- cycle;
\filldraw (0.96875,0.68750) -- (1.00000,0.68750) -- (0.98450,0.70081) -- cycle;
\filldraw (0.75000,0.75000) -- (0.75000,0.78125) -- (0.78125,0.78125) -- (0.78125,0.75000) -- cycle;
\filldraw (0.78125,0.78125) -- (0.78125,0.79504) -- (0.77295,0.80420) -- cycle;
\filldraw (0.75000,0.78125) -- (0.75000,0.81250) -- (0.77295,0.80420) -- cycle;
\filldraw (0.75000,0.81250) -- (0.76599,0.81250) -- (0.77295,0.80420) -- cycle;
\filldraw (0.75000,0.78125) -- (0.78125,0.78125) -- (0.77295,0.80420) -- cycle;
\filldraw (0.81250,0.75000) -- (0.81250,0.76599) -- (0.80420,0.77295) -- cycle;
\filldraw (0.78125,0.75000) -- (0.78125,0.78125) -- (0.80420,0.77295) -- cycle;
\filldraw (0.78125,0.78125) -- (0.79504,0.78125) -- (0.80420,0.77295) -- cycle;
\filldraw (0.78125,0.75000) -- (0.81250,0.75000) -- (0.80420,0.77295) -- cycle;
\filldraw (0.78125,0.78125) -- (0.78125,0.79504) -- (0.78802,0.78802) -- cycle;
\filldraw (0.78125,0.78125) -- (0.79504,0.78125) -- (0.78802,0.78802) -- cycle;
\filldraw (0.75000,0.81250) -- (0.75000,0.83459) -- (0.75909,0.82159) -- cycle;
\filldraw (0.75000,0.81250) -- (0.76599,0.81250) -- (0.75909,0.82159) -- cycle;
\filldraw (0.81250,0.75000) -- (0.81250,0.76599) -- (0.82159,0.75909) -- cycle;
\filldraw (0.81250,0.75000) -- (0.83459,0.75000) -- (0.82159,0.75909) -- cycle;


==> tikz/nl_integration_elements.dat <==
\draw (0.03750,0.20000) -- (0.03184,0.20000);
\draw (0.03750,0.20000) -- (0.05000,0.20000);
\draw (0.03750,0.19331) -- (0.03352,0.19602);
\draw (0.03750,0.19331) -- (0.04111,0.19111);
\draw (0.03352,0.19602) -- (0.03184,0.20000);
\draw (0.05000,0.18135) -- (0.04558,0.18308);
\draw (0.05000,0.18135) -- (0.05625,0.18132);
\draw (0.04558,0.18308) -- (0.04277,0.18750);
\draw (0.04277,0.18750) -- (0.04111,0.19111);
\draw (0.05000,0.20000) -- (0.06250,0.20000);
\draw (0.06250,0.18130) -- (0.05625,0.18132);
\draw (0.06250,0.18130) -- (0.06685,0.18315);
\draw (0.06250,0.20000) -- (0.07500,0.20000);
\draw (0.06685,0.18315) -- (0.06924,0.18750);
\draw (0.06924,0.18750) -- (0.07117,0.19133);
\draw (0.07500,0.20000) -- (0.08750,0.20000);
\draw (0.07500,0.19326) -- (0.07117,0.19133);
\draw (0.07500,0.19326) -- (0.08151,0.19454);
\draw (0.08750,0.20000) -- (0.10000,0.20000);
\draw (0.08750,0.19600) -- (0.08151,0.19454);
\draw (0.08750,0.19600) -- (0.09353,0.19526);
\draw (0.10000,0.20000) -- (0.10000,0.19453);
\draw (0.10000,0.19453) -- (0.09353,0.19526);
\draw (0.03750,0.20000) -- (0.03184,0.20000);
\draw (0.03750,0.20000) -- (0.05000,0.20000);
\draw (0.03148,0.20624) -- (0.03115,0.21250);
\draw (0.03148,0.20624) -- (0.03184,0.20000);
\draw (0.03115,0.21250) -- (0.03134,0.21876);
\draw (0.03134,0.21876) -- (0.03154,0.22500);
\draw (0.03154,0.22500) -- (0.03359,0.22891);
\draw (0.05000,0.20000) -- (0.06250,0.20000);
\draw (0.03750,0.23081) -- (0.03359,0.22891);
\draw (0.03750,0.23081) -- (0.04376,0.23136);
\draw (0.05000,0.23188) -- (0.04376,0.23136);
\draw (0.05000,0.23188) -- (0.05707,0.23346);
\draw (0.06250,0.20000) -- (0.07500,0.20000);
\draw (0.07500,0.20000) -- (0.08750,0.20000);
\draw (0.06250,0.23501) -- (0.05707,0.23346);
\draw (0.06250,0.23501) -- (0.06853,0.23472);
\draw (0.07500,0.23442) -- (0.06853,0.23472);
\draw (0.07500,0.23442) -- (0.08064,0.23284);
\draw (0.08750,0.20000) -- (0.10000,0.20000);
\draw (0.10000,0.20000) -- (0.10000,0.21250);
\draw (0.10000,0.21250) -- (0.10000,0.22500);
\draw (0.10000,0.22500) -- (0.10000,0.23130);
\draw (0.08750,0.23140) -- (0.08064,0.23284);
\draw (0.08750,0.23140) -- (0.09375,0.23132);
\draw (0.08750,0.24727) -- (0.08523,0.24773);
\draw (0.08750,0.24727) -- (0.08967,0.24783);
\draw (0.08523,0.24773) -- (0.08457,0.25000);
\draw (0.08457,0.25000) -- (0.07957,0.25457);
\draw (0.10000,0.23130) -- (0.09375,0.23132);
\draw (0.08967,0.24783) -- (0.09214,0.25000);
\draw (0.09214,0.25000) -- (0.09687,0.25313);
\draw (0.06250,0.26899) -- (0.05840,0.27090);
\draw (0.06250,0.26899) -- (0.06680,0.26680);
\draw (0.05840,0.27090) -- (0.05605,0.27500);
\draw (0.05605,0.27500) -- (0.05553,0.28134);
\draw (0.07500,0.25615) -- (0.07097,0.25847);
\draw (0.07500,0.25615) -- (0.07957,0.25457);
\draw (0.07097,0.25847) -- (0.06909,0.26250);
\draw (0.06909,0.26250) -- (0.06680,0.26680);
\draw (0.05553,0.28134) -- (0.05498,0.28750);
\draw (0.05498,0.28750) -- (0.05813,0.29187);
\draw (0.06250,0.29370) -- (0.05813,0.29187);
\draw (0.06250,0.29370) -- (0.07087,0.29707);
\draw (0.07500,0.29956) -- (0.07087,0.29707);
\draw (0.07500,0.29956) -- (0.07529,0.29971);
\draw (0.10000,0.26250) -- (0.10000,0.25391);
\draw (0.10000,0.26250) -- (0.10000,0.27500);
\draw (0.10000,0.25391) -- (0.09687,0.25313);
\draw (0.10000,0.27500) -- (0.10000,0.28750);
\draw (0.08750,0.30000) -- (0.07544,0.30000);
\draw (0.08750,0.30000) -- (0.09448,0.30000);
\draw (0.07529,0.29971) -- (0.07544,0.30000);
\draw (0.10000,0.28750) -- (0.10000,0.29448);
\draw (0.10000,0.29448) -- (0.09634,0.29634);
\draw (0.09634,0.29634) -- (0.09448,0.30000);
\draw (0.08750,0.30000) -- (0.07544,0.30000);
\draw (0.08750,0.30000) -- (0.09448,0.30000);
\draw (0.08750,0.30625) -- (0.08257,0.30493);
\draw (0.08750,0.30625) -- (0.09189,0.30439);
\draw (0.08257,0.30493) -- (0.07544,0.30000);
\draw (0.09189,0.30439) -- (0.09448,0.30000);
\draw (0.11250,0.20000) -- (0.10000,0.20000);
\draw (0.11250,0.20000) -- (0.12500,0.20000);
\draw (0.11250,0.19370) -- (0.10619,0.19408);
\draw (0.11250,0.19370) -- (0.11947,0.19205);
\draw (0.10619,0.19408) -- (0.10000,0.19453);
\draw (0.10000,0.20000) -- (0.10000,0.19453);
\draw (0.12500,0.20000) -- (0.13750,0.20000);
\draw (0.12500,0.19028) -- (0.11947,0.19205);
\draw (0.12500,0.19028) -- (0.12686,0.18936);
\draw (0.15000,0.16851) -- (0.14514,0.17014);
\draw (0.15000,0.16851) -- (0.15625,0.16860);
\draw (0.14514,0.17014) -- (0.14038,0.17500);
\draw (0.14038,0.17500) -- (0.13940,0.17690);
\draw (0.13750,0.17783) -- (0.13191,0.18191);
\draw (0.13750,0.17783) -- (0.13940,0.17690);
\draw (0.13191,0.18191) -- (0.12778,0.18750);
\draw (0.12778,0.18750) -- (0.12686,0.18936);
\draw (0.13750,0.20000) -- (0.15000,0.20000);
\draw (0.15000,0.20000) -- (0.16250,0.20000);
\draw (0.16250,0.16870) -- (0.15625,0.16860);
\draw (0.16250,0.16870) -- (0.16875,0.16870);
\draw (0.17500,0.16870) -- (0.16875,0.16870);
\draw (0.17500,0.16870) -- (0.18174,0.17000);
\draw (0.16250,0.20000) -- (0.17500,0.20000);
\draw (0.17500,0.20000) -- (0.18750,0.20000);
\draw (0.18750,0.17148) -- (0.18174,0.17000);
\draw (0.18750,0.17148) -- (0.18982,0.17268);
\draw (0.18982,0.17268) -- (0.19102,0.17500);
\draw (0.19102,0.17500) -- (0.19553,0.17947);
\draw (0.18750,0.20000) -- (0.20000,0.20000);
\draw (0.20000,0.18750) -- (0.20000,0.18096);
\draw (0.20000,0.18750) -- (0.20000,0.20000);
\draw (0.20000,0.18096) -- (0.19553,0.17947);
\draw (0.10000,0.20000) -- (0.10000,0.21250);
\draw (0.10000,0.20000) -- (0.11250,0.20000);
\draw (0.10000,0.21250) -- (0.10000,0.22500);
\draw (0.11250,0.20000) -- (0.12500,0.20000);
\draw (0.11250,0.21982) -- (0.10898,0.22148);
\draw (0.11250,0.21982) -- (0.11866,0.21932);
\draw (0.10898,0.22148) -- (0.10698,0.22500);
\draw (0.10000,0.22500) -- (0.10000,0.23130);
\draw (0.10698,0.22500) -- (0.10425,0.22925);
\draw (0.12500,0.20000) -- (0.13750,0.20000);
\draw (0.12500,0.21885) -- (0.11866,0.21932);
\draw (0.12500,0.21885) -- (0.13126,0.21888);
\draw (0.10000,0.23130) -- (0.10425,0.22925);
\draw (0.12500,0.24131) -- (0.11987,0.24487);
\draw (0.12500,0.24131) -- (0.12756,0.24006);
\draw (0.11987,0.24487) -- (0.11631,0.25000);
\draw (0.11631,0.25000) -- (0.11504,0.25254);
\draw (0.13750,0.20000) -- (0.15000,0.20000);
\draw (0.13750,0.21895) -- (0.13126,0.21888);
\draw (0.13750,0.21895) -- (0.14375,0.21880);
\draw (0.15000,0.20000) -- (0.16250,0.20000);
\draw (0.15000,0.21870) -- (0.14375,0.21880);
\draw (0.15000,0.21870) -- (0.15625,0.21877);
\draw (0.13750,0.23120) -- (0.13293,0.23293);
\draw (0.13750,0.23120) -- (0.14375,0.23113);
\draw (0.13293,0.23293) -- (0.12896,0.23750);
\draw (0.12896,0.23750) -- (0.12756,0.24006);
\draw (0.15000,0.23101) -- (0.14375,0.23113);
\draw (0.15000,0.23101) -- (0.15625,0.23135);
\draw (0.11250,0.25381) -- (0.10627,0.25386);
\draw (0.11250,0.25381) -- (0.11504,0.25254);
\draw (0.10627,0.25386) -- (0.10000,0.25391);
\draw (0.10000,0.26250) -- (0.10000,0.25391);
\draw (0.10000,0.26250) -- (0.10000,0.27500);
\draw (0.10000,0.27500) -- (0.10000,0.28750);
\draw (0.11250,0.28145) -- (0.10852,0.28352);
\draw (0.11250,0.28145) -- (0.11897,0.28228);
\draw (0.10852,0.28352) -- (0.10659,0.28750);
\draw (0.10000,0.28750) -- (0.10000,0.29448);
\draw (0.10659,0.28750) -- (0.10623,0.29377);
\draw (0.11250,0.30000) -- (0.10557,0.30000);
\draw (0.11250,0.30000) -- (0.12500,0.30000);
\draw (0.11250,0.29346) -- (0.10623,0.29377);
\draw (0.11250,0.29346) -- (0.11898,0.29266);
\draw (0.10623,0.29377) -- (0.10000,0.29448);
\draw (0.10623,0.29377) -- (0.10557,0.30000);
\draw (0.12500,0.28320) -- (0.11897,0.28228);
\draw (0.12500,0.28320) -- (0.13104,0.28260);
\draw (0.12500,0.30000) -- (0.13750,0.30000);
\draw (0.12500,0.29180) -- (0.11898,0.29266);
\draw (0.12500,0.29180) -- (0.13104,0.29240);
\draw (0.13750,0.28203) -- (0.13104,0.28260);
\draw (0.13750,0.28203) -- (0.14374,0.28199);
\draw (0.13750,0.30000) -- (0.15000,0.30000);
\draw (0.13750,0.29297) -- (0.13104,0.29240);
\draw (0.13750,0.29297) -- (0.14374,0.29301);
\draw (0.15000,0.28198) -- (0.14374,0.28199);
\draw (0.15000,0.28198) -- (0.15759,0.28418);
\draw (0.15000,0.30000) -- (0.16250,0.30000);
\draw (0.15000,0.29307) -- (0.14374,0.29301);
\draw (0.15000,0.29307) -- (0.15746,0.29159);
\draw (0.16250,0.20000) -- (0.17500,0.20000);
\draw (0.16250,0.21890) -- (0.15625,0.21877);
\draw (0.16250,0.21890) -- (0.16912,0.21995);
\draw (0.17500,0.20000) -- (0.18750,0.20000);
\draw (0.17500,0.22114) -- (0.16912,0.21995);
\draw (0.17500,0.22114) -- (0.17756,0.22244);
\draw (0.16250,0.23169) -- (0.15625,0.23135);
\draw (0.16250,0.23169) -- (0.16675,0.23325);
\draw (0.16675,0.23325) -- (0.16816,0.23750);
\draw (0.16816,0.23750) -- (0.17148,0.24551);
\draw (0.17148,0.24551) -- (0.17417,0.25000);
\draw (0.17417,0.25000) -- (0.17444,0.25056);
\draw (0.18750,0.20000) -- (0.20000,0.20000);
\draw (0.17756,0.22244) -- (0.17886,0.22500);
\draw (0.17886,0.22500) -- (0.18274,0.22976);
\draw (0.20000,0.20000) -- (0.20000,0.21250);
\draw (0.20000,0.21250) -- (0.20000,0.22500);
\draw (0.20000,0.22500) -- (0.20000,0.22944);
\draw (0.18750,0.23198) -- (0.18274,0.22976);
\draw (0.18750,0.23198) -- (0.19388,0.23080);
\draw (0.20000,0.22944) -- (0.19388,0.23080);
\draw (0.20000,0.25000) -- (0.20000,0.24355);
\draw (0.20000,0.25000) -- (0.20000,0.26250);
\draw (0.20000,0.24355) -- (0.19517,0.24517);
\draw (0.19517,0.24517) -- (0.19131,0.25000);
\draw (0.19131,0.25000) -- (0.19009,0.25259);
\draw (0.17500,0.25083) -- (0.17444,0.25056);
\draw (0.17500,0.25083) -- (0.18007,0.25221);
\draw (0.16250,0.28613) -- (0.15759,0.28418);
\draw (0.16250,0.28613) -- (0.16737,0.28409);
\draw (0.16250,0.30000) -- (0.16704,0.30000);
\draw (0.16250,0.28999) -- (0.15746,0.29159);
\draw (0.16250,0.28999) -- (0.16624,0.29626);
\draw (0.17500,0.28179) -- (0.16737,0.28409);
\draw (0.17500,0.28179) -- (0.18127,0.28105);
\draw (0.16624,0.29626) -- (0.16704,0.30000);
\draw (0.18750,0.25381) -- (0.18007,0.25221);
\draw (0.18750,0.25381) -- (0.19009,0.25259);
\draw (0.20000,0.26250) -- (0.20000,0.26875);
\draw (0.20000,0.26875) -- (0.19570,0.27070);
\draw (0.19570,0.27070) -- (0.19297,0.27500);
\draw (0.19297,0.27500) -- (0.19155,0.27905);
\draw (0.18750,0.28027) -- (0.18127,0.28105);
\draw (0.18750,0.28027) -- (0.19155,0.27905);
\draw (0.20000,0.30000) -- (0.20000,0.29087);
\draw (0.20000,0.30000) -- (0.18921,0.30000);
\draw (0.20000,0.29087) -- (0.19448,0.29448);
\draw (0.19448,0.29448) -- (0.18921,0.30000);
\draw (0.11250,0.30000) -- (0.10557,0.30000);
\draw (0.11250,0.30000) -- (0.12500,0.30000);
\draw (0.11250,0.30625) -- (0.10811,0.30439);
\draw (0.11250,0.30625) -- (0.11875,0.30623);
\draw (0.10811,0.30439) -- (0.10557,0.30000);
\draw (0.12500,0.30000) -- (0.13750,0.30000);
\draw (0.12500,0.30620) -- (0.11875,0.30623);
\draw (0.12500,0.30620) -- (0.13126,0.30643);
\draw (0.12500,0.33149) -- (0.12043,0.33293);
\draw (0.12500,0.33149) -- (0.13152,0.33225);
\draw (0.12043,0.33293) -- (0.11577,0.33750);
\draw (0.11577,0.33750) -- (0.11694,0.34319);
\draw (0.11694,0.34319) -- (0.11807,0.35000);
\draw (0.11807,0.35000) -- (0.12068,0.35432);
\draw (0.13750,0.30000) -- (0.15000,0.30000);
\draw (0.13750,0.30664) -- (0.13126,0.30643);
\draw (0.13750,0.30664) -- (0.14375,0.30664);
\draw (0.15000,0.30000) -- (0.16250,0.30000);
\draw (0.15000,0.30664) -- (0.14375,0.30664);
\draw (0.15000,0.30664) -- (0.15647,0.30547);
\draw (0.13750,0.33315) -- (0.13152,0.33225);
\draw (0.13750,0.33315) -- (0.14371,0.33304);
\draw (0.15000,0.33296) -- (0.14371,0.33304);
\draw (0.15000,0.33296) -- (0.15510,0.33010);
\draw (0.12500,0.35620) -- (0.12068,0.35432);
\draw (0.12500,0.35620) -- (0.13126,0.35643);
\draw (0.13750,0.35669) -- (0.13126,0.35643);
\draw (0.13750,0.35669) -- (0.14392,0.35728);
\draw (0.15000,0.35791) -- (0.14392,0.35728);
\draw (0.15000,0.35791) -- (0.15627,0.35796);
\draw (0.16250,0.30000) -- (0.16704,0.30000);
\draw (0.16250,0.30415) -- (0.15647,0.30547);
\draw (0.16250,0.30415) -- (0.16545,0.30295);
\draw (0.16250,0.32295) -- (0.16104,0.32354);
\draw (0.16250,0.32295) -- (0.16779,0.32059);
\draw (0.16104,0.32354) -- (0.16021,0.32500);
\draw (0.16021,0.32500) -- (0.15510,0.33010);
\draw (0.16545,0.30295) -- (0.16704,0.30000);
\draw (0.17500,0.31821) -- (0.16779,0.32059);
\draw (0.17500,0.31821) -- (0.18136,0.31781);
\draw (0.18750,0.31738) -- (0.18136,0.31781);
\draw (0.18750,0.31738) -- (0.19364,0.31779);
\draw (0.20000,0.30000) -- (0.20000,0.30679);
\draw (0.20000,0.30000) -- (0.18921,0.30000);
\draw (0.20000,0.30679) -- (0.19463,0.30537);
\draw (0.19463,0.30537) -- (0.18921,0.30000);
\draw (0.20000,0.32500) -- (0.20000,0.31816);
\draw (0.20000,0.32500) -- (0.20000,0.33750);
\draw (0.20000,0.31816) -- (0.19364,0.31779);
\draw (0.20000,0.33750) -- (0.20000,0.34297);
\draw (0.20000,0.34297) -- (0.19507,0.34507);
\draw (0.19507,0.34507) -- (0.18926,0.35000);
\draw (0.18926,0.35000) -- (0.19266,0.35516);
\draw (0.16250,0.35801) -- (0.15627,0.35796);
\draw (0.16250,0.35801) -- (0.16855,0.35706);
\draw (0.17500,0.35625) -- (0.16855,0.35706);
\draw (0.17500,0.35625) -- (0.18250,0.35403);
\draw (0.17500,0.38066) -- (0.16938,0.38188);
\draw (0.17500,0.38066) -- (0.18123,0.38086);
\draw (0.16938,0.38188) -- (0.16665,0.38750);
\draw (0.16665,0.38750) -- (0.17048,0.39202);
\draw (0.17500,0.39370) -- (0.17048,0.39202);
\draw (0.17500,0.39370) -- (0.18126,0.39391);
\draw (0.18750,0.35181) -- (0.18250,0.35403);
\draw (0.18750,0.35181) -- (0.19266,0.35516);
\draw (0.20000,0.36250) -- (0.20000,0.35728);
\draw (0.20000,0.36250) -- (0.20000,0.37500);
\draw (0.20000,0.35728) -- (0.19266,0.35516);
\draw (0.19266,0.35516) -- (0.19473,0.36250);
\draw (0.19473,0.36250) -- (0.19406,0.36869);
\draw (0.20000,0.37500) -- (0.20000,0.38750);
\draw (0.19406,0.36869) -- (0.19351,0.37500);
\draw (0.19351,0.37500) -- (0.19194,0.37944);
\draw (0.18750,0.38101) -- (0.18123,0.38086);
\draw (0.18750,0.38101) -- (0.19194,0.37944);
\draw (0.18750,0.39414) -- (0.18126,0.39391);
\draw (0.18750,0.39414) -- (0.19403,0.39291);
\draw (0.20000,0.38750) -- (0.20000,0.39150);
\draw (0.20000,0.39150) -- (0.19403,0.39291);
\draw (0.20000,0.42500) -- (0.20000,0.42183);
\draw (0.20000,0.42500) -- (0.20000,0.43750);
\draw (0.20000,0.42183) -- (0.19834,0.42334);
\draw (0.19834,0.42334) -- (0.19775,0.42500);
\draw (0.19775,0.42500) -- (0.19591,0.43036);
\draw (0.20000,0.43750) -- (0.20000,0.44336);
\draw (0.19591,0.43036) -- (0.19395,0.43750);
\draw (0.19395,0.43750) -- (0.19609,0.44141);
\draw (0.20000,0.44336) -- (0.19609,0.44141);
\draw (0.21250,0.18091) -- (0.20626,0.18092);
\draw (0.21250,0.18091) -- (0.21682,0.18318);
\draw (0.20626,0.18092) -- (0.20000,0.18096);
\draw (0.20000,0.18750) -- (0.20000,0.18096);
\draw (0.20000,0.18750) -- (0.20000,0.20000);
\draw (0.20000,0.20000) -- (0.21250,0.20000);
\draw (0.21250,0.20000) -- (0.22500,0.20000);
\draw (0.21682,0.18318) -- (0.21929,0.18750);
\draw (0.21929,0.18750) -- (0.22119,0.19131);
\draw (0.22500,0.20000) -- (0.23223,0.20000);
\draw (0.22500,0.19321) -- (0.22119,0.19131);
\draw (0.22500,0.19321) -- (0.22959,0.19541);
\draw (0.22959,0.19541) -- (0.23223,0.20000);
\draw (0.20000,0.20000) -- (0.20000,0.21250);
\draw (0.20000,0.20000) -- (0.21250,0.20000);
\draw (0.20000,0.21250) -- (0.20000,0.22500);
\draw (0.21250,0.20000) -- (0.22500,0.20000);
\draw (0.21250,0.21885) -- (0.20806,0.22056);
\draw (0.21250,0.21885) -- (0.21876,0.21893);
\draw (0.20806,0.22056) -- (0.20439,0.22500);
\draw (0.20000,0.22500) -- (0.20000,0.22944);
\draw (0.20439,0.22500) -- (0.20604,0.23104);
\draw (0.22500,0.20000) -- (0.23223,0.20000);
\draw (0.22500,0.21899) -- (0.21876,0.21893);
\draw (0.22500,0.21899) -- (0.23154,0.21990);
\draw (0.21250,0.23169) -- (0.20604,0.23104);
\draw (0.21250,0.23169) -- (0.21875,0.23132);
\draw (0.20604,0.23104) -- (0.20000,0.22944);
\draw (0.20604,0.23104) -- (0.20659,0.23750);
\draw (0.20659,0.23750) -- (0.20420,0.24170);
\draw (0.20420,0.24170) -- (0.20000,0.24355);
\draw (0.20000,0.25000) -- (0.20000,0.24355);
\draw (0.20000,0.25000) -- (0.20000,0.26250);
\draw (0.22500,0.23101) -- (0.21875,0.23132);
\draw (0.22500,0.23101) -- (0.23154,0.23010);
\draw (0.22500,0.24380) -- (0.22068,0.24568);
\draw (0.22500,0.24380) -- (0.23125,0.24380);
\draw (0.22068,0.24568) -- (0.21855,0.25000);
\draw (0.21855,0.25000) -- (0.21658,0.25408);
\draw (0.23750,0.20522) -- (0.23401,0.20349);
\draw (0.23750,0.20522) -- (0.24214,0.20786);
\draw (0.23401,0.20349) -- (0.23223,0.20000);
\draw (0.23750,0.22090) -- (0.23154,0.21990);
\draw (0.23750,0.22090) -- (0.24241,0.21741);
\draw (0.24214,0.20786) -- (0.24507,0.21250);
\draw (0.24507,0.21250) -- (0.24241,0.21741);
\draw (0.23750,0.22910) -- (0.23154,0.23010);
\draw (0.23750,0.22910) -- (0.24346,0.23018);
\draw (0.23750,0.24380) -- (0.23125,0.24380);
\draw (0.23750,0.24380) -- (0.24379,0.24408);
\draw (0.25000,0.23110) -- (0.24346,0.23018);
\draw (0.25000,0.23110) -- (0.25703,0.22942);
\draw (0.25000,0.24438) -- (0.24379,0.24408);
\draw (0.25000,0.24438) -- (0.25396,0.24604);
\draw (0.21250,0.25640) -- (0.20850,0.25850);
\draw (0.21250,0.25640) -- (0.21658,0.25408);
\draw (0.20850,0.25850) -- (0.20649,0.26250);
\draw (0.20000,0.26250) -- (0.20000,0.26875);
\draw (0.20649,0.26250) -- (0.20417,0.26667);
\draw (0.20000,0.26875) -- (0.20417,0.26667);
\draw (0.21250,0.28135) -- (0.20784,0.28284);
\draw (0.21250,0.28135) -- (0.21877,0.28098);
\draw (0.20784,0.28284) -- (0.20337,0.28750);
\draw (0.20337,0.28750) -- (0.20225,0.28975);
\draw (0.21250,0.30000) -- (0.20000,0.30000);
\draw (0.21250,0.30000) -- (0.22500,0.30000);
\draw (0.20225,0.28975) -- (0.20000,0.29087);
\draw (0.20000,0.30000) -- (0.20000,0.29087);
\draw (0.22500,0.28062) -- (0.21877,0.28098);
\draw (0.22500,0.28062) -- (0.23223,0.27883);
\draw (0.22500,0.30000) -- (0.23750,0.30000);
\draw (0.25000,0.27158) -- (0.24734,0.27234);
\draw (0.25000,0.27158) -- (0.25442,0.26692);
\draw (0.24734,0.27234) -- (0.24233,0.27500);
\draw (0.24233,0.27500) -- (0.23950,0.27700);
\draw (0.23750,0.27715) -- (0.23223,0.27883);
\draw (0.23750,0.27715) -- (0.23950,0.27700);
\draw (0.23750,0.30000) -- (0.25000,0.30000);
\draw (0.25000,0.30000) -- (0.26250,0.30000);
\draw (0.27500,0.21880) -- (0.27017,0.22017);
\draw (0.27500,0.21880) -- (0.28125,0.21880);
\draw (0.27017,0.22017) -- (0.26514,0.22500);
\draw (0.26514,0.22500) -- (0.26426,0.22676);
\draw (0.26250,0.22764) -- (0.25703,0.22942);
\draw (0.26250,0.22764) -- (0.26426,0.22676);
\draw (0.25396,0.24604) -- (0.25669,0.25000);
\draw (0.25669,0.25000) -- (0.25623,0.25625);
\draw (0.28750,0.21880) -- (0.28125,0.21880);
\draw (0.28750,0.21880) -- (0.29163,0.22087);
\draw (0.29163,0.22087) -- (0.29355,0.22500);
\draw (0.29355,0.22500) -- (0.29243,0.23164);
\draw (0.28750,0.24297) -- (0.28413,0.24663);
\draw (0.28750,0.24297) -- (0.29036,0.24036);
\draw (0.28413,0.24663) -- (0.28306,0.25000);
\draw (0.28306,0.25000) -- (0.28455,0.25295);
\draw (0.29243,0.23164) -- (0.29121,0.23750);
\draw (0.29121,0.23750) -- (0.29036,0.24036);
\draw (0.25623,0.25625) -- (0.25586,0.26250);
\draw (0.25586,0.26250) -- (0.25442,0.26692);
\draw (0.26250,0.30000) -- (0.27500,0.30000);
\draw (0.27500,0.30000) -- (0.28750,0.30000);
\draw (0.28750,0.25444) -- (0.28455,0.25295);
\draw (0.28750,0.25444) -- (0.29355,0.25520);
\draw (0.30000,0.26250) -- (0.30000,0.25591);
\draw (0.30000,0.26250) -- (0.30000,0.27500);
\draw (0.30000,0.25591) -- (0.29355,0.25520);
\draw (0.30000,0.27500) -- (0.30000,0.28750);
\draw (0.28750,0.30000) -- (0.30000,0.30000);
\draw (0.30000,0.28750) -- (0.30000,0.30000);
\draw (0.21250,0.30000) -- (0.20000,0.30000);
\draw (0.21250,0.30000) -- (0.22500,0.30000);
\draw (0.21250,0.30649) -- (0.20623,0.30664);
\draw (0.21250,0.30649) -- (0.21665,0.30835);
\draw (0.20623,0.30664) -- (0.20000,0.30679);
\draw (0.20000,0.30000) -- (0.20000,0.30679);
\draw (0.21250,0.32251) -- (0.20701,0.32024);
\draw (0.21250,0.32251) -- (0.21794,0.31956);
\draw (0.20701,0.32024) -- (0.20000,0.31816);
\draw (0.20000,0.32500) -- (0.20000,0.31816);
\draw (0.20000,0.32500) -- (0.20000,0.33750);
\draw (0.22500,0.30000) -- (0.23750,0.30000);
\draw (0.21665,0.30835) -- (0.21909,0.31250);
\draw (0.21909,0.31250) -- (0.21794,0.31956);
\draw (0.22500,0.31860) -- (0.21794,0.31956);
\draw (0.22500,0.31860) -- (0.23125,0.31885);
\draw (0.21794,0.31956) -- (0.21514,0.32500);
\draw (0.21514,0.32500) -- (0.21421,0.32671);
\draw (0.21250,0.32764) -- (0.20771,0.33271);
\draw (0.21250,0.32764) -- (0.21421,0.32671);
\draw (0.20771,0.33271) -- (0.20557,0.33750);
\draw (0.20000,0.33750) -- (0.20000,0.34297);
\draw (0.20557,0.33750) -- (0.20621,0.34371);
\draw (0.21250,0.34346) -- (0.20621,0.34371);
\draw (0.21250,0.34346) -- (0.21874,0.34354);
\draw (0.20621,0.34371) -- (0.20000,0.34297);
\draw (0.20621,0.34371) -- (0.20605,0.35000);
\draw (0.20605,0.35000) -- (0.20422,0.35422);
\draw (0.22500,0.34360) -- (0.21874,0.34354);
\draw (0.22500,0.34360) -- (0.22937,0.34187);
\draw (0.23750,0.30000) -- (0.25000,0.30000);
\draw (0.23750,0.31904) -- (0.23125,0.31885);
\draw (0.23750,0.31904) -- (0.24375,0.31892);
\draw (0.25000,0.30000) -- (0.26250,0.30000);
\draw (0.25000,0.31880) -- (0.24375,0.31892);
\draw (0.25000,0.31880) -- (0.25647,0.31963);
\draw (0.23750,0.33257) -- (0.23423,0.33423);
\draw (0.23750,0.33257) -- (0.24360,0.33184);
\draw (0.23423,0.33423) -- (0.23276,0.33750);
\draw (0.23276,0.33750) -- (0.22937,0.34187);
\draw (0.25000,0.33125) -- (0.24360,0.33184);
\draw (0.25000,0.33125) -- (0.25647,0.33037);
\draw (0.20422,0.35422) -- (0.20000,0.35728);
\draw (0.20000,0.36250) -- (0.20000,0.35728);
\draw (0.20000,0.36250) -- (0.20000,0.37500);
\draw (0.20000,0.37500) -- (0.20000,0.38750);
\draw (0.22500,0.37119) -- (0.22246,0.37246);
\draw (0.22500,0.37119) -- (0.23092,0.37013);
\draw (0.22246,0.37246) -- (0.22119,0.37500);
\draw (0.22119,0.37500) -- (0.21907,0.38093);
\draw (0.21250,0.38159) -- (0.20815,0.38315);
\draw (0.21250,0.38159) -- (0.21907,0.38093);
\draw (0.20815,0.38315) -- (0.20415,0.38750);
\draw (0.20000,0.38750) -- (0.20000,0.39150);
\draw (0.20415,0.38750) -- (0.20596,0.39346);
\draw (0.21250,0.40000) -- (0.20610,0.40000);
\draw (0.21250,0.40000) -- (0.22500,0.40000);
\draw (0.21250,0.39341) -- (0.20596,0.39346);
\draw (0.21250,0.39341) -- (0.21653,0.39153);
\draw (0.20596,0.39346) -- (0.20000,0.39150);
\draw (0.20596,0.39346) -- (0.20610,0.40000);
\draw (0.22500,0.37925) -- (0.21907,0.38093);
\draw (0.22500,0.37925) -- (0.23094,0.37997);
\draw (0.21907,0.38093) -- (0.21890,0.38750);
\draw (0.21890,0.38750) -- (0.21653,0.39153);
\draw (0.22500,0.40000) -- (0.23750,0.40000);
\draw (0.23750,0.36909) -- (0.23092,0.37013);
\draw (0.23750,0.36909) -- (0.24374,0.36876);
\draw (0.25000,0.35635) -- (0.24585,0.35835);
\draw (0.25000,0.35635) -- (0.25461,0.35789);
\draw (0.24585,0.35835) -- (0.24360,0.36250);
\draw (0.24360,0.36250) -- (0.24374,0.36876);
\draw (0.25000,0.36860) -- (0.24374,0.36876);
\draw (0.25000,0.36860) -- (0.25408,0.36658);
\draw (0.24374,0.36876) -- (0.24312,0.37500);
\draw (0.24312,0.37500) -- (0.24124,0.37874);
\draw (0.23750,0.38062) -- (0.23094,0.37997);
\draw (0.23750,0.38062) -- (0.24124,0.37874);
\draw (0.23750,0.40000) -- (0.25000,0.40000);
\draw (0.25000,0.40000) -- (0.26250,0.40000);
\draw (0.26250,0.30000) -- (0.27500,0.30000);
\draw (0.26250,0.32061) -- (0.25647,0.31963);
\draw (0.26250,0.32061) -- (0.26871,0.32052);
\draw (0.27500,0.30000) -- (0.28750,0.30000);
\draw (0.27500,0.32041) -- (0.26871,0.32052);
\draw (0.27500,0.32041) -- (0.27805,0.32195);
\draw (0.26250,0.32939) -- (0.25647,0.33037);
\draw (0.26250,0.32939) -- (0.26871,0.32953);
\draw (0.27500,0.32964) -- (0.26871,0.32953);
\draw (0.27500,0.32964) -- (0.28108,0.33108);
\draw (0.27500,0.34502) -- (0.27119,0.34619);
\draw (0.27500,0.34502) -- (0.28032,0.34282);
\draw (0.27119,0.34619) -- (0.26675,0.35000);
\draw (0.26675,0.35000) -- (0.27122,0.35378);
\draw (0.28750,0.30000) -- (0.30000,0.30000);
\draw (0.27805,0.32195) -- (0.27959,0.32500);
\draw (0.27959,0.32500) -- (0.28108,0.33108);
\draw (0.30000,0.30000) -- (0.30000,0.31250);
\draw (0.30000,0.31250) -- (0.30000,0.32500);
\draw (0.30000,0.32500) -- (0.30000,0.33374);
\draw (0.28750,0.33154) -- (0.28108,0.33108);
\draw (0.28750,0.33154) -- (0.29414,0.33259);
\draw (0.28108,0.33108) -- (0.28149,0.33750);
\draw (0.28149,0.33750) -- (0.28032,0.34282);
\draw (0.30000,0.33374) -- (0.29414,0.33259);
\draw (0.30000,0.35000) -- (0.30000,0.34150);
\draw (0.30000,0.35000) -- (0.30000,0.36250);
\draw (0.30000,0.34150) -- (0.29456,0.34456);
\draw (0.29456,0.34456) -- (0.28882,0.35000);
\draw (0.28882,0.35000) -- (0.28833,0.35083);
\draw (0.25461,0.35789) -- (0.25615,0.36250);
\draw (0.25615,0.36250) -- (0.25408,0.36658);
\draw (0.27500,0.35488) -- (0.27122,0.35378);
\draw (0.27500,0.35488) -- (0.28256,0.35292);
\draw (0.26250,0.40000) -- (0.27500,0.40000);
\draw (0.27500,0.40000) -- (0.28750,0.40000);
\draw (0.28750,0.35122) -- (0.28256,0.35292);
\draw (0.28750,0.35122) -- (0.28833,0.35083);
\draw (0.30000,0.36250) -- (0.30000,0.37500);
\draw (0.30000,0.37500) -- (0.30000,0.38750);
\draw (0.28750,0.40000) -- (0.30000,0.40000);
\draw (0.30000,0.38750) -- (0.30000,0.40000);
\draw (0.21250,0.40000) -- (0.20610,0.40000);
\draw (0.21250,0.40000) -- (0.22500,0.40000);
\draw (0.20555,0.40636) -- (0.20493,0.41250);
\draw (0.20555,0.40636) -- (0.20610,0.40000);
\draw (0.20493,0.41250) -- (0.20391,0.41641);
\draw (0.20391,0.41641) -- (0.20000,0.42183);
\draw (0.20000,0.42500) -- (0.20000,0.42183);
\draw (0.20000,0.42500) -- (0.20000,0.43750);
\draw (0.22500,0.40000) -- (0.23750,0.40000);
\draw (0.20000,0.43750) -- (0.20000,0.44336);
\draw (0.21250,0.44170) -- (0.20653,0.44257);
\draw (0.21250,0.44170) -- (0.21831,0.44419);
\draw (0.20653,0.44257) -- (0.20000,0.44336);
\draw (0.21831,0.44419) -- (0.22012,0.45000);
\draw (0.22012,0.45000) -- (0.22178,0.45322);
\draw (0.23750,0.40000) -- (0.25000,0.40000);
\draw (0.23750,0.42173) -- (0.23530,0.42280);
\draw (0.23750,0.42173) -- (0.23977,0.42273);
\draw (0.23530,0.42280) -- (0.23418,0.42500);
\draw (0.23418,0.42500) -- (0.23469,0.42781);
\draw (0.25000,0.40000) -- (0.26250,0.40000);
\draw (0.23977,0.42273) -- (0.24121,0.42500);
\draw (0.24121,0.42500) -- (0.23977,0.42727);
\draw (0.23750,0.42832) -- (0.23469,0.42781);
\draw (0.23750,0.42832) -- (0.23977,0.42727);
\draw (0.22500,0.45459) -- (0.22178,0.45322);
\draw (0.22500,0.45459) -- (0.22979,0.45771);
\draw (0.22979,0.45771) -- (0.23257,0.46250);
\draw (0.23257,0.46250) -- (0.23403,0.46597);
\draw (0.23750,0.46782) -- (0.23403,0.46597);
\draw (0.23750,0.46782) -- (0.24187,0.47063);
\draw (0.24187,0.47063) -- (0.24429,0.47500);
\draw (0.24429,0.47500) -- (0.24629,0.47871);
\draw (0.25000,0.48032) -- (0.24629,0.47871);
\draw (0.25000,0.48032) -- (0.25447,0.48303);
\draw (0.26250,0.40000) -- (0.27500,0.40000);
\draw (0.27500,0.40000) -- (0.28750,0.40000);
\draw (0.28750,0.40000) -- (0.30000,0.40000);
\draw (0.30000,0.40000) -- (0.30000,0.41250);
\draw (0.30000,0.41250) -- (0.30000,0.42500);
\draw (0.30000,0.42500) -- (0.30000,0.43750);
\draw (0.30000,0.43750) -- (0.30000,0.45000);
\draw (0.30000,0.45000) -- (0.30000,0.46250);
\draw (0.25447,0.48303) -- (0.25674,0.48750);
\draw (0.25674,0.48750) -- (0.25847,0.49153);
\draw (0.26250,0.49365) -- (0.25847,0.49153);
\draw (0.26250,0.49365) -- (0.26653,0.49597);
\draw (0.27500,0.50000) -- (0.26846,0.50000);
\draw (0.27500,0.50000) -- (0.28750,0.50000);
\draw (0.26653,0.49597) -- (0.26846,0.50000);
\draw (0.30000,0.46250) -- (0.30000,0.47500);
\draw (0.30000,0.47500) -- (0.30000,0.48750);
\draw (0.28750,0.50000) -- (0.30000,0.50000);
\draw (0.30000,0.48750) -- (0.30000,0.50000);
\draw (0.27500,0.50000) -- (0.26846,0.50000);
\draw (0.27500,0.50000) -- (0.28750,0.50000);
\draw (0.27500,0.50659) -- (0.27073,0.50427);
\draw (0.27500,0.50659) -- (0.27888,0.50862);
\draw (0.27073,0.50427) -- (0.26846,0.50000);
\draw (0.28750,0.50000) -- (0.30000,0.50000);
\draw (0.27888,0.50862) -- (0.28081,0.51250);
\draw (0.28081,0.51250) -- (0.28279,0.51721);
\draw (0.28750,0.52051) -- (0.28279,0.51721);
\draw (0.28750,0.52051) -- (0.29048,0.52202);
\draw (0.30000,0.50000) -- (0.30000,0.51250);
\draw (0.30000,0.51250) -- (0.30000,0.52500);
\draw (0.30000,0.52500) -- (0.30000,0.53750);
\draw (0.29048,0.52202) -- (0.29199,0.52500);
\draw (0.29199,0.52500) -- (0.29355,0.53120);
\draw (0.30000,0.53750) -- (0.30000,0.54268);
\draw (0.29355,0.53120) -- (0.29507,0.53750);
\draw (0.29507,0.53750) -- (0.29666,0.54084);
\draw (0.30000,0.54268) -- (0.29666,0.54084);
\draw (0.32500,0.24360) -- (0.32085,0.24585);
\draw (0.32500,0.24360) -- (0.33125,0.24370);
\draw (0.32085,0.24585) -- (0.31899,0.25000);
\draw (0.31899,0.25000) -- (0.31768,0.25518);
\draw (0.33750,0.24380) -- (0.33125,0.24370);
\draw (0.33750,0.24380) -- (0.34375,0.24380);
\draw (0.35000,0.24380) -- (0.34375,0.24380);
\draw (0.35000,0.24380) -- (0.35425,0.24575);
\draw (0.31250,0.26021) -- (0.30713,0.25803);
\draw (0.31250,0.26021) -- (0.31768,0.25518);
\draw (0.30713,0.25803) -- (0.30000,0.25591);
\draw (0.30000,0.26250) -- (0.30000,0.25591);
\draw (0.30000,0.26250) -- (0.30000,0.27500);
\draw (0.30000,0.27500) -- (0.30000,0.28750);
\draw (0.30000,0.28750) -- (0.30000,0.30000);
\draw (0.30000,0.30000) -- (0.31250,0.30000);
\draw (0.31250,0.30000) -- (0.32500,0.30000);
\draw (0.32500,0.30000) -- (0.33750,0.30000);
\draw (0.33750,0.30000) -- (0.35000,0.30000);
\draw (0.35000,0.30000) -- (0.36250,0.30000);
\draw (0.35425,0.24575) -- (0.35630,0.25000);
\draw (0.35630,0.25000) -- (0.35835,0.25415);
\draw (0.40000,0.23750) -- (0.40000,0.23252);
\draw (0.40000,0.23750) -- (0.40000,0.25000);
\draw (0.40000,0.23252) -- (0.39612,0.23362);
\draw (0.39612,0.23362) -- (0.39102,0.23750);
\draw (0.39102,0.23750) -- (0.39244,0.24313);
\draw (0.40000,0.25000) -- (0.40000,0.26250);
\draw (0.39244,0.24313) -- (0.39355,0.25000);
\draw (0.39355,0.25000) -- (0.39353,0.25625);
\draw (0.36250,0.25625) -- (0.35835,0.25415);
\draw (0.36250,0.25625) -- (0.36667,0.25833);
\draw (0.36667,0.25833) -- (0.36890,0.26250);
\draw (0.36890,0.26250) -- (0.37095,0.26655);
\draw (0.37500,0.26855) -- (0.37095,0.26655);
\draw (0.37500,0.26855) -- (0.38125,0.26846);
\draw (0.36250,0.30000) -- (0.37500,0.30000);
\draw (0.37500,0.30000) -- (0.38750,0.30000);
\draw (0.38750,0.26836) -- (0.38125,0.26846);
\draw (0.38750,0.26836) -- (0.39143,0.26643);
\draw (0.40000,0.26250) -- (0.40000,0.27500);
\draw (0.39353,0.25625) -- (0.39351,0.26250);
\draw (0.39351,0.26250) -- (0.39143,0.26643);
\draw (0.40000,0.27500) -- (0.40000,0.28750);
\draw (0.38750,0.30000) -- (0.40000,0.30000);
\draw (0.40000,0.28750) -- (0.40000,0.30000);
\draw (0.30000,0.30000) -- (0.30000,0.31250);
\draw (0.30000,0.30000) -- (0.31250,0.30000);
\draw (0.30000,0.31250) -- (0.30000,0.32500);
\draw (0.30000,0.32500) -- (0.30000,0.33374);
\draw (0.31250,0.30000) -- (0.32500,0.30000);
\draw (0.32500,0.30000) -- (0.33750,0.30000);
\draw (0.31250,0.33398) -- (0.30631,0.33387);
\draw (0.31250,0.33398) -- (0.31996,0.33556);
\draw (0.30631,0.33387) -- (0.30000,0.33374);
\draw (0.31250,0.34102) -- (0.30631,0.34125);
\draw (0.31250,0.34102) -- (0.31996,0.33944);
\draw (0.30631,0.34125) -- (0.30000,0.34150);
\draw (0.30000,0.35000) -- (0.30000,0.34150);
\draw (0.30000,0.35000) -- (0.30000,0.36250);
\draw (0.32500,0.33691) -- (0.31996,0.33556);
\draw (0.32500,0.33691) -- (0.32542,0.33708);
\draw (0.32500,0.33809) -- (0.31996,0.33944);
\draw (0.32500,0.33809) -- (0.32551,0.33801);
\draw (0.33750,0.30000) -- (0.35000,0.30000);
\draw (0.35000,0.30000) -- (0.36250,0.30000);
\draw (0.32542,0.33708) -- (0.32563,0.33750);
\draw (0.32563,0.33750) -- (0.32551,0.33801);
\draw (0.35000,0.34385) -- (0.34541,0.34541);
\draw (0.35000,0.34385) -- (0.35651,0.34474);
\draw (0.34541,0.34541) -- (0.34131,0.35000);
\draw (0.34131,0.35000) -- (0.34546,0.35454);
\draw (0.30000,0.36250) -- (0.30000,0.37500);
\draw (0.30000,0.37500) -- (0.30000,0.38750);
\draw (0.30000,0.38750) -- (0.30000,0.40000);
\draw (0.30000,0.40000) -- (0.31250,0.40000);
\draw (0.31250,0.40000) -- (0.32500,0.40000);
\draw (0.32500,0.40000) -- (0.33750,0.40000);
\draw (0.35000,0.35615) -- (0.34546,0.35454);
\draw (0.35000,0.35615) -- (0.35648,0.35529);
\draw (0.33750,0.40000) -- (0.35000,0.40000);
\draw (0.35000,0.40000) -- (0.36250,0.40000);
\draw (0.36250,0.30000) -- (0.37500,0.30000);
\draw (0.37500,0.30000) -- (0.38750,0.30000);
\draw (0.36250,0.34570) -- (0.35651,0.34474);
\draw (0.36250,0.34570) -- (0.36852,0.34498);
\draw (0.37500,0.34429) -- (0.36852,0.34498);
\draw (0.37500,0.34429) -- (0.38124,0.34401);
\draw (0.38750,0.30000) -- (0.40000,0.30000);
\draw (0.40000,0.30000) -- (0.40000,0.31250);
\draw (0.40000,0.31250) -- (0.40000,0.32500);
\draw (0.40000,0.32500) -- (0.40000,0.33750);
\draw (0.38750,0.34375) -- (0.38124,0.34401);
\draw (0.38750,0.34375) -- (0.39479,0.34584);
\draw (0.40000,0.33750) -- (0.40000,0.34790);
\draw (0.40000,0.34790) -- (0.39479,0.34584);
\draw (0.36250,0.35430) -- (0.35648,0.35529);
\draw (0.36250,0.35430) -- (0.37050,0.35846);
\draw (0.37500,0.36182) -- (0.37050,0.35846);
\draw (0.37500,0.36182) -- (0.37964,0.36006);
\draw (0.36250,0.40000) -- (0.37500,0.40000);
\draw (0.37500,0.40000) -- (0.38750,0.40000);
\draw (0.38750,0.35796) -- (0.37964,0.36006);
\draw (0.38750,0.35796) -- (0.39446,0.35505);
\draw (0.40000,0.36250) -- (0.40000,0.35210);
\draw (0.40000,0.36250) -- (0.40000,0.37500);
\draw (0.40000,0.35210) -- (0.39446,0.35505);
\draw (0.40000,0.37500) -- (0.40000,0.38750);
\draw (0.38750,0.40000) -- (0.40000,0.40000);
\draw (0.40000,0.38750) -- (0.40000,0.40000);
\draw (0.30000,0.40000) -- (0.30000,0.41250);
\draw (0.30000,0.41250) -- (0.30000,0.42500);
\draw (0.30000,0.42500) -- (0.30000,0.43750);
\draw (0.30000,0.43750) -- (0.30000,0.45000);
\draw (0.30000,0.45000) -- (0.30000,0.46250);
\draw (0.30000,0.46250) -- (0.30000,0.47500);
\draw (0.30000,0.47500) -- (0.30000,0.48750);
\draw (0.30000,0.48750) -- (0.30000,0.50000);
\draw (0.40000,0.40000) -- (0.40000,0.41250);
\draw (0.40000,0.41250) -- (0.40000,0.42500);
\draw (0.40000,0.42500) -- (0.40000,0.43750);
\draw (0.40000,0.43750) -- (0.40000,0.45000);
\draw (0.40000,0.45000) -- (0.40000,0.46250);
\draw (0.40000,0.46250) -- (0.40000,0.47500);
\draw (0.40000,0.47500) -- (0.40000,0.48750);
\draw (0.40000,0.48750) -- (0.40000,0.50000);
\draw (0.30000,0.40000) -- (0.31250,0.40000);
\draw (0.30000,0.50000) -- (0.31250,0.50000);
\draw (0.31250,0.40000) -- (0.32500,0.40000);
\draw (0.31250,0.50000) -- (0.32500,0.50000);
\draw (0.32500,0.40000) -- (0.33750,0.40000);
\draw (0.32500,0.50000) -- (0.33750,0.50000);
\draw (0.33750,0.40000) -- (0.35000,0.40000);
\draw (0.33750,0.50000) -- (0.35000,0.50000);
\draw (0.35000,0.40000) -- (0.36250,0.40000);
\draw (0.35000,0.50000) -- (0.36250,0.50000);
\draw (0.36250,0.40000) -- (0.37500,0.40000);
\draw (0.36250,0.50000) -- (0.37500,0.50000);
\draw (0.37500,0.40000) -- (0.38750,0.40000);
\draw (0.37500,0.50000) -- (0.38750,0.50000);
\draw (0.38750,0.40000) -- (0.40000,0.40000);
\draw (0.38750,0.50000) -- (0.40000,0.50000);
\draw (0.30000,0.50000) -- (0.30000,0.51250);
\draw (0.30000,0.50000) -- (0.31250,0.50000);
\draw (0.30000,0.51250) -- (0.30000,0.52500);
\draw (0.30000,0.52500) -- (0.30000,0.53750);
\draw (0.31250,0.50000) -- (0.32500,0.50000);
\draw (0.32500,0.50000) -- (0.33750,0.50000);
\draw (0.30000,0.53750) -- (0.30000,0.54268);
\draw (0.30422,0.54578) -- (0.30000,0.54268);
\draw (0.30422,0.54578) -- (0.30596,0.55000);
\draw (0.30596,0.55000) -- (0.30754,0.55496);
\draw (0.33750,0.50000) -- (0.35000,0.50000);
\draw (0.35000,0.50000) -- (0.36250,0.50000);
\draw (0.31250,0.56113) -- (0.30754,0.55496);
\draw (0.31250,0.56113) -- (0.31340,0.56160);
\draw (0.31340,0.56160) -- (0.31387,0.56250);
\draw (0.31387,0.56250) -- (0.31615,0.56730);
\draw (0.31615,0.56730) -- (0.31870,0.57500);
\draw (0.31870,0.57500) -- (0.32091,0.58236);
\draw (0.32091,0.58236) -- (0.32305,0.58750);
\draw (0.32305,0.58750) -- (0.32363,0.58887);
\draw (0.32500,0.58965) -- (0.32363,0.58887);
\draw (0.32500,0.58965) -- (0.32957,0.59543);
\draw (0.33750,0.60000) -- (0.33086,0.60000);
\draw (0.33750,0.60000) -- (0.35000,0.60000);
\draw (0.32957,0.59543) -- (0.33086,0.60000);
\draw (0.35000,0.60000) -- (0.36250,0.60000);
\draw (0.36250,0.50000) -- (0.37500,0.50000);
\draw (0.37500,0.50000) -- (0.38750,0.50000);
\draw (0.38750,0.50000) -- (0.40000,0.50000);
\draw (0.40000,0.50000) -- (0.40000,0.51250);
\draw (0.40000,0.51250) -- (0.40000,0.52500);
\draw (0.40000,0.52500) -- (0.40000,0.53750);
\draw (0.40000,0.53750) -- (0.40000,0.55000);
\draw (0.40000,0.55000) -- (0.40000,0.56250);
\draw (0.36250,0.60000) -- (0.37500,0.60000);
\draw (0.37500,0.60000) -- (0.38652,0.60000);
\draw (0.40000,0.56250) -- (0.40000,0.57500);
\draw (0.40000,0.57500) -- (0.40000,0.58750);
\draw (0.38750,0.59907) -- (0.38687,0.59937);
\draw (0.38750,0.59907) -- (0.38821,0.59929);
\draw (0.38687,0.59937) -- (0.38652,0.60000);
\draw (0.40000,0.58750) -- (0.40000,0.60000);
\draw (0.40000,0.60000) -- (0.38887,0.60000);
\draw (0.38821,0.59929) -- (0.38887,0.60000);
\draw (0.33750,0.60000) -- (0.33086,0.60000);
\draw (0.33750,0.60000) -- (0.35000,0.60000);
\draw (0.33414,0.60812) -- (0.33677,0.61250);
\draw (0.33414,0.60812) -- (0.33086,0.60000);
\draw (0.33677,0.61250) -- (0.33691,0.61309);
\draw (0.33750,0.61396) -- (0.33691,0.61309);
\draw (0.33750,0.61396) -- (0.34109,0.62141);
\draw (0.35000,0.60000) -- (0.36250,0.60000);
\draw (0.34109,0.62141) -- (0.34141,0.62500);
\draw (0.34141,0.62500) -- (0.34255,0.63091);
\draw (0.34255,0.63091) -- (0.34355,0.63750);
\draw (0.34355,0.63750) -- (0.34368,0.64375);
\draw (0.34368,0.64375) -- (0.34375,0.65000);
\draw (0.34375,0.65000) -- (0.34359,0.65626);
\draw (0.34359,0.65626) -- (0.34341,0.66250);
\draw (0.34341,0.66250) -- (0.34380,0.66875);
\draw (0.34380,0.66875) -- (0.34419,0.67500);
\draw (0.34419,0.67500) -- (0.34521,0.68164);
\draw (0.34521,0.68164) -- (0.34634,0.68750);
\draw (0.34634,0.68750) -- (0.34709,0.69041);
\draw (0.35000,0.69346) -- (0.34709,0.69041);
\draw (0.35000,0.69346) -- (0.35305,0.69695);
\draw (0.36250,0.60000) -- (0.37500,0.60000);
\draw (0.36250,0.60830) -- (0.35952,0.60952);
\draw (0.36250,0.60830) -- (0.36536,0.60964);
\draw (0.35952,0.60952) -- (0.35737,0.61250);
\draw (0.35737,0.61250) -- (0.35952,0.61548);
\draw (0.36250,0.61670) -- (0.35952,0.61548);
\draw (0.36250,0.61670) -- (0.36536,0.61536);
\draw (0.37500,0.60000) -- (0.38652,0.60000);
\draw (0.36536,0.60964) -- (0.36694,0.61250);
\draw (0.36694,0.61250) -- (0.36536,0.61536);
\draw (0.38750,0.60093) -- (0.38684,0.60066);
\draw (0.38750,0.60093) -- (0.38821,0.60071);
\draw (0.38684,0.60066) -- (0.38652,0.60000);
\draw (0.40000,0.60000) -- (0.40000,0.61250);
\draw (0.40000,0.60000) -- (0.38887,0.60000);
\draw (0.40000,0.61250) -- (0.40000,0.62500);
\draw (0.38821,0.60071) -- (0.38887,0.60000);
\draw (0.40000,0.62500) -- (0.40000,0.63750);
\draw (0.40000,0.63750) -- (0.40000,0.65000);
\draw (0.40000,0.65000) -- (0.40000,0.66250);
\draw (0.36250,0.70000) -- (0.35400,0.70000);
\draw (0.36250,0.70000) -- (0.37500,0.70000);
\draw (0.35305,0.69695) -- (0.35400,0.70000);
\draw (0.37500,0.70000) -- (0.38750,0.70000);
\draw (0.40000,0.66250) -- (0.40000,0.67500);
\draw (0.40000,0.67500) -- (0.40000,0.68750);
\draw (0.38750,0.70000) -- (0.40000,0.70000);
\draw (0.40000,0.68750) -- (0.40000,0.70000);
\draw (0.36250,0.70000) -- (0.35400,0.70000);
\draw (0.36250,0.70000) -- (0.37500,0.70000);
\draw (0.35491,0.70593) -- (0.35576,0.71250);
\draw (0.35491,0.70593) -- (0.35400,0.70000);
\draw (0.35576,0.71250) -- (0.35605,0.71873);
\draw (0.35605,0.71873) -- (0.35635,0.72500);
\draw (0.35635,0.72500) -- (0.35630,0.73125);
\draw (0.37500,0.70000) -- (0.38750,0.70000);
\draw (0.35630,0.73125) -- (0.35625,0.73750);
\draw (0.35625,0.73750) -- (0.35774,0.74226);
\draw (0.36250,0.74751) -- (0.35774,0.74226);
\draw (0.36250,0.74751) -- (0.36406,0.74844);
\draw (0.36406,0.74844) -- (0.36475,0.75000);
\draw (0.36475,0.75000) -- (0.36649,0.75531);
\draw (0.38750,0.70000) -- (0.40000,0.70000);
\draw (0.40000,0.70000) -- (0.40000,0.71250);
\draw (0.40000,0.71250) -- (0.40000,0.72500);
\draw (0.40000,0.72500) -- (0.40000,0.73750);
\draw (0.40000,0.73750) -- (0.40000,0.75000);
\draw (0.40000,0.75000) -- (0.40000,0.76250);
\draw (0.36649,0.75531) -- (0.36826,0.76250);
\draw (0.36826,0.76250) -- (0.36842,0.76874);
\draw (0.36842,0.76874) -- (0.36855,0.77500);
\draw (0.36855,0.77500) -- (0.36914,0.78130);
\draw (0.36914,0.78130) -- (0.36978,0.78750);
\draw (0.36978,0.78750) -- (0.37134,0.79116);
\draw (0.37500,0.79321) -- (0.37134,0.79116);
\draw (0.37500,0.79321) -- (0.38123,0.79360);
\draw (0.40000,0.76250) -- (0.40000,0.77500);
\draw (0.40000,0.77500) -- (0.40000,0.77563);
\draw (0.38750,0.79399) -- (0.38123,0.79360);
\draw (0.38750,0.79399) -- (0.39167,0.79167);
\draw (0.40000,0.77563) -- (0.39507,0.78257);
\draw (0.39507,0.78257) -- (0.39365,0.78750);
\draw (0.39365,0.78750) -- (0.39167,0.79167);
\draw (0.37500,0.80586) -- (0.37058,0.80808);
\draw (0.37500,0.80586) -- (0.37959,0.80791);
\draw (0.37058,0.80808) -- (0.36841,0.81250);
\draw (0.36841,0.81250) -- (0.36864,0.81874);
\draw (0.36864,0.81874) -- (0.36885,0.82500);
\draw (0.36885,0.82500) -- (0.37000,0.83000);
\draw (0.37500,0.83711) -- (0.37000,0.83000);
\draw (0.37500,0.83711) -- (0.37524,0.83726);
\draw (0.37959,0.80791) -- (0.38242,0.81250);
\draw (0.38242,0.81250) -- (0.38411,0.81589);
\draw (0.38750,0.81758) -- (0.38411,0.81589);
\draw (0.38750,0.81758) -- (0.39420,0.81969);
\draw (0.40000,0.82500) -- (0.40000,0.82207);
\draw (0.40000,0.82500) -- (0.40000,0.83750);
\draw (0.40000,0.82207) -- (0.39420,0.81969);
\draw (0.37524,0.83726) -- (0.37539,0.83750);
\draw (0.37539,0.83750) -- (0.37773,0.84167);
\draw (0.37773,0.84167) -- (0.38096,0.85000);
\draw (0.38096,0.85000) -- (0.38315,0.85435);
\draw (0.40000,0.83750) -- (0.40000,0.85000);
\draw (0.40000,0.85000) -- (0.40000,0.86250);
\draw (0.38750,0.85684) -- (0.38315,0.85435);
\draw (0.38750,0.85684) -- (0.39124,0.85876);
\draw (0.40000,0.86250) -- (0.40000,0.87080);
\draw (0.39124,0.85876) -- (0.39307,0.86250);
\draw (0.39307,0.86250) -- (0.39519,0.86731);
\draw (0.40000,0.87080) -- (0.39519,0.86731);
\draw (0.50000,0.18750) -- (0.50000,0.18145);
\draw (0.50000,0.18750) -- (0.50000,0.20000);
\draw (0.50000,0.18145) -- (0.49587,0.18337);
\draw (0.49587,0.18337) -- (0.49385,0.18750);
\draw (0.49385,0.18750) -- (0.49207,0.19451);
\draw (0.50000,0.20000) -- (0.49019,0.20000);
\draw (0.49207,0.19451) -- (0.49019,0.20000);
\draw (0.41250,0.23125) -- (0.40614,0.23185);
\draw (0.41250,0.23125) -- (0.41891,0.23197);
\draw (0.40614,0.23185) -- (0.40000,0.23252);
\draw (0.40000,0.23750) -- (0.40000,0.23252);
\draw (0.40000,0.23750) -- (0.40000,0.25000);
\draw (0.40000,0.25000) -- (0.40000,0.26250);
\draw (0.42500,0.23281) -- (0.41891,0.23197);
\draw (0.42500,0.23281) -- (0.42810,0.23440);
\draw (0.42810,0.23440) -- (0.42954,0.23750);
\draw (0.42954,0.23750) -- (0.43101,0.24368);
\draw (0.43101,0.24368) -- (0.43242,0.25000);
\draw (0.43242,0.25000) -- (0.43391,0.25359);
\draw (0.40000,0.26250) -- (0.40000,0.27500);
\draw (0.40000,0.27500) -- (0.40000,0.28750);
\draw (0.40000,0.28750) -- (0.40000,0.30000);
\draw (0.40000,0.30000) -- (0.41250,0.30000);
\draw (0.41250,0.30000) -- (0.42500,0.30000);
\draw (0.42500,0.30000) -- (0.43750,0.30000);
\draw (0.43750,0.25610) -- (0.43391,0.25359);
\draw (0.43750,0.25610) -- (0.44375,0.25627);
\draw (0.45000,0.25640) -- (0.44375,0.25627);
\draw (0.45000,0.25640) -- (0.45427,0.25427);
\draw (0.43750,0.30000) -- (0.45000,0.30000);
\draw (0.45000,0.30000) -- (0.46250,0.30000);
\draw (0.46250,0.21934) -- (0.45872,0.22122);
\draw (0.46250,0.21934) -- (0.46677,0.21677);
\draw (0.45872,0.22122) -- (0.45664,0.22500);
\draw (0.45664,0.22500) -- (0.45629,0.23124);
\draw (0.47500,0.20630) -- (0.47075,0.20825);
\draw (0.47500,0.20630) -- (0.48202,0.20453);
\draw (0.47075,0.20825) -- (0.46870,0.21250);
\draw (0.46870,0.21250) -- (0.46677,0.21677);
\draw (0.45629,0.23124) -- (0.45596,0.23750);
\draw (0.45596,0.23750) -- (0.45623,0.24375);
\draw (0.45623,0.24375) -- (0.45649,0.25000);
\draw (0.45649,0.25000) -- (0.45427,0.25427);
\draw (0.48750,0.20269) -- (0.48202,0.20453);
\draw (0.48750,0.20269) -- (0.48928,0.20178);
\draw (0.50000,0.20000) -- (0.50000,0.21250);
\draw (0.50000,0.20000) -- (0.49019,0.20000);
\draw (0.50000,0.21250) -- (0.50000,0.22500);
\draw (0.48928,0.20178) -- (0.49019,0.20000);
\draw (0.50000,0.22500) -- (0.50000,0.23750);
\draw (0.50000,0.23750) -- (0.50000,0.25000);
\draw (0.50000,0.25000) -- (0.50000,0.26250);
\draw (0.46250,0.30000) -- (0.47500,0.30000);
\draw (0.47500,0.30000) -- (0.48750,0.30000);
\draw (0.50000,0.26250) -- (0.50000,0.27500);
\draw (0.50000,0.27500) -- (0.50000,0.28750);
\draw (0.48750,0.30000) -- (0.50000,0.30000);
\draw (0.50000,0.28750) -- (0.50000,0.30000);
\draw (0.40000,0.30000) -- (0.40000,0.31250);
\draw (0.40000,0.30000) -- (0.41250,0.30000);
\draw (0.40000,0.31250) -- (0.40000,0.32500);
\draw (0.40000,0.32500) -- (0.40000,0.33750);
\draw (0.41250,0.30000) -- (0.42500,0.30000);
\draw (0.42500,0.30000) -- (0.43750,0.30000);
\draw (0.40000,0.33750) -- (0.40000,0.34790);
\draw (0.40139,0.34861) -- (0.40000,0.34790);
\draw (0.40139,0.34861) -- (0.40205,0.35000);
\draw (0.40205,0.35000) -- (0.40139,0.35139);
\draw (0.43750,0.30000) -- (0.45000,0.30000);
\draw (0.45000,0.30000) -- (0.46250,0.30000);
\draw (0.40139,0.35139) -- (0.40000,0.35210);
\draw (0.40000,0.36250) -- (0.40000,0.35210);
\draw (0.40000,0.36250) -- (0.40000,0.37500);
\draw (0.40000,0.37500) -- (0.40000,0.38750);
\draw (0.40000,0.38750) -- (0.40000,0.40000);
\draw (0.40000,0.40000) -- (0.41250,0.40000);
\draw (0.41250,0.40000) -- (0.42500,0.40000);
\draw (0.42500,0.40000) -- (0.43750,0.40000);
\draw (0.43750,0.40000) -- (0.45000,0.40000);
\draw (0.45000,0.40000) -- (0.46250,0.40000);
\draw (0.46250,0.30000) -- (0.47500,0.30000);
\draw (0.47500,0.30000) -- (0.48750,0.30000);
\draw (0.48750,0.30000) -- (0.50000,0.30000);
\draw (0.50000,0.30000) -- (0.50000,0.31250);
\draw (0.50000,0.31250) -- (0.50000,0.32500);
\draw (0.50000,0.32500) -- (0.50000,0.33750);
\draw (0.50000,0.33750) -- (0.50000,0.35000);
\draw (0.50000,0.35000) -- (0.50000,0.36250);
\draw (0.46250,0.40000) -- (0.47500,0.40000);
\draw (0.47500,0.40000) -- (0.48750,0.40000);
\draw (0.48750,0.40000) -- (0.50000,0.40000);
\draw (0.50000,0.36250) -- (0.50000,0.37500);
\draw (0.50000,0.37500) -- (0.50000,0.38750);
\draw (0.50000,0.38750) -- (0.50000,0.40000);
\draw (0.40000,0.40000) -- (0.40000,0.41250);
\draw (0.40000,0.41250) -- (0.40000,0.42500);
\draw (0.40000,0.42500) -- (0.40000,0.43750);
\draw (0.40000,0.43750) -- (0.40000,0.45000);
\draw (0.40000,0.45000) -- (0.40000,0.46250);
\draw (0.40000,0.46250) -- (0.40000,0.47500);
\draw (0.40000,0.47500) -- (0.40000,0.48750);
\draw (0.40000,0.48750) -- (0.40000,0.50000);
\draw (0.50000,0.40000) -- (0.50000,0.41250);
\draw (0.50000,0.41250) -- (0.50000,0.42500);
\draw (0.50000,0.42500) -- (0.50000,0.43750);
\draw (0.50000,0.43750) -- (0.50000,0.45000);
\draw (0.50000,0.45000) -- (0.50000,0.46250);
\draw (0.50000,0.46250) -- (0.50000,0.47500);
\draw (0.50000,0.47500) -- (0.50000,0.48750);
\draw (0.50000,0.48750) -- (0.50000,0.50000);
\draw (0.40000,0.40000) -- (0.41250,0.40000);
\draw (0.40000,0.50000) -- (0.41250,0.50000);
\draw (0.41250,0.40000) -- (0.42500,0.40000);
\draw (0.41250,0.50000) -- (0.42500,0.50000);
\draw (0.42500,0.40000) -- (0.43750,0.40000);
\draw (0.42500,0.50000) -- (0.43750,0.50000);
\draw (0.43750,0.40000) -- (0.45000,0.40000);
\draw (0.43750,0.50000) -- (0.45000,0.50000);
\draw (0.45000,0.40000) -- (0.46250,0.40000);
\draw (0.45000,0.50000) -- (0.46250,0.50000);
\draw (0.46250,0.40000) -- (0.47500,0.40000);
\draw (0.46250,0.50000) -- (0.47500,0.50000);
\draw (0.47500,0.40000) -- (0.48750,0.40000);
\draw (0.47500,0.50000) -- (0.48750,0.50000);
\draw (0.48750,0.40000) -- (0.50000,0.40000);
\draw (0.48750,0.50000) -- (0.50000,0.50000);
\draw (0.40000,0.50000) -- (0.40000,0.51250);
\draw (0.40000,0.50000) -- (0.41250,0.50000);
\draw (0.40000,0.51250) -- (0.40000,0.52500);
\draw (0.40000,0.52500) -- (0.40000,0.53750);
\draw (0.40000,0.53750) -- (0.40000,0.55000);
\draw (0.40000,0.55000) -- (0.40000,0.56250);
\draw (0.41250,0.50000) -- (0.42500,0.50000);
\draw (0.42500,0.50000) -- (0.43750,0.50000);
\draw (0.43750,0.50000) -- (0.45000,0.50000);
\draw (0.45000,0.50000) -- (0.46250,0.50000);
\draw (0.40000,0.56250) -- (0.40000,0.57500);
\draw (0.40000,0.57500) -- (0.40000,0.58750);
\draw (0.40000,0.58750) -- (0.40000,0.60000);
\draw (0.40000,0.60000) -- (0.41250,0.60000);
\draw (0.41250,0.60000) -- (0.42500,0.60000);
\draw (0.42500,0.58320) -- (0.42175,0.58425);
\draw (0.42500,0.58320) -- (0.43239,0.58461);
\draw (0.42175,0.58425) -- (0.41836,0.58750);
\draw (0.41836,0.58750) -- (0.42175,0.59075);
\draw (0.42500,0.60000) -- (0.43750,0.60000);
\draw (0.42500,0.59180) -- (0.42175,0.59075);
\draw (0.42500,0.59180) -- (0.43236,0.59017);
\draw (0.45000,0.56899) -- (0.44585,0.57085);
\draw (0.45000,0.56899) -- (0.45625,0.56880);
\draw (0.44585,0.57085) -- (0.44326,0.57500);
\draw (0.44326,0.57500) -- (0.44199,0.57949);
\draw (0.43750,0.58594) -- (0.43239,0.58461);
\draw (0.43750,0.58594) -- (0.44199,0.57949);
\draw (0.43750,0.60000) -- (0.45000,0.60000);
\draw (0.43750,0.58877) -- (0.43236,0.59017);
\draw (0.43750,0.58877) -- (0.44226,0.59116);
\draw (0.45000,0.60000) -- (0.45654,0.60000);
\draw (0.45000,0.59385) -- (0.44226,0.59116);
\draw (0.45000,0.59385) -- (0.45417,0.59583);
\draw (0.46250,0.50000) -- (0.47500,0.50000);
\draw (0.47500,0.50000) -- (0.48750,0.50000);
\draw (0.48750,0.50000) -- (0.50000,0.50000);
\draw (0.50000,0.50000) -- (0.50000,0.51250);
\draw (0.50000,0.51250) -- (0.50000,0.52500);
\draw (0.50000,0.52500) -- (0.50000,0.53750);
\draw (0.50000,0.53750) -- (0.50000,0.55000);
\draw (0.50000,0.55000) -- (0.50000,0.55684);
\draw (0.46250,0.56860) -- (0.45625,0.56880);
\draw (0.46250,0.56860) -- (0.46951,0.56799);
\draw (0.47500,0.55986) -- (0.47322,0.56072);
\draw (0.47500,0.55986) -- (0.48052,0.55850);
\draw (0.47322,0.56072) -- (0.47227,0.56250);
\draw (0.47227,0.56250) -- (0.46951,0.56799);
\draw (0.47500,0.56514) -- (0.46951,0.56799);
\draw (0.47500,0.56514) -- (0.48052,0.56655);
\draw (0.46951,0.56799) -- (0.46875,0.57500);
\draw (0.46875,0.57500) -- (0.46893,0.58126);
\draw (0.45417,0.59583) -- (0.45654,0.60000);
\draw (0.46893,0.58126) -- (0.46909,0.58750);
\draw (0.46909,0.58750) -- (0.47100,0.59150);
\draw (0.47500,0.59336) -- (0.47100,0.59150);
\draw (0.47500,0.59336) -- (0.48240,0.59583);
\draw (0.48750,0.55708) -- (0.48052,0.55850);
\draw (0.48750,0.55708) -- (0.49373,0.55696);
\draw (0.48750,0.56797) -- (0.48052,0.56655);
\draw (0.48750,0.56797) -- (0.49373,0.56809);
\draw (0.50000,0.55684) -- (0.49373,0.55696);
\draw (0.50000,0.57500) -- (0.50000,0.56821);
\draw (0.50000,0.57500) -- (0.50000,0.58750);
\draw (0.50000,0.56821) -- (0.49373,0.56809);
\draw (0.48750,0.59819) -- (0.48240,0.59583);
\draw (0.48750,0.59819) -- (0.48870,0.59880);
\draw (0.50000,0.58750) -- (0.50000,0.60000);
\draw (0.50000,0.60000) -- (0.48931,0.60000);
\draw (0.48870,0.59880) -- (0.48931,0.60000);
\draw (0.40000,0.60000) -- (0.40000,0.61250);
\draw (0.40000,0.60000) -- (0.41250,0.60000);
\draw (0.40000,0.61250) -- (0.40000,0.62500);
\draw (0.40000,0.62500) -- (0.40000,0.63750);
\draw (0.41250,0.60000) -- (0.42500,0.60000);
\draw (0.42500,0.60000) -- (0.43750,0.60000);
\draw (0.40000,0.63750) -- (0.40000,0.65000);
\draw (0.40000,0.65000) -- (0.40000,0.66250);
\draw (0.43750,0.60000) -- (0.45000,0.60000);
\draw (0.45000,0.60000) -- (0.45654,0.60000);
\draw (0.45000,0.64600) -- (0.44741,0.64741);
\draw (0.45000,0.64600) -- (0.45469,0.64219);
\draw (0.44741,0.64741) -- (0.44614,0.65000);
\draw (0.44614,0.65000) -- (0.44485,0.65588);
\draw (0.40000,0.66250) -- (0.40000,0.67500);
\draw (0.40000,0.67500) -- (0.40000,0.68750);
\draw (0.40000,0.68750) -- (0.40000,0.70000);
\draw (0.40000,0.70000) -- (0.41250,0.70000);
\draw (0.41250,0.70000) -- (0.42500,0.70000);
\draw (0.42500,0.70000) -- (0.43750,0.70000);
\draw (0.44485,0.65588) -- (0.44370,0.66250);
\draw (0.44370,0.66250) -- (0.44391,0.66876);
\draw (0.44391,0.66876) -- (0.44414,0.67500);
\draw (0.44414,0.67500) -- (0.44609,0.67891);
\draw (0.43750,0.70000) -- (0.45000,0.70000);
\draw (0.45000,0.68086) -- (0.44609,0.67891);
\draw (0.45000,0.68086) -- (0.45635,0.68044);
\draw (0.45000,0.70000) -- (0.46250,0.70000);
\draw (0.45565,0.60638) -- (0.45464,0.61250);
\draw (0.45565,0.60638) -- (0.45654,0.60000);
\draw (0.45464,0.61250) -- (0.45540,0.61855);
\draw (0.45540,0.61855) -- (0.45605,0.62500);
\draw (0.45605,0.62500) -- (0.45625,0.63125);
\draw (0.45625,0.63125) -- (0.45645,0.63750);
\draw (0.45645,0.63750) -- (0.45469,0.64219);
\draw (0.50000,0.60000) -- (0.50000,0.60649);
\draw (0.50000,0.60000) -- (0.48931,0.60000);
\draw (0.50000,0.60649) -- (0.49504,0.60496);
\draw (0.49504,0.60496) -- (0.48931,0.60000);
\draw (0.46250,0.67998) -- (0.45635,0.68044);
\draw (0.46250,0.67998) -- (0.46975,0.67834);
\draw (0.46250,0.70000) -- (0.47500,0.70000);
\draw (0.47500,0.67686) -- (0.46975,0.67834);
\draw (0.47500,0.67686) -- (0.48011,0.67906);
\draw (0.47500,0.70000) -- (0.48750,0.70000);
\draw (0.48750,0.68135) -- (0.48011,0.67906);
\draw (0.48750,0.68135) -- (0.49172,0.68328);
\draw (0.48750,0.70000) -- (0.50000,0.70000);
\draw (0.49172,0.68328) -- (0.49395,0.68750);
\draw (0.49395,0.68750) -- (0.49604,0.69146);
\draw (0.50000,0.70000) -- (0.50000,0.69346);
\draw (0.50000,0.69346) -- (0.49604,0.69146);
\draw (0.40000,0.70000) -- (0.40000,0.71250);
\draw (0.40000,0.70000) -- (0.41250,0.70000);
\draw (0.40000,0.71250) -- (0.40000,0.72500);
\draw (0.40000,0.72500) -- (0.40000,0.73750);
\draw (0.40000,0.73750) -- (0.40000,0.75000);
\draw (0.40000,0.75000) -- (0.40000,0.76250);
\draw (0.41250,0.70000) -- (0.42500,0.70000);
\draw (0.42500,0.70000) -- (0.43750,0.70000);
\draw (0.43750,0.70000) -- (0.45000,0.70000);
\draw (0.45000,0.70000) -- (0.46250,0.70000);
\draw (0.40000,0.76250) -- (0.40000,0.77500);
\draw (0.41250,0.76992) -- (0.40835,0.77085);
\draw (0.41250,0.76992) -- (0.41587,0.77163);
\draw (0.40835,0.77085) -- (0.40088,0.77500);
\draw (0.40000,0.77500) -- (0.40000,0.77563);
\draw (0.40088,0.77500) -- (0.40046,0.77546);
\draw (0.41587,0.77163) -- (0.41758,0.77500);
\draw (0.41758,0.77500) -- (0.42053,0.77947);
\draw (0.40000,0.77563) -- (0.40046,0.77546);
\draw (0.42500,0.78159) -- (0.42053,0.77947);
\draw (0.42500,0.78159) -- (0.42942,0.78308);
\draw (0.42942,0.78308) -- (0.43389,0.78750);
\draw (0.43389,0.78750) -- (0.43525,0.78975);
\draw (0.43750,0.79077) -- (0.43525,0.78975);
\draw (0.43750,0.79077) -- (0.43977,0.78977);
\draw (0.45000,0.78125) -- (0.44539,0.78289);
\draw (0.45000,0.78125) -- (0.45417,0.77917);
\draw (0.44539,0.78289) -- (0.44087,0.78750);
\draw (0.44087,0.78750) -- (0.43977,0.78977);
\draw (0.46250,0.70000) -- (0.47500,0.70000);
\draw (0.47500,0.70000) -- (0.48750,0.70000);
\draw (0.47500,0.71870) -- (0.47080,0.72080);
\draw (0.47500,0.71870) -- (0.48125,0.71875);
\draw (0.47080,0.72080) -- (0.46870,0.72500);
\draw (0.46870,0.72500) -- (0.46877,0.73125);
\draw (0.46877,0.73125) -- (0.46885,0.73750);
\draw (0.46885,0.73750) -- (0.46877,0.74375);
\draw (0.46877,0.74375) -- (0.46870,0.75000);
\draw (0.46870,0.75000) -- (0.46714,0.75464);
\draw (0.48750,0.70000) -- (0.50000,0.70000);
\draw (0.48750,0.71880) -- (0.48125,0.71875);
\draw (0.48750,0.71880) -- (0.49376,0.71886);
\draw (0.50000,0.70000) -- (0.50000,0.71250);
\draw (0.50000,0.71250) -- (0.50000,0.71895);
\draw (0.50000,0.71895) -- (0.49376,0.71886);
\draw (0.46250,0.76055) -- (0.46130,0.76130);
\draw (0.46250,0.76055) -- (0.46714,0.75464);
\draw (0.46130,0.76130) -- (0.46079,0.76250);
\draw (0.46079,0.76250) -- (0.45868,0.76754);
\draw (0.45868,0.76754) -- (0.45640,0.77500);
\draw (0.45640,0.77500) -- (0.45417,0.77917);
\draw (0.40000,0.82500) -- (0.40000,0.82207);
\draw (0.40000,0.82500) -- (0.40000,0.83750);
\draw (0.40000,0.82207) -- (0.40195,0.82305);
\draw (0.40195,0.82305) -- (0.40278,0.82500);
\draw (0.40278,0.82500) -- (0.40599,0.83112);
\draw (0.40000,0.83750) -- (0.40000,0.85000);
\draw (0.40599,0.83112) -- (0.40928,0.83750);
\draw (0.40928,0.83750) -- (0.41033,0.83967);
\draw (0.41250,0.84077) -- (0.41033,0.83967);
\draw (0.41250,0.84077) -- (0.41714,0.84536);
\draw (0.40000,0.85000) -- (0.40000,0.86250);
\draw (0.41714,0.84536) -- (0.41865,0.85000);
\draw (0.41865,0.85000) -- (0.41859,0.85626);
\draw (0.40000,0.86250) -- (0.40000,0.87080);
\draw (0.41250,0.86816) -- (0.40604,0.86942);
\draw (0.41250,0.86816) -- (0.41643,0.86643);
\draw (0.40604,0.86942) -- (0.40000,0.87080);
\draw (0.41859,0.85626) -- (0.41851,0.86250);
\draw (0.41851,0.86250) -- (0.41643,0.86643);
\draw (0.42500,0.90000) -- (0.41890,0.90000);
\draw (0.42500,0.90000) -- (0.43140,0.90000);
\draw (0.42500,0.89395) -- (0.42041,0.89541);
\draw (0.42500,0.89395) -- (0.42910,0.89590);
\draw (0.42041,0.89541) -- (0.41890,0.90000);
\draw (0.42910,0.89590) -- (0.43140,0.90000);
\draw (0.42500,0.90000) -- (0.41890,0.90000);
\draw (0.42500,0.90000) -- (0.43140,0.90000);
\draw (0.42500,0.90640) -- (0.42090,0.90410);
\draw (0.42500,0.90640) -- (0.43165,0.90665);
\draw (0.42090,0.90410) -- (0.41890,0.90000);
\draw (0.43750,0.90879) -- (0.43165,0.90665);
\draw (0.43750,0.90879) -- (0.43994,0.91006);
\draw (0.43165,0.90665) -- (0.43379,0.91250);
\draw (0.43165,0.90665) -- (0.43140,0.90000);
\draw (0.43379,0.91250) -- (0.43518,0.91482);
\draw (0.43750,0.91587) -- (0.43518,0.91482);
\draw (0.43750,0.91587) -- (0.43992,0.91492);
\draw (0.43994,0.91006) -- (0.44141,0.91250);
\draw (0.44141,0.91250) -- (0.43992,0.91492);
\draw (0.48750,0.94370) -- (0.48252,0.94502);
\draw (0.48750,0.94370) -- (0.49375,0.94360);
\draw (0.48252,0.94502) -- (0.48101,0.95000);
\draw (0.48101,0.95000) -- (0.48337,0.95413);
\draw (0.50000,0.95000) -- (0.50000,0.94351);
\draw (0.50000,0.95000) -- (0.50000,0.95659);
\draw (0.50000,0.94351) -- (0.49375,0.94360);
\draw (0.48750,0.95610) -- (0.48337,0.95413);
\draw (0.48750,0.95610) -- (0.49375,0.95635);
\draw (0.50000,0.95659) -- (0.49375,0.95635);
\draw (0.60000,0.03750) -- (0.60000,0.02925);
\draw (0.60000,0.03750) -- (0.60000,0.04370);
\draw (0.60000,0.02925) -- (0.59539,0.03289);
\draw (0.59539,0.03289) -- (0.59360,0.03750);
\draw (0.59360,0.03750) -- (0.59587,0.04163);
\draw (0.60000,0.04370) -- (0.59587,0.04163);
\draw (0.51250,0.18130) -- (0.50626,0.18136);
\draw (0.51250,0.18130) -- (0.51876,0.18136);
\draw (0.50626,0.18136) -- (0.50000,0.18145);
\draw (0.50000,0.18750) -- (0.50000,0.18145);
\draw (0.50000,0.18750) -- (0.50000,0.20000);
\draw (0.50000,0.20000) -- (0.51250,0.20000);
\draw (0.51250,0.20000) -- (0.52500,0.20000);
\draw (0.52500,0.18145) -- (0.51876,0.18136);
\draw (0.52500,0.18145) -- (0.53204,0.18329);
\draw (0.52500,0.20000) -- (0.53750,0.20000);
\draw (0.53750,0.18506) -- (0.53204,0.18329);
\draw (0.53750,0.18506) -- (0.53921,0.18579);
\draw (0.53750,0.20000) -- (0.55000,0.20000);
\draw (0.53921,0.18579) -- (0.54028,0.18750);
\draw (0.54028,0.18750) -- (0.54553,0.19197);
\draw (0.55000,0.20000) -- (0.56250,0.20000);
\draw (0.55000,0.19331) -- (0.54553,0.19197);
\draw (0.55000,0.19331) -- (0.55626,0.19386);
\draw (0.56250,0.20000) -- (0.57500,0.20000);
\draw (0.56250,0.19443) -- (0.55626,0.19386);
\draw (0.56250,0.19443) -- (0.56682,0.19182);
\draw (0.57500,0.17783) -- (0.57019,0.18269);
\draw (0.57500,0.17783) -- (0.57686,0.17686);
\draw (0.57019,0.18269) -- (0.56880,0.18750);
\draw (0.56880,0.18750) -- (0.56682,0.19182);
\draw (0.57500,0.20000) -- (0.58750,0.20000);
\draw (0.58750,0.16758) -- (0.58245,0.16995);
\draw (0.58750,0.16758) -- (0.59097,0.16597);
\draw (0.58245,0.16995) -- (0.57778,0.17500);
\draw (0.57778,0.17500) -- (0.57686,0.17686);
\draw (0.60000,0.16250) -- (0.60000,0.15645);
\draw (0.60000,0.16250) -- (0.60000,0.17500);
\draw (0.60000,0.15645) -- (0.59570,0.15820);
\draw (0.59570,0.15820) -- (0.59292,0.16250);
\draw (0.59292,0.16250) -- (0.59097,0.16597);
\draw (0.60000,0.17500) -- (0.60000,0.18750);
\draw (0.58750,0.20000) -- (0.60000,0.20000);
\draw (0.60000,0.18750) -- (0.60000,0.20000);
\draw (0.50000,0.20000) -- (0.50000,0.21250);
\draw (0.50000,0.21250) -- (0.50000,0.22500);
\draw (0.50000,0.22500) -- (0.50000,0.23750);
\draw (0.50000,0.23750) -- (0.50000,0.25000);
\draw (0.50000,0.25000) -- (0.50000,0.26250);
\draw (0.50000,0.26250) -- (0.50000,0.27500);
\draw (0.50000,0.27500) -- (0.50000,0.28750);
\draw (0.50000,0.28750) -- (0.50000,0.30000);
\draw (0.60000,0.20000) -- (0.60000,0.21250);
\draw (0.60000,0.21250) -- (0.60000,0.22500);
\draw (0.60000,0.22500) -- (0.60000,0.23750);
\draw (0.60000,0.23750) -- (0.60000,0.25000);
\draw (0.60000,0.25000) -- (0.60000,0.26250);
\draw (0.60000,0.26250) -- (0.60000,0.27500);
\draw (0.60000,0.27500) -- (0.60000,0.28750);
\draw (0.60000,0.28750) -- (0.60000,0.30000);
\draw (0.50000,0.20000) -- (0.51250,0.20000);
\draw (0.50000,0.30000) -- (0.51250,0.30000);
\draw (0.51250,0.20000) -- (0.52500,0.20000);
\draw (0.51250,0.30000) -- (0.52500,0.30000);
\draw (0.52500,0.20000) -- (0.53750,0.20000);
\draw (0.52500,0.30000) -- (0.53750,0.30000);
\draw (0.53750,0.20000) -- (0.55000,0.20000);
\draw (0.53750,0.30000) -- (0.55000,0.30000);
\draw (0.55000,0.20000) -- (0.56250,0.20000);
\draw (0.55000,0.30000) -- (0.56250,0.30000);
\draw (0.56250,0.20000) -- (0.57500,0.20000);
\draw (0.56250,0.30000) -- (0.57500,0.30000);
\draw (0.57500,0.20000) -- (0.58750,0.20000);
\draw (0.57500,0.30000) -- (0.58750,0.30000);
\draw (0.58750,0.20000) -- (0.60000,0.20000);
\draw (0.58750,0.30000) -- (0.60000,0.30000);
\draw (0.50000,0.30000) -- (0.50000,0.31250);
\draw (0.50000,0.31250) -- (0.50000,0.32500);
\draw (0.50000,0.32500) -- (0.50000,0.33750);
\draw (0.50000,0.33750) -- (0.50000,0.35000);
\draw (0.50000,0.35000) -- (0.50000,0.36250);
\draw (0.50000,0.36250) -- (0.50000,0.37500);
\draw (0.50000,0.37500) -- (0.50000,0.38750);
\draw (0.50000,0.38750) -- (0.50000,0.40000);
\draw (0.60000,0.30000) -- (0.60000,0.31250);
\draw (0.60000,0.31250) -- (0.60000,0.32500);
\draw (0.60000,0.32500) -- (0.60000,0.33750);
\draw (0.60000,0.33750) -- (0.60000,0.35000);
\draw (0.60000,0.35000) -- (0.60000,0.36250);
\draw (0.60000,0.36250) -- (0.60000,0.37500);
\draw (0.60000,0.37500) -- (0.60000,0.38750);
\draw (0.60000,0.38750) -- (0.60000,0.40000);
\draw (0.50000,0.30000) -- (0.51250,0.30000);
\draw (0.50000,0.40000) -- (0.51250,0.40000);
\draw (0.51250,0.30000) -- (0.52500,0.30000);
\draw (0.51250,0.40000) -- (0.52500,0.40000);
\draw (0.52500,0.30000) -- (0.53750,0.30000);
\draw (0.52500,0.40000) -- (0.53750,0.40000);
\draw (0.53750,0.30000) -- (0.55000,0.30000);
\draw (0.53750,0.40000) -- (0.55000,0.40000);
\draw (0.55000,0.30000) -- (0.56250,0.30000);
\draw (0.55000,0.40000) -- (0.56250,0.40000);
\draw (0.56250,0.30000) -- (0.57500,0.30000);
\draw (0.56250,0.40000) -- (0.57500,0.40000);
\draw (0.57500,0.30000) -- (0.58750,0.30000);
\draw (0.57500,0.40000) -- (0.58750,0.40000);
\draw (0.58750,0.30000) -- (0.60000,0.30000);
\draw (0.58750,0.40000) -- (0.60000,0.40000);
\draw (0.50000,0.40000) -- (0.50000,0.41250);
\draw (0.50000,0.41250) -- (0.50000,0.42500);
\draw (0.50000,0.42500) -- (0.50000,0.43750);
\draw (0.50000,0.43750) -- (0.50000,0.45000);
\draw (0.50000,0.45000) -- (0.50000,0.46250);
\draw (0.50000,0.46250) -- (0.50000,0.47500);
\draw (0.50000,0.47500) -- (0.50000,0.48750);
\draw (0.50000,0.48750) -- (0.50000,0.50000);
\draw (0.60000,0.40000) -- (0.60000,0.41250);
\draw (0.60000,0.41250) -- (0.60000,0.42500);
\draw (0.60000,0.42500) -- (0.60000,0.43750);
\draw (0.60000,0.43750) -- (0.60000,0.45000);
\draw (0.60000,0.45000) -- (0.60000,0.46250);
\draw (0.60000,0.46250) -- (0.60000,0.47500);
\draw (0.60000,0.47500) -- (0.60000,0.48750);
\draw (0.60000,0.48750) -- (0.60000,0.50000);
\draw (0.50000,0.40000) -- (0.51250,0.40000);
\draw (0.50000,0.50000) -- (0.51250,0.50000);
\draw (0.51250,0.40000) -- (0.52500,0.40000);
\draw (0.51250,0.50000) -- (0.52500,0.50000);
\draw (0.52500,0.40000) -- (0.53750,0.40000);
\draw (0.52500,0.50000) -- (0.53750,0.50000);
\draw (0.53750,0.40000) -- (0.55000,0.40000);
\draw (0.53750,0.50000) -- (0.55000,0.50000);
\draw (0.55000,0.40000) -- (0.56250,0.40000);
\draw (0.55000,0.50000) -- (0.56250,0.50000);
\draw (0.56250,0.40000) -- (0.57500,0.40000);
\draw (0.56250,0.50000) -- (0.57500,0.50000);
\draw (0.57500,0.40000) -- (0.58750,0.40000);
\draw (0.57500,0.50000) -- (0.58750,0.50000);
\draw (0.58750,0.40000) -- (0.60000,0.40000);
\draw (0.58750,0.50000) -- (0.60000,0.50000);
\draw (0.50000,0.50000) -- (0.50000,0.51250);
\draw (0.50000,0.50000) -- (0.51250,0.50000);
\draw (0.50000,0.51250) -- (0.50000,0.52500);
\draw (0.50000,0.52500) -- (0.50000,0.53750);
\draw (0.51250,0.50000) -- (0.52500,0.50000);
\draw (0.52500,0.50000) -- (0.53750,0.50000);
\draw (0.50000,0.53750) -- (0.50000,0.55000);
\draw (0.50000,0.55000) -- (0.50000,0.55684);
\draw (0.52500,0.54785) -- (0.52329,0.54829);
\draw (0.52500,0.54785) -- (0.52651,0.54849);
\draw (0.52329,0.54829) -- (0.52080,0.55000);
\draw (0.52080,0.55000) -- (0.52324,0.55176);
\draw (0.53750,0.50000) -- (0.55000,0.50000);
\draw (0.55000,0.50000) -- (0.56250,0.50000);
\draw (0.52651,0.54849) -- (0.52715,0.55000);
\draw (0.52715,0.55000) -- (0.52644,0.55144);
\draw (0.50430,0.55820) -- (0.50000,0.55684);
\draw (0.50430,0.55820) -- (0.50586,0.56250);
\draw (0.50586,0.56250) -- (0.50383,0.56633);
\draw (0.50383,0.56633) -- (0.50000,0.56821);
\draw (0.50000,0.57500) -- (0.50000,0.56821);
\draw (0.50000,0.57500) -- (0.50000,0.58750);
\draw (0.52500,0.55215) -- (0.52324,0.55176);
\draw (0.52500,0.55215) -- (0.52644,0.55144);
\draw (0.50000,0.58750) -- (0.50000,0.60000);
\draw (0.50000,0.60000) -- (0.51250,0.60000);
\draw (0.51250,0.60000) -- (0.52500,0.60000);
\draw (0.52500,0.60000) -- (0.53750,0.60000);
\draw (0.53750,0.60000) -- (0.55000,0.60000);
\draw (0.55000,0.60000) -- (0.56250,0.60000);
\draw (0.56250,0.50000) -- (0.57500,0.50000);
\draw (0.57500,0.50000) -- (0.58750,0.50000);
\draw (0.56250,0.54521) -- (0.55918,0.54668);
\draw (0.56250,0.54521) -- (0.56570,0.54680);
\draw (0.55918,0.54668) -- (0.55767,0.55000);
\draw (0.55767,0.55000) -- (0.55928,0.55322);
\draw (0.56570,0.54680) -- (0.56729,0.55000);
\draw (0.56729,0.55000) -- (0.56934,0.55684);
\draw (0.58750,0.50000) -- (0.60000,0.50000);
\draw (0.60000,0.50000) -- (0.60000,0.51250);
\draw (0.60000,0.51250) -- (0.60000,0.52500);
\draw (0.60000,0.52500) -- (0.60000,0.53750);
\draw (0.60000,0.53750) -- (0.60000,0.55000);
\draw (0.60000,0.55000) -- (0.60000,0.56250);
\draw (0.56250,0.55488) -- (0.55928,0.55322);
\draw (0.56250,0.55488) -- (0.56934,0.55684);
\draw (0.57500,0.55977) -- (0.56934,0.55684);
\draw (0.57500,0.55977) -- (0.57683,0.56067);
\draw (0.56934,0.55684) -- (0.57222,0.56250);
\draw (0.57222,0.56250) -- (0.57098,0.56808);
\draw (0.57098,0.56808) -- (0.56973,0.57500);
\draw (0.56973,0.57500) -- (0.57151,0.57849);
\draw (0.56250,0.60000) -- (0.57500,0.60000);
\draw (0.57500,0.58027) -- (0.57151,0.57849);
\draw (0.57500,0.58027) -- (0.58374,0.57798);
\draw (0.57500,0.60000) -- (0.58750,0.60000);
\draw (0.57683,0.56067) -- (0.57773,0.56250);
\draw (0.57773,0.56250) -- (0.58127,0.56873);
\draw (0.58750,0.57490) -- (0.58127,0.56873);
\draw (0.58750,0.57490) -- (0.58757,0.57493);
\draw (0.60000,0.56250) -- (0.60000,0.57500);
\draw (0.60000,0.57500) -- (0.60000,0.58174);
\draw (0.58757,0.57493) -- (0.58760,0.57500);
\draw (0.58760,0.57500) -- (0.59121,0.57871);
\draw (0.58750,0.57573) -- (0.58374,0.57798);
\draw (0.58750,0.57573) -- (0.59121,0.57871);
\draw (0.58750,0.60000) -- (0.60000,0.60000);
\draw (0.60000,0.58174) -- (0.59121,0.57871);
\draw (0.59121,0.57871) -- (0.58926,0.58750);
\draw (0.58926,0.58750) -- (0.59546,0.59204);
\draw (0.60000,0.60000) -- (0.60000,0.59326);
\draw (0.60000,0.59326) -- (0.59546,0.59204);
\draw (0.51250,0.60000) -- (0.50000,0.60000);
\draw (0.51250,0.60000) -- (0.52500,0.60000);
\draw (0.50403,0.60847) -- (0.50000,0.60649);
\draw (0.50403,0.60847) -- (0.50615,0.61250);
\draw (0.50000,0.60000) -- (0.50000,0.60649);
\draw (0.50615,0.61250) -- (0.50833,0.61667);
\draw (0.51250,0.61895) -- (0.50833,0.61667);
\draw (0.51250,0.61895) -- (0.51699,0.62051);
\draw (0.52500,0.60000) -- (0.53750,0.60000);
\draw (0.51699,0.62051) -- (0.52134,0.62500);
\draw (0.52134,0.62500) -- (0.52271,0.62729);
\draw (0.52500,0.62832) -- (0.52271,0.62729);
\draw (0.52500,0.62832) -- (0.53121,0.63116);
\draw (0.53750,0.60000) -- (0.55000,0.60000);
\draw (0.55000,0.60000) -- (0.56250,0.60000);
\draw (0.53750,0.63403) -- (0.53121,0.63116);
\draw (0.53750,0.63403) -- (0.53982,0.63518);
\draw (0.53982,0.63518) -- (0.54097,0.63750);
\draw (0.54097,0.63750) -- (0.54473,0.64277);
\draw (0.55000,0.64595) -- (0.54473,0.64277);
\draw (0.55000,0.64595) -- (0.55271,0.64729);
\draw (0.50000,0.70000) -- (0.50000,0.69346);
\draw (0.50000,0.70000) -- (0.50649,0.70000);
\draw (0.50000,0.69346) -- (0.50427,0.69573);
\draw (0.50427,0.69573) -- (0.50649,0.70000);
\draw (0.56250,0.60000) -- (0.57500,0.60000);
\draw (0.57500,0.60000) -- (0.58750,0.60000);
\draw (0.55271,0.64729) -- (0.55405,0.65000);
\draw (0.55405,0.65000) -- (0.55786,0.65464);
\draw (0.58750,0.60000) -- (0.60000,0.60000);
\draw (0.60000,0.60000) -- (0.60000,0.61250);
\draw (0.60000,0.61250) -- (0.60000,0.62500);
\draw (0.60000,0.62500) -- (0.60000,0.63750);
\draw (0.60000,0.63750) -- (0.60000,0.65000);
\draw (0.60000,0.65000) -- (0.60000,0.66250);
\draw (0.56250,0.65664) -- (0.55786,0.65464);
\draw (0.56250,0.65664) -- (0.56672,0.65828);
\draw (0.56672,0.65828) -- (0.57017,0.66250);
\draw (0.57017,0.66250) -- (0.57195,0.66555);
\draw (0.57500,0.66699) -- (0.57195,0.66555);
\draw (0.57500,0.66699) -- (0.58110,0.66821);
\draw (0.58750,0.66934) -- (0.58110,0.66821);
\draw (0.58750,0.66934) -- (0.59131,0.67119);
\draw (0.60000,0.66250) -- (0.60000,0.67500);
\draw (0.60000,0.67500) -- (0.60000,0.68750);
\draw (0.59131,0.67119) -- (0.59326,0.67500);
\draw (0.59326,0.67500) -- (0.59131,0.67881);
\draw (0.58750,0.68066) -- (0.58320,0.68320);
\draw (0.58750,0.68066) -- (0.59131,0.67881);
\draw (0.58320,0.68320) -- (0.58125,0.68750);
\draw (0.58125,0.68750) -- (0.58071,0.69385);
\draw (0.58750,0.70000) -- (0.58008,0.70000);
\draw (0.58750,0.70000) -- (0.60000,0.70000);
\draw (0.58071,0.69385) -- (0.58008,0.70000);
\draw (0.60000,0.68750) -- (0.60000,0.70000);
\draw (0.50000,0.70000) -- (0.50000,0.71250);
\draw (0.50000,0.70000) -- (0.50649,0.70000);
\draw (0.50000,0.71250) -- (0.50000,0.71895);
\draw (0.50642,0.70625) -- (0.50635,0.71250);
\draw (0.50642,0.70625) -- (0.50649,0.70000);
\draw (0.50635,0.71250) -- (0.50420,0.71670);
\draw (0.50000,0.71895) -- (0.50420,0.71670);
\draw (0.52500,0.75962) -- (0.52314,0.76064);
\draw (0.52500,0.75962) -- (0.53051,0.75787);
\draw (0.52314,0.76064) -- (0.52236,0.76250);
\draw (0.52236,0.76250) -- (0.52283,0.76467);
\draw (0.52500,0.76831) -- (0.52283,0.76467);
\draw (0.52500,0.76831) -- (0.52742,0.77258);
\draw (0.53750,0.75635) -- (0.53051,0.75787);
\draw (0.53750,0.75635) -- (0.54375,0.75632);
\draw (0.52742,0.77258) -- (0.52793,0.77500);
\draw (0.52793,0.77500) -- (0.52949,0.78062);
\draw (0.55000,0.75630) -- (0.54375,0.75632);
\draw (0.55000,0.75630) -- (0.55626,0.75607);
\draw (0.52949,0.78062) -- (0.53101,0.78750);
\draw (0.53101,0.78750) -- (0.53118,0.79375);
\draw (0.53750,0.80000) -- (0.53135,0.80000);
\draw (0.53750,0.80000) -- (0.55000,0.80000);
\draw (0.53118,0.79375) -- (0.53135,0.80000);
\draw (0.55000,0.80000) -- (0.56250,0.80000);
\draw (0.58750,0.70000) -- (0.58008,0.70000);
\draw (0.58750,0.70000) -- (0.60000,0.70000);
\draw (0.58036,0.70619) -- (0.58062,0.71250);
\draw (0.58036,0.70619) -- (0.58008,0.70000);
\draw (0.58062,0.71250) -- (0.58097,0.71871);
\draw (0.58097,0.71871) -- (0.58130,0.72500);
\draw (0.58130,0.72500) -- (0.58271,0.73188);
\draw (0.60000,0.70000) -- (0.60000,0.71250);
\draw (0.60000,0.71250) -- (0.60000,0.72500);
\draw (0.60000,0.72500) -- (0.60000,0.73750);
\draw (0.58271,0.73188) -- (0.58437,0.73750);
\draw (0.58437,0.73750) -- (0.58545,0.73955);
\draw (0.58750,0.74043) -- (0.58545,0.73955);
\draw (0.58750,0.74043) -- (0.59268,0.74482);
\draw (0.60000,0.73750) -- (0.60000,0.75000);
\draw (0.60000,0.75000) -- (0.60000,0.76250);
\draw (0.59268,0.74482) -- (0.59580,0.75000);
\draw (0.59580,0.75000) -- (0.59199,0.75449);
\draw (0.56250,0.75581) -- (0.55626,0.75607);
\draw (0.56250,0.75581) -- (0.56875,0.75581);
\draw (0.57500,0.75581) -- (0.56875,0.75581);
\draw (0.57500,0.75581) -- (0.58124,0.75599);
\draw (0.56250,0.80000) -- (0.57500,0.80000);
\draw (0.57500,0.80000) -- (0.58750,0.80000);
\draw (0.58750,0.75620) -- (0.58124,0.75599);
\draw (0.58750,0.75620) -- (0.59199,0.75449);
\draw (0.60000,0.76250) -- (0.60000,0.77500);
\draw (0.60000,0.77500) -- (0.60000,0.78750);
\draw (0.58750,0.80000) -- (0.60000,0.80000);
\draw (0.60000,0.78750) -- (0.60000,0.80000);
\draw (0.52500,0.83159) -- (0.52139,0.83389);
\draw (0.52500,0.83159) -- (0.52883,0.82883);
\draw (0.52139,0.83389) -- (0.51987,0.83750);
\draw (0.51987,0.83750) -- (0.52161,0.84089);
\draw (0.52500,0.84248) -- (0.52161,0.84089);
\draw (0.52500,0.84248) -- (0.52942,0.84558);
\draw (0.53750,0.80000) -- (0.53135,0.80000);
\draw (0.53750,0.80000) -- (0.55000,0.80000);
\draw (0.53132,0.80625) -- (0.53130,0.81250);
\draw (0.53132,0.80625) -- (0.53135,0.80000);
\draw (0.53130,0.81250) -- (0.53085,0.81881);
\draw (0.53085,0.81881) -- (0.53037,0.82500);
\draw (0.53037,0.82500) -- (0.52883,0.82883);
\draw (0.55000,0.80000) -- (0.56250,0.80000);
\draw (0.52942,0.84558) -- (0.53125,0.85000);
\draw (0.53125,0.85000) -- (0.53131,0.85626);
\draw (0.53131,0.85626) -- (0.53135,0.86250);
\draw (0.53135,0.86250) -- (0.53281,0.86719);
\draw (0.53750,0.87241) -- (0.53281,0.86719);
\draw (0.53750,0.87241) -- (0.53909,0.87341);
\draw (0.53909,0.87341) -- (0.53979,0.87500);
\draw (0.53979,0.87500) -- (0.54156,0.88033);
\draw (0.54156,0.88033) -- (0.54336,0.88750);
\draw (0.54336,0.88750) -- (0.54570,0.89180);
\draw (0.55000,0.89399) -- (0.54570,0.89180);
\draw (0.55000,0.89399) -- (0.55400,0.89600);
\draw (0.56250,0.80000) -- (0.57500,0.80000);
\draw (0.57500,0.80000) -- (0.58750,0.80000);
\draw (0.58750,0.80000) -- (0.60000,0.80000);
\draw (0.60000,0.80000) -- (0.60000,0.81250);
\draw (0.60000,0.81250) -- (0.60000,0.82500);
\draw (0.60000,0.82500) -- (0.60000,0.83750);
\draw (0.60000,0.83750) -- (0.60000,0.85000);
\draw (0.60000,0.85000) -- (0.60000,0.86250);
\draw (0.56250,0.90000) -- (0.55601,0.90000);
\draw (0.56250,0.90000) -- (0.57500,0.90000);
\draw (0.55400,0.89600) -- (0.55601,0.90000);
\draw (0.57500,0.90000) -- (0.58750,0.90000);
\draw (0.60000,0.86250) -- (0.60000,0.87500);
\draw (0.60000,0.87500) -- (0.60000,0.88750);
\draw (0.58750,0.90000) -- (0.60000,0.90000);
\draw (0.60000,0.88750) -- (0.60000,0.90000);
\draw (0.51250,0.94580) -- (0.50648,0.94457);
\draw (0.51250,0.94580) -- (0.51541,0.94709);
\draw (0.50648,0.94457) -- (0.50000,0.94351);
\draw (0.50000,0.95000) -- (0.50000,0.94351);
\draw (0.50000,0.95000) -- (0.50000,0.95659);
\draw (0.51541,0.94709) -- (0.51724,0.95000);
\draw (0.51724,0.95000) -- (0.51880,0.95630);
\draw (0.51250,0.95493) -- (0.50636,0.95590);
\draw (0.51250,0.95493) -- (0.51880,0.95630);
\draw (0.50636,0.95590) -- (0.50000,0.95659);
\draw (0.52500,0.95801) -- (0.51880,0.95630);
\draw (0.52500,0.95801) -- (0.53098,0.95710);
\draw (0.51880,0.95630) -- (0.52031,0.96250);
\draw (0.52031,0.96250) -- (0.52224,0.96526);
\draw (0.52500,0.96636) -- (0.52224,0.96526);
\draw (0.52500,0.96636) -- (0.53094,0.96776);
\draw (0.53750,0.95640) -- (0.53098,0.95710);
\draw (0.53750,0.95640) -- (0.54485,0.95850);
\draw (0.53750,0.96904) -- (0.53094,0.96776);
\draw (0.53750,0.96904) -- (0.54471,0.96696);
\draw (0.55000,0.96055) -- (0.54485,0.95850);
\draw (0.55000,0.96055) -- (0.55137,0.96113);
\draw (0.55000,0.96475) -- (0.54471,0.96696);
\draw (0.55000,0.96475) -- (0.55146,0.96396);
\draw (0.56250,0.90000) -- (0.55601,0.90000);
\draw (0.56250,0.90000) -- (0.57500,0.90000);
\draw (0.56250,0.90664) -- (0.55820,0.90430);
\draw (0.56250,0.90664) -- (0.56697,0.90803);
\draw (0.55820,0.90430) -- (0.55601,0.90000);
\draw (0.57500,0.90000) -- (0.58750,0.90000);
\draw (0.56697,0.90803) -- (0.57178,0.91250);
\draw (0.57178,0.91250) -- (0.57300,0.91450);
\draw (0.57500,0.91543) -- (0.57300,0.91450);
\draw (0.57500,0.91543) -- (0.58064,0.91736);
\draw (0.58750,0.90000) -- (0.60000,0.90000);
\draw (0.58750,0.91914) -- (0.58064,0.91736);
\draw (0.58750,0.91914) -- (0.59175,0.92075);
\draw (0.60000,0.90000) -- (0.60000,0.91250);
\draw (0.60000,0.91250) -- (0.60000,0.92500);
\draw (0.60000,0.92500) -- (0.60000,0.92954);
\draw (0.59175,0.92075) -- (0.59526,0.92500);
\draw (0.59526,0.92500) -- (0.59690,0.92810);
\draw (0.60000,0.92954) -- (0.59690,0.92810);
\draw (0.55137,0.96113) -- (0.55200,0.96250);
\draw (0.55200,0.96250) -- (0.55146,0.96396);
\draw (0.58750,0.97012) -- (0.58433,0.97183);
\draw (0.58750,0.97012) -- (0.59362,0.96935);
\draw (0.58433,0.97183) -- (0.58257,0.97500);
\draw (0.58257,0.97500) -- (0.58433,0.97817);
\draw (0.60000,0.97500) -- (0.60000,0.96870);
\draw (0.60000,0.97500) -- (0.60000,0.98130);
\draw (0.60000,0.96870) -- (0.59362,0.96935);
\draw (0.58750,0.97949) -- (0.58433,0.97817);
\draw (0.58750,0.97949) -- (0.59357,0.98043);
\draw (0.60000,0.98130) -- (0.59357,0.98043);
\draw (0.61250,0.00000) -- (0.60947,0.00000);
\draw (0.61250,0.00000) -- (0.61543,0.00000);
\draw (0.60770,0.00563) -- (0.60610,0.01250);
\draw (0.60770,0.00563) -- (0.60947,0.00000);
\draw (0.60610,0.01250) -- (0.60514,0.01906);
\draw (0.60514,0.01906) -- (0.60405,0.02500);
\draw (0.60405,0.02500) -- (0.60273,0.02773);
\draw (0.62500,0.00620) -- (0.62029,0.00471);
\draw (0.62500,0.00620) -- (0.63125,0.00627);
\draw (0.62029,0.00471) -- (0.61543,0.00000);
\draw (0.60273,0.02773) -- (0.60000,0.02925);
\draw (0.60000,0.03750) -- (0.60000,0.02925);
\draw (0.60000,0.03750) -- (0.60000,0.04370);
\draw (0.60413,0.04587) -- (0.60000,0.04370);
\draw (0.60413,0.04587) -- (0.60620,0.05000);
\draw (0.60620,0.05000) -- (0.60835,0.05415);
\draw (0.63750,0.00630) -- (0.63125,0.00627);
\draw (0.63750,0.00630) -- (0.64376,0.00609);
\draw (0.65000,0.00586) -- (0.64376,0.00609);
\draw (0.65000,0.00586) -- (0.65625,0.00586);
\draw (0.61250,0.05615) -- (0.60835,0.05415);
\draw (0.61250,0.05615) -- (0.61670,0.05830);
\draw (0.61670,0.05830) -- (0.61890,0.06250);
\draw (0.61890,0.06250) -- (0.61885,0.06875);
\draw (0.61885,0.06875) -- (0.61885,0.07500);
\draw (0.61885,0.07500) -- (0.61936,0.08140);
\draw (0.61936,0.08140) -- (0.62002,0.08750);
\draw (0.62002,0.08750) -- (0.62122,0.09128);
\draw (0.62500,0.09561) -- (0.62122,0.09128);
\draw (0.62500,0.09561) -- (0.62725,0.09775);
\draw (0.63750,0.10000) -- (0.62798,0.10000);
\draw (0.63750,0.10000) -- (0.65000,0.10000);
\draw (0.62725,0.09775) -- (0.62798,0.10000);
\draw (0.65000,0.10000) -- (0.65654,0.10000);
\draw (0.66250,0.00586) -- (0.65625,0.00586);
\draw (0.66250,0.00586) -- (0.66874,0.00607);
\draw (0.67500,0.00625) -- (0.66874,0.00607);
\draw (0.67500,0.00625) -- (0.67979,0.00771);
\draw (0.67979,0.00771) -- (0.68223,0.01250);
\draw (0.68223,0.01250) -- (0.68396,0.01604);
\draw (0.68750,0.01782) -- (0.68396,0.01604);
\draw (0.68750,0.01782) -- (0.69192,0.02058);
\draw (0.69192,0.02058) -- (0.69365,0.02500);
\draw (0.69365,0.02500) -- (0.69514,0.02986);
\draw (0.70000,0.03750) -- (0.70000,0.03560);
\draw (0.70000,0.03750) -- (0.70000,0.05000);
\draw (0.70000,0.03560) -- (0.69514,0.02986);
\draw (0.70000,0.05000) -- (0.70000,0.05874);
\draw (0.66250,0.08174) -- (0.65864,0.08364);
\draw (0.66250,0.08174) -- (0.66874,0.08146);
\draw (0.65864,0.08364) -- (0.65674,0.08750);
\draw (0.65674,0.08750) -- (0.65662,0.09375);
\draw (0.65662,0.09375) -- (0.65654,0.10000);
\draw (0.67500,0.08120) -- (0.66874,0.08146);
\draw (0.67500,0.08120) -- (0.68126,0.08131);
\draw (0.70000,0.05874) -- (0.69749,0.05999);
\draw (0.69749,0.05999) -- (0.69619,0.06250);
\draw (0.69619,0.06250) -- (0.69470,0.06841);
\draw (0.69470,0.06841) -- (0.69341,0.07500);
\draw (0.69341,0.07500) -- (0.69165,0.07915);
\draw (0.68750,0.08140) -- (0.68126,0.08131);
\draw (0.68750,0.08140) -- (0.69165,0.07915);
\draw (0.63750,0.10000) -- (0.62798,0.10000);
\draw (0.63750,0.10000) -- (0.65000,0.10000);
\draw (0.62947,0.10562) -- (0.63091,0.11250);
\draw (0.62947,0.10562) -- (0.62798,0.10000);
\draw (0.63091,0.11250) -- (0.63336,0.11989);
\draw (0.63336,0.11989) -- (0.63569,0.12500);
\draw (0.63569,0.12500) -- (0.63630,0.12620);
\draw (0.65000,0.10000) -- (0.65654,0.10000);
\draw (0.63750,0.12681) -- (0.63630,0.12620);
\draw (0.63750,0.12681) -- (0.64233,0.13267);
\draw (0.63750,0.14492) -- (0.63376,0.14626);
\draw (0.63750,0.14492) -- (0.64189,0.14189);
\draw (0.63376,0.14626) -- (0.63037,0.15000);
\draw (0.63037,0.15000) -- (0.62803,0.15303);
\draw (0.64233,0.13267) -- (0.64375,0.13750);
\draw (0.64375,0.13750) -- (0.64189,0.14189);
\draw (0.61250,0.15630) -- (0.60624,0.15636);
\draw (0.61250,0.15630) -- (0.61901,0.15533);
\draw (0.60624,0.15636) -- (0.60000,0.15645);
\draw (0.60000,0.16250) -- (0.60000,0.15645);
\draw (0.60000,0.16250) -- (0.60000,0.17500);
\draw (0.60000,0.17500) -- (0.60000,0.18750);
\draw (0.62500,0.15425) -- (0.61901,0.15533);
\draw (0.62500,0.15425) -- (0.62803,0.15303);
\draw (0.60000,0.18750) -- (0.60000,0.20000);
\draw (0.60000,0.20000) -- (0.61250,0.20000);
\draw (0.61250,0.20000) -- (0.62500,0.20000);
\draw (0.62500,0.20000) -- (0.63750,0.20000);
\draw (0.63750,0.20000) -- (0.65000,0.20000);
\draw (0.65000,0.20000) -- (0.66250,0.20000);
\draw (0.66250,0.10605) -- (0.65852,0.10398);
\draw (0.66250,0.10605) -- (0.66886,0.10682);
\draw (0.65852,0.10398) -- (0.65654,0.10000);
\draw (0.67500,0.10767) -- (0.66886,0.10682);
\draw (0.67500,0.10767) -- (0.67830,0.10920);
\draw (0.67830,0.10920) -- (0.68013,0.11250);
\draw (0.68013,0.11250) -- (0.68325,0.11675);
\draw (0.68750,0.11851) -- (0.68325,0.11675);
\draw (0.68750,0.11851) -- (0.69177,0.12073);
\draw (0.69177,0.12073) -- (0.69414,0.12500);
\draw (0.69414,0.12500) -- (0.69614,0.12886);
\draw (0.70000,0.13750) -- (0.70000,0.13076);
\draw (0.70000,0.13750) -- (0.70000,0.15000);
\draw (0.70000,0.13076) -- (0.69614,0.12886);
\draw (0.70000,0.15000) -- (0.70000,0.16250);
\draw (0.66250,0.20000) -- (0.67500,0.20000);
\draw (0.67500,0.20000) -- (0.68750,0.20000);
\draw (0.68750,0.20000) -- (0.70000,0.20000);
\draw (0.70000,0.16250) -- (0.70000,0.17500);
\draw (0.70000,0.17500) -- (0.70000,0.18750);
\draw (0.70000,0.18750) -- (0.70000,0.20000);
\draw (0.60000,0.20000) -- (0.60000,0.21250);
\draw (0.60000,0.21250) -- (0.60000,0.22500);
\draw (0.60000,0.22500) -- (0.60000,0.23750);
\draw (0.60000,0.23750) -- (0.60000,0.25000);
\draw (0.60000,0.25000) -- (0.60000,0.26250);
\draw (0.60000,0.26250) -- (0.60000,0.27500);
\draw (0.60000,0.27500) -- (0.60000,0.28750);
\draw (0.60000,0.28750) -- (0.60000,0.30000);
\draw (0.70000,0.20000) -- (0.70000,0.21250);
\draw (0.70000,0.21250) -- (0.70000,0.22500);
\draw (0.70000,0.22500) -- (0.70000,0.23750);
\draw (0.70000,0.23750) -- (0.70000,0.25000);
\draw (0.70000,0.25000) -- (0.70000,0.26250);
\draw (0.70000,0.26250) -- (0.70000,0.27500);
\draw (0.70000,0.27500) -- (0.70000,0.28750);
\draw (0.70000,0.28750) -- (0.70000,0.30000);
\draw (0.60000,0.20000) -- (0.61250,0.20000);
\draw (0.60000,0.30000) -- (0.61250,0.30000);
\draw (0.61250,0.20000) -- (0.62500,0.20000);
\draw (0.61250,0.30000) -- (0.62500,0.30000);
\draw (0.62500,0.20000) -- (0.63750,0.20000);
\draw (0.62500,0.30000) -- (0.63750,0.30000);
\draw (0.63750,0.20000) -- (0.65000,0.20000);
\draw (0.63750,0.30000) -- (0.65000,0.30000);
\draw (0.65000,0.20000) -- (0.66250,0.20000);
\draw (0.65000,0.30000) -- (0.66250,0.30000);
\draw (0.66250,0.20000) -- (0.67500,0.20000);
\draw (0.66250,0.30000) -- (0.67500,0.30000);
\draw (0.67500,0.20000) -- (0.68750,0.20000);
\draw (0.67500,0.30000) -- (0.68750,0.30000);
\draw (0.68750,0.20000) -- (0.70000,0.20000);
\draw (0.68750,0.30000) -- (0.70000,0.30000);
\draw (0.60000,0.30000) -- (0.60000,0.31250);
\draw (0.60000,0.30000) -- (0.61250,0.30000);
\draw (0.60000,0.31250) -- (0.60000,0.32500);
\draw (0.60000,0.32500) -- (0.60000,0.33750);
\draw (0.60000,0.33750) -- (0.60000,0.35000);
\draw (0.60000,0.35000) -- (0.60000,0.36250);
\draw (0.61250,0.30000) -- (0.62500,0.30000);
\draw (0.62500,0.30000) -- (0.63750,0.30000);
\draw (0.63750,0.30000) -- (0.65000,0.30000);
\draw (0.65000,0.30000) -- (0.66250,0.30000);
\draw (0.60000,0.36250) -- (0.60000,0.37500);
\draw (0.60000,0.37500) -- (0.60000,0.38750);
\draw (0.60000,0.38750) -- (0.60000,0.40000);
\draw (0.60000,0.40000) -- (0.61250,0.40000);
\draw (0.61250,0.40000) -- (0.62500,0.40000);
\draw (0.62500,0.40000) -- (0.63750,0.40000);
\draw (0.63750,0.40000) -- (0.65000,0.40000);
\draw (0.65000,0.40000) -- (0.66250,0.40000);
\draw (0.66250,0.30000) -- (0.67500,0.30000);
\draw (0.67500,0.30000) -- (0.68750,0.30000);
\draw (0.68750,0.30000) -- (0.70000,0.30000);
\draw (0.70000,0.30000) -- (0.70000,0.31250);
\draw (0.70000,0.31250) -- (0.70000,0.32500);
\draw (0.70000,0.32500) -- (0.70000,0.33140);
\draw (0.70000,0.33140) -- (0.69587,0.33337);
\draw (0.69587,0.33337) -- (0.69326,0.33750);
\draw (0.69326,0.33750) -- (0.68986,0.34596);
\draw (0.68986,0.34596) -- (0.68760,0.35000);
\draw (0.68760,0.35000) -- (0.68755,0.35005);
\draw (0.67500,0.35884) -- (0.67256,0.36006);
\draw (0.67500,0.35884) -- (0.68390,0.35314);
\draw (0.67256,0.36006) -- (0.67134,0.36250);
\draw (0.67134,0.36250) -- (0.67239,0.36511);
\draw (0.67500,0.36714) -- (0.67239,0.36511);
\draw (0.67500,0.36714) -- (0.67898,0.37102);
\draw (0.66250,0.40000) -- (0.67500,0.40000);
\draw (0.67500,0.38047) -- (0.67083,0.38333);
\draw (0.67500,0.38047) -- (0.67854,0.37854);
\draw (0.67083,0.38333) -- (0.66904,0.38750);
\draw (0.66904,0.38750) -- (0.67104,0.39146);
\draw (0.67500,0.40000) -- (0.68750,0.40000);
\draw (0.67500,0.39346) -- (0.67104,0.39146);
\draw (0.67500,0.39346) -- (0.68124,0.39352);
\draw (0.68750,0.35010) -- (0.68390,0.35314);
\draw (0.68750,0.35010) -- (0.68755,0.35005);
\draw (0.67898,0.37102) -- (0.68018,0.37500);
\draw (0.68018,0.37500) -- (0.67854,0.37854);
\draw (0.68750,0.40000) -- (0.70000,0.40000);
\draw (0.68750,0.39360) -- (0.68124,0.39352);
\draw (0.68750,0.39360) -- (0.69375,0.39365);
\draw (0.70000,0.40000) -- (0.70000,0.39375);
\draw (0.70000,0.39375) -- (0.69375,0.39365);
\draw (0.60000,0.40000) -- (0.60000,0.41250);
\draw (0.60000,0.41250) -- (0.60000,0.42500);
\draw (0.60000,0.42500) -- (0.60000,0.43750);
\draw (0.60000,0.43750) -- (0.60000,0.45000);
\draw (0.60000,0.45000) -- (0.60000,0.46250);
\draw (0.60000,0.46250) -- (0.60000,0.47500);
\draw (0.60000,0.47500) -- (0.60000,0.48750);
\draw (0.60000,0.48750) -- (0.60000,0.50000);
\draw (0.70000,0.40000) -- (0.70000,0.41250);
\draw (0.70000,0.41250) -- (0.70000,0.42500);
\draw (0.70000,0.42500) -- (0.70000,0.43750);
\draw (0.70000,0.43750) -- (0.70000,0.45000);
\draw (0.70000,0.45000) -- (0.70000,0.46250);
\draw (0.70000,0.46250) -- (0.70000,0.47500);
\draw (0.70000,0.47500) -- (0.70000,0.48750);
\draw (0.70000,0.48750) -- (0.70000,0.50000);
\draw (0.60000,0.40000) -- (0.61250,0.40000);
\draw (0.60000,0.50000) -- (0.61250,0.50000);
\draw (0.61250,0.40000) -- (0.62500,0.40000);
\draw (0.61250,0.50000) -- (0.62500,0.50000);
\draw (0.62500,0.40000) -- (0.63750,0.40000);
\draw (0.62500,0.50000) -- (0.63750,0.50000);
\draw (0.63750,0.40000) -- (0.65000,0.40000);
\draw (0.63750,0.50000) -- (0.65000,0.50000);
\draw (0.65000,0.40000) -- (0.66250,0.40000);
\draw (0.65000,0.50000) -- (0.66250,0.50000);
\draw (0.66250,0.40000) -- (0.67500,0.40000);
\draw (0.66250,0.50000) -- (0.67500,0.50000);
\draw (0.67500,0.40000) -- (0.68750,0.40000);
\draw (0.67500,0.50000) -- (0.68750,0.50000);
\draw (0.68750,0.40000) -- (0.70000,0.40000);
\draw (0.68750,0.50000) -- (0.70000,0.50000);
\draw (0.60000,0.50000) -- (0.60000,0.51250);
\draw (0.60000,0.50000) -- (0.61250,0.50000);
\draw (0.60000,0.51250) -- (0.60000,0.52500);
\draw (0.60000,0.52500) -- (0.60000,0.53750);
\draw (0.60000,0.53750) -- (0.60000,0.55000);
\draw (0.60000,0.55000) -- (0.60000,0.56250);
\draw (0.61250,0.50000) -- (0.62500,0.50000);
\draw (0.62500,0.50000) -- (0.63750,0.50000);
\draw (0.63750,0.50000) -- (0.65000,0.50000);
\draw (0.65000,0.50000) -- (0.66250,0.50000);
\draw (0.60000,0.56250) -- (0.60000,0.57500);
\draw (0.60000,0.57500) -- (0.60000,0.58174);
\draw (0.60386,0.58364) -- (0.60000,0.58174);
\draw (0.60386,0.58364) -- (0.60581,0.58750);
\draw (0.60581,0.58750) -- (0.60797,0.59547);
\draw (0.61250,0.59912) -- (0.60797,0.59547);
\draw (0.61250,0.59912) -- (0.61311,0.59939);
\draw (0.60797,0.59547) -- (0.60000,0.59326);
\draw (0.60797,0.59547) -- (0.61167,0.60000);
\draw (0.60000,0.60000) -- (0.60000,0.59326);
\draw (0.60000,0.60000) -- (0.61167,0.60000);
\draw (0.62500,0.60000) -- (0.61357,0.60000);
\draw (0.62500,0.60000) -- (0.63750,0.60000);
\draw (0.61311,0.59939) -- (0.61357,0.60000);
\draw (0.63750,0.60000) -- (0.65000,0.60000);
\draw (0.65000,0.60000) -- (0.66250,0.60000);
\draw (0.66250,0.50000) -- (0.67500,0.50000);
\draw (0.67500,0.50000) -- (0.68750,0.50000);
\draw (0.68750,0.50000) -- (0.70000,0.50000);
\draw (0.70000,0.50000) -- (0.70000,0.51250);
\draw (0.70000,0.51250) -- (0.70000,0.52500);
\draw (0.70000,0.52500) -- (0.70000,0.53750);
\draw (0.70000,0.53750) -- (0.70000,0.55000);
\draw (0.70000,0.55000) -- (0.70000,0.56250);
\draw (0.66250,0.60000) -- (0.67500,0.60000);
\draw (0.67500,0.60000) -- (0.68750,0.60000);
\draw (0.68750,0.60000) -- (0.70000,0.60000);
\draw (0.70000,0.56250) -- (0.70000,0.57500);
\draw (0.70000,0.57500) -- (0.70000,0.58750);
\draw (0.70000,0.58750) -- (0.70000,0.60000);
\draw (0.61250,0.60083) -- (0.61194,0.60056);
\draw (0.61250,0.60083) -- (0.61313,0.60063);
\draw (0.61194,0.60056) -- (0.61167,0.60000);
\draw (0.60000,0.60000) -- (0.60000,0.61250);
\draw (0.60000,0.60000) -- (0.61167,0.60000);
\draw (0.60000,0.61250) -- (0.60000,0.62500);
\draw (0.60000,0.62500) -- (0.60000,0.63750);
\draw (0.62500,0.60000) -- (0.61357,0.60000);
\draw (0.62500,0.60000) -- (0.63750,0.60000);
\draw (0.61313,0.60063) -- (0.61357,0.60000);
\draw (0.60000,0.63750) -- (0.60000,0.65000);
\draw (0.60000,0.65000) -- (0.60000,0.66250);
\draw (0.63750,0.60000) -- (0.65000,0.60000);
\draw (0.63750,0.62217) -- (0.63567,0.62317);
\draw (0.63750,0.62217) -- (0.63928,0.62322);
\draw (0.63567,0.62317) -- (0.63491,0.62500);
\draw (0.63491,0.62500) -- (0.63569,0.62681);
\draw (0.65000,0.60000) -- (0.66250,0.60000);
\draw (0.63928,0.62322) -- (0.64009,0.62500);
\draw (0.64009,0.62500) -- (0.63931,0.62681);
\draw (0.63750,0.62793) -- (0.63569,0.62681);
\draw (0.63750,0.62793) -- (0.63931,0.62681);
\draw (0.60000,0.66250) -- (0.60000,0.67500);
\draw (0.60000,0.67500) -- (0.60000,0.68750);
\draw (0.62500,0.65630) -- (0.62004,0.65754);
\draw (0.62500,0.65630) -- (0.62969,0.65781);
\draw (0.62004,0.65754) -- (0.61265,0.66250);
\draw (0.61265,0.66250) -- (0.62004,0.66746);
\draw (0.62500,0.66870) -- (0.62004,0.66746);
\draw (0.62500,0.66870) -- (0.62988,0.66738);
\draw (0.60000,0.68750) -- (0.60000,0.70000);
\draw (0.60000,0.70000) -- (0.61250,0.70000);
\draw (0.61250,0.70000) -- (0.62500,0.70000);
\draw (0.62500,0.70000) -- (0.63750,0.70000);
\draw (0.62969,0.65781) -- (0.63462,0.66250);
\draw (0.63462,0.66250) -- (0.62988,0.66738);
\draw (0.65000,0.67153) -- (0.64702,0.67202);
\draw (0.65000,0.67153) -- (0.65581,0.67051);
\draw (0.64702,0.67202) -- (0.64590,0.67500);
\draw (0.64590,0.67500) -- (0.64756,0.67744);
\draw (0.63750,0.70000) -- (0.65000,0.70000);
\draw (0.65000,0.67847) -- (0.64756,0.67744);
\draw (0.65000,0.67847) -- (0.65581,0.67949);
\draw (0.65000,0.70000) -- (0.66250,0.70000);
\draw (0.66250,0.60000) -- (0.67500,0.60000);
\draw (0.67500,0.60000) -- (0.68750,0.60000);
\draw (0.68750,0.60000) -- (0.70000,0.60000);
\draw (0.70000,0.60000) -- (0.70000,0.61250);
\draw (0.70000,0.61250) -- (0.70000,0.62500);
\draw (0.70000,0.62500) -- (0.70000,0.63750);
\draw (0.70000,0.63750) -- (0.70000,0.65000);
\draw (0.70000,0.65000) -- (0.70000,0.66250);
\draw (0.66250,0.66953) -- (0.65581,0.67051);
\draw (0.66250,0.66953) -- (0.66655,0.67095);
\draw (0.66655,0.67095) -- (0.67031,0.67500);
\draw (0.67031,0.67500) -- (0.66677,0.67927);
\draw (0.66250,0.68047) -- (0.65581,0.67949);
\draw (0.66250,0.68047) -- (0.66677,0.67927);
\draw (0.66250,0.70000) -- (0.67500,0.70000);
\draw (0.67500,0.70000) -- (0.68750,0.70000);
\draw (0.70000,0.66250) -- (0.70000,0.67500);
\draw (0.70000,0.67500) -- (0.70000,0.68750);
\draw (0.68750,0.70000) -- (0.70000,0.70000);
\draw (0.70000,0.68750) -- (0.70000,0.70000);
\draw (0.60000,0.70000) -- (0.60000,0.71250);
\draw (0.60000,0.71250) -- (0.60000,0.72500);
\draw (0.60000,0.72500) -- (0.60000,0.73750);
\draw (0.60000,0.73750) -- (0.60000,0.75000);
\draw (0.60000,0.75000) -- (0.60000,0.76250);
\draw (0.60000,0.76250) -- (0.60000,0.77500);
\draw (0.60000,0.77500) -- (0.60000,0.78750);
\draw (0.60000,0.78750) -- (0.60000,0.80000);
\draw (0.70000,0.70000) -- (0.70000,0.71250);
\draw (0.70000,0.71250) -- (0.70000,0.72500);
\draw (0.70000,0.72500) -- (0.70000,0.73750);
\draw (0.70000,0.73750) -- (0.70000,0.75000);
\draw (0.70000,0.75000) -- (0.70000,0.76250);
\draw (0.70000,0.76250) -- (0.70000,0.77500);
\draw (0.70000,0.77500) -- (0.70000,0.78750);
\draw (0.70000,0.78750) -- (0.70000,0.80000);
\draw (0.60000,0.70000) -- (0.61250,0.70000);
\draw (0.60000,0.80000) -- (0.61250,0.80000);
\draw (0.61250,0.70000) -- (0.62500,0.70000);
\draw (0.61250,0.80000) -- (0.62500,0.80000);
\draw (0.62500,0.70000) -- (0.63750,0.70000);
\draw (0.62500,0.80000) -- (0.63750,0.80000);
\draw (0.63750,0.70000) -- (0.65000,0.70000);
\draw (0.63750,0.80000) -- (0.65000,0.80000);
\draw (0.65000,0.70000) -- (0.66250,0.70000);
\draw (0.65000,0.80000) -- (0.66250,0.80000);
\draw (0.66250,0.70000) -- (0.67500,0.70000);
\draw (0.66250,0.80000) -- (0.67500,0.80000);
\draw (0.67500,0.70000) -- (0.68750,0.70000);
\draw (0.67500,0.80000) -- (0.68750,0.80000);
\draw (0.68750,0.70000) -- (0.70000,0.70000);
\draw (0.68750,0.80000) -- (0.70000,0.80000);
\draw (0.60000,0.80000) -- (0.60000,0.81250);
\draw (0.60000,0.81250) -- (0.60000,0.82500);
\draw (0.60000,0.82500) -- (0.60000,0.83750);
\draw (0.60000,0.83750) -- (0.60000,0.85000);
\draw (0.60000,0.85000) -- (0.60000,0.86250);
\draw (0.60000,0.86250) -- (0.60000,0.87500);
\draw (0.60000,0.87500) -- (0.60000,0.88750);
\draw (0.60000,0.88750) -- (0.60000,0.90000);
\draw (0.70000,0.80000) -- (0.70000,0.81250);
\draw (0.70000,0.81250) -- (0.70000,0.82500);
\draw (0.70000,0.82500) -- (0.70000,0.83750);
\draw (0.70000,0.83750) -- (0.70000,0.85000);
\draw (0.70000,0.85000) -- (0.70000,0.86250);
\draw (0.70000,0.86250) -- (0.70000,0.87500);
\draw (0.70000,0.87500) -- (0.70000,0.88750);
\draw (0.70000,0.88750) -- (0.70000,0.90000);
\draw (0.60000,0.80000) -- (0.61250,0.80000);
\draw (0.60000,0.90000) -- (0.61250,0.90000);
\draw (0.61250,0.80000) -- (0.62500,0.80000);
\draw (0.61250,0.90000) -- (0.62500,0.90000);
\draw (0.62500,0.80000) -- (0.63750,0.80000);
\draw (0.62500,0.90000) -- (0.63750,0.90000);
\draw (0.63750,0.80000) -- (0.65000,0.80000);
\draw (0.63750,0.90000) -- (0.65000,0.90000);
\draw (0.65000,0.80000) -- (0.66250,0.80000);
\draw (0.65000,0.90000) -- (0.66250,0.90000);
\draw (0.66250,0.80000) -- (0.67500,0.80000);
\draw (0.66250,0.90000) -- (0.67500,0.90000);
\draw (0.67500,0.80000) -- (0.68750,0.80000);
\draw (0.67500,0.90000) -- (0.68750,0.90000);
\draw (0.68750,0.80000) -- (0.70000,0.80000);
\draw (0.68750,0.90000) -- (0.70000,0.90000);
\draw (0.60000,0.90000) -- (0.60000,0.91250);
\draw (0.60000,0.90000) -- (0.61250,0.90000);
\draw (0.60000,0.91250) -- (0.60000,0.92500);
\draw (0.60000,0.92500) -- (0.60000,0.92954);
\draw (0.61250,0.90000) -- (0.62500,0.90000);
\draw (0.62500,0.90000) -- (0.63750,0.90000);
\draw (0.61250,0.93130) -- (0.60604,0.93048);
\draw (0.61250,0.93130) -- (0.61726,0.93274);
\draw (0.60604,0.93048) -- (0.60000,0.92954);
\draw (0.61726,0.93274) -- (0.62285,0.93750);
\draw (0.62285,0.93750) -- (0.62354,0.93896);
\draw (0.62500,0.93960) -- (0.62354,0.93896);
\draw (0.62500,0.93960) -- (0.63021,0.94164);
\draw (0.63750,0.90000) -- (0.65000,0.90000);
\draw (0.65000,0.90000) -- (0.66250,0.90000);
\draw (0.63750,0.94370) -- (0.63021,0.94164);
\draw (0.63750,0.94370) -- (0.64403,0.94469);
\draw (0.65000,0.94585) -- (0.64403,0.94469);
\draw (0.65000,0.94585) -- (0.65283,0.94717);
\draw (0.61250,0.96890) -- (0.60625,0.96880);
\draw (0.61250,0.96890) -- (0.61875,0.96868);
\draw (0.60625,0.96880) -- (0.60000,0.96870);
\draw (0.60000,0.97500) -- (0.60000,0.96870);
\draw (0.60000,0.97500) -- (0.60000,0.98130);
\draw (0.62500,0.96846) -- (0.61875,0.96868);
\draw (0.62500,0.96846) -- (0.63125,0.96873);
\draw (0.61250,0.98154) -- (0.60625,0.98142);
\draw (0.61250,0.98154) -- (0.61874,0.98134);
\draw (0.60625,0.98142) -- (0.60000,0.98130);
\draw (0.62500,0.98115) -- (0.61874,0.98134);
\draw (0.62500,0.98115) -- (0.63129,0.98085);
\draw (0.63750,0.96904) -- (0.63125,0.96873);
\draw (0.63750,0.96904) -- (0.64197,0.97053);
\draw (0.64197,0.97053) -- (0.64751,0.97500);
\draw (0.64751,0.97500) -- (0.64197,0.97947);
\draw (0.63750,0.98052) -- (0.63129,0.98085);
\draw (0.63750,0.98052) -- (0.64197,0.97947);
\draw (0.66250,0.90000) -- (0.67500,0.90000);
\draw (0.67500,0.90000) -- (0.68750,0.90000);
\draw (0.65283,0.94717) -- (0.65444,0.95000);
\draw (0.65444,0.95000) -- (0.65818,0.95432);
\draw (0.68750,0.90000) -- (0.70000,0.90000);
\draw (0.70000,0.90000) -- (0.70000,0.91250);
\draw (0.70000,0.91250) -- (0.70000,0.92500);
\draw (0.70000,0.92500) -- (0.70000,0.93750);
\draw (0.70000,0.93750) -- (0.70000,0.95000);
\draw (0.70000,0.95000) -- (0.70000,0.95664);
\draw (0.66250,0.95591) -- (0.65818,0.95432);
\draw (0.66250,0.95591) -- (0.66875,0.95627);
\draw (0.67500,0.95664) -- (0.66875,0.95627);
\draw (0.67500,0.95664) -- (0.68125,0.95664);
\draw (0.68750,0.95664) -- (0.68125,0.95664);
\draw (0.68750,0.95664) -- (0.69375,0.95664);
\draw (0.70000,0.95664) -- (0.69375,0.95664);
\draw (0.70000,0.03750) -- (0.70000,0.03560);
\draw (0.70000,0.03750) -- (0.70000,0.05000);
\draw (0.70000,0.03560) -- (0.70137,0.03613);
\draw (0.70137,0.03613) -- (0.70210,0.03750);
\draw (0.70210,0.03750) -- (0.70422,0.04268);
\draw (0.70000,0.05000) -- (0.70000,0.05874);
\draw (0.70422,0.04268) -- (0.70630,0.05000);
\draw (0.70630,0.05000) -- (0.70469,0.05469);
\draw (0.70000,0.05874) -- (0.70469,0.05469);
\draw (0.70000,0.13750) -- (0.70000,0.13076);
\draw (0.70000,0.13750) -- (0.70000,0.15000);
\draw (0.70000,0.13076) -- (0.70474,0.13276);
\draw (0.70474,0.13276) -- (0.70864,0.13750);
\draw (0.70864,0.13750) -- (0.70989,0.14011);
\draw (0.71250,0.14141) -- (0.70989,0.14011);
\draw (0.71250,0.14141) -- (0.71748,0.14502);
\draw (0.70000,0.15000) -- (0.70000,0.16250);
\draw (0.71748,0.14502) -- (0.72070,0.15000);
\draw (0.72070,0.15000) -- (0.71714,0.15464);
\draw (0.71250,0.15645) -- (0.70828,0.15828);
\draw (0.71250,0.15645) -- (0.71714,0.15464);
\draw (0.70828,0.15828) -- (0.70576,0.16250);
\draw (0.70000,0.16250) -- (0.70000,0.17500);
\draw (0.70576,0.16250) -- (0.70603,0.16873);
\draw (0.70000,0.17500) -- (0.70000,0.18750);
\draw (0.70603,0.16873) -- (0.70625,0.17500);
\draw (0.70625,0.17500) -- (0.70890,0.18275);
\draw (0.70000,0.18750) -- (0.70000,0.20000);
\draw (0.70890,0.18275) -- (0.71123,0.18750);
\draw (0.71123,0.18750) -- (0.71165,0.18835);
\draw (0.71250,0.20000) -- (0.70000,0.20000);
\draw (0.71250,0.20000) -- (0.71963,0.20000);
\draw (0.71250,0.18877) -- (0.71165,0.18835);
\draw (0.71250,0.18877) -- (0.71775,0.19475);
\draw (0.71775,0.19475) -- (0.71963,0.20000);
\draw (0.70000,0.20000) -- (0.70000,0.21250);
\draw (0.70000,0.20000) -- (0.71250,0.20000);
\draw (0.70000,0.21250) -- (0.70000,0.22500);
\draw (0.71250,0.20000) -- (0.71963,0.20000);
\draw (0.70000,0.22500) -- (0.70000,0.23750);
\draw (0.72500,0.20542) -- (0.72141,0.20359);
\draw (0.72500,0.20542) -- (0.72942,0.20808);
\draw (0.72141,0.20359) -- (0.71963,0.20000);
\draw (0.70000,0.23750) -- (0.70000,0.25000);
\draw (0.70000,0.25000) -- (0.70000,0.26250);
\draw (0.72942,0.20808) -- (0.73164,0.21250);
\draw (0.73164,0.21250) -- (0.73311,0.21689);
\draw (0.73750,0.22124) -- (0.73311,0.21689);
\draw (0.73750,0.22124) -- (0.73994,0.22256);
\draw (0.73994,0.22256) -- (0.74102,0.22500);
\draw (0.74102,0.22500) -- (0.74034,0.23168);
\draw (0.74034,0.23168) -- (0.73975,0.23750);
\draw (0.73975,0.23750) -- (0.73867,0.24473);
\draw (0.73867,0.24473) -- (0.73770,0.25000);
\draw (0.73770,0.25000) -- (0.73765,0.25015);
\draw (0.70000,0.26250) -- (0.70000,0.27500);
\draw (0.70000,0.27500) -- (0.70000,0.28750);
\draw (0.70000,0.28750) -- (0.70000,0.30000);
\draw (0.71250,0.29834) -- (0.71140,0.29890);
\draw (0.71250,0.29834) -- (0.71802,0.29302);
\draw (0.71140,0.29890) -- (0.71084,0.30000);
\draw (0.70000,0.30000) -- (0.71084,0.30000);
\draw (0.72500,0.28423) -- (0.72280,0.28530);
\draw (0.72500,0.28423) -- (0.72974,0.27974);
\draw (0.72280,0.28530) -- (0.72173,0.28750);
\draw (0.72173,0.28750) -- (0.71802,0.29302);
\draw (0.73750,0.25029) -- (0.73372,0.25872);
\draw (0.73750,0.25029) -- (0.73765,0.25015);
\draw (0.73372,0.25872) -- (0.73301,0.26250);
\draw (0.73301,0.26250) -- (0.73206,0.26855);
\draw (0.73206,0.26855) -- (0.73120,0.27500);
\draw (0.73120,0.27500) -- (0.72974,0.27974);
\draw (0.70000,0.30000) -- (0.70000,0.31250);
\draw (0.70000,0.30000) -- (0.71084,0.30000);
\draw (0.70000,0.31250) -- (0.70000,0.32500);
\draw (0.70897,0.30504) -- (0.70688,0.31250);
\draw (0.70897,0.30504) -- (0.71084,0.30000);
\draw (0.70688,0.31250) -- (0.70660,0.31874);
\draw (0.70000,0.32500) -- (0.70000,0.33140);
\draw (0.70660,0.31874) -- (0.70630,0.32500);
\draw (0.70630,0.32500) -- (0.70417,0.32917);
\draw (0.70000,0.33140) -- (0.70417,0.32917);
\draw (0.71250,0.40000) -- (0.70000,0.40000);
\draw (0.71250,0.40000) -- (0.71880,0.40000);
\draw (0.71250,0.39399) -- (0.70626,0.39386);
\draw (0.71250,0.39399) -- (0.71655,0.39595);
\draw (0.70626,0.39386) -- (0.70000,0.39375);
\draw (0.70000,0.40000) -- (0.70000,0.39375);
\draw (0.71655,0.39595) -- (0.71880,0.40000);
\draw (0.76250,0.40000) -- (0.75552,0.40000);
\draw (0.76250,0.40000) -- (0.77500,0.40000);
\draw (0.76250,0.39395) -- (0.75825,0.39575);
\draw (0.76250,0.39395) -- (0.76875,0.39375);
\draw (0.75825,0.39575) -- (0.75552,0.40000);
\draw (0.77500,0.40000) -- (0.78145,0.40000);
\draw (0.77500,0.39351) -- (0.76875,0.39375);
\draw (0.77500,0.39351) -- (0.77930,0.39570);
\draw (0.77930,0.39570) -- (0.78145,0.40000);
\draw (0.70000,0.40000) -- (0.70000,0.41250);
\draw (0.70000,0.40000) -- (0.71250,0.40000);
\draw (0.70000,0.41250) -- (0.70000,0.42500);
\draw (0.71250,0.40000) -- (0.71880,0.40000);
\draw (0.70000,0.42500) -- (0.70000,0.43750);
\draw (0.72500,0.41060) -- (0.71963,0.40537);
\draw (0.72500,0.41060) -- (0.73005,0.40842);
\draw (0.71963,0.40537) -- (0.71880,0.40000);
\draw (0.70000,0.43750) -- (0.70000,0.45000);
\draw (0.70000,0.45000) -- (0.70000,0.46250);
\draw (0.73750,0.40630) -- (0.73005,0.40842);
\draw (0.73750,0.40630) -- (0.74382,0.40576);
\draw (0.75000,0.40518) -- (0.74382,0.40576);
\draw (0.75000,0.40518) -- (0.75352,0.40352);
\draw (0.70000,0.46250) -- (0.70000,0.47500);
\draw (0.70000,0.47500) -- (0.70000,0.48750);
\draw (0.70000,0.48750) -- (0.70000,0.50000);
\draw (0.70000,0.50000) -- (0.71250,0.50000);
\draw (0.71250,0.50000) -- (0.72500,0.50000);
\draw (0.72500,0.50000) -- (0.73750,0.50000);
\draw (0.73750,0.50000) -- (0.75000,0.50000);
\draw (0.75000,0.50000) -- (0.76250,0.50000);
\draw (0.76250,0.40000) -- (0.75552,0.40000);
\draw (0.76250,0.40000) -- (0.77500,0.40000);
\draw (0.75352,0.40352) -- (0.75552,0.40000);
\draw (0.77500,0.40000) -- (0.78145,0.40000);
\draw (0.78750,0.40601) -- (0.78350,0.40400);
\draw (0.78750,0.40601) -- (0.79375,0.40603);
\draw (0.78350,0.40400) -- (0.78145,0.40000);
\draw (0.80000,0.41250) -- (0.80000,0.40605);
\draw (0.80000,0.41250) -- (0.80000,0.42500);
\draw (0.80000,0.40605) -- (0.79375,0.40603);
\draw (0.80000,0.42500) -- (0.80000,0.43750);
\draw (0.80000,0.43750) -- (0.80000,0.45000);
\draw (0.80000,0.45000) -- (0.80000,0.46250);
\draw (0.76250,0.50000) -- (0.77500,0.50000);
\draw (0.77500,0.50000) -- (0.78750,0.50000);
\draw (0.78750,0.50000) -- (0.80000,0.50000);
\draw (0.80000,0.46250) -- (0.80000,0.47500);
\draw (0.80000,0.47500) -- (0.80000,0.48750);
\draw (0.80000,0.48750) -- (0.80000,0.50000);
\draw (0.70000,0.50000) -- (0.70000,0.51250);
\draw (0.70000,0.51250) -- (0.70000,0.52500);
\draw (0.70000,0.52500) -- (0.70000,0.53750);
\draw (0.70000,0.53750) -- (0.70000,0.55000);
\draw (0.70000,0.55000) -- (0.70000,0.56250);
\draw (0.70000,0.56250) -- (0.70000,0.57500);
\draw (0.70000,0.57500) -- (0.70000,0.58750);
\draw (0.70000,0.58750) -- (0.70000,0.60000);
\draw (0.80000,0.50000) -- (0.80000,0.51250);
\draw (0.80000,0.51250) -- (0.80000,0.52500);
\draw (0.80000,0.52500) -- (0.80000,0.53750);
\draw (0.80000,0.53750) -- (0.80000,0.55000);
\draw (0.80000,0.55000) -- (0.80000,0.56250);
\draw (0.80000,0.56250) -- (0.80000,0.57500);
\draw (0.80000,0.57500) -- (0.80000,0.58750);
\draw (0.80000,0.58750) -- (0.80000,0.60000);
\draw (0.70000,0.50000) -- (0.71250,0.50000);
\draw (0.70000,0.60000) -- (0.71250,0.60000);
\draw (0.71250,0.50000) -- (0.72500,0.50000);
\draw (0.71250,0.60000) -- (0.72500,0.60000);
\draw (0.72500,0.50000) -- (0.73750,0.50000);
\draw (0.72500,0.60000) -- (0.73750,0.60000);
\draw (0.73750,0.50000) -- (0.75000,0.50000);
\draw (0.73750,0.60000) -- (0.75000,0.60000);
\draw (0.75000,0.50000) -- (0.76250,0.50000);
\draw (0.75000,0.60000) -- (0.76250,0.60000);
\draw (0.76250,0.50000) -- (0.77500,0.50000);
\draw (0.76250,0.60000) -- (0.77500,0.60000);
\draw (0.77500,0.50000) -- (0.78750,0.50000);
\draw (0.77500,0.60000) -- (0.78750,0.60000);
\draw (0.78750,0.50000) -- (0.80000,0.50000);
\draw (0.78750,0.60000) -- (0.80000,0.60000);
\draw (0.70000,0.60000) -- (0.70000,0.61250);
\draw (0.70000,0.61250) -- (0.70000,0.62500);
\draw (0.70000,0.62500) -- (0.70000,0.63750);
\draw (0.70000,0.63750) -- (0.70000,0.65000);
\draw (0.70000,0.65000) -- (0.70000,0.66250);
\draw (0.70000,0.66250) -- (0.70000,0.67500);
\draw (0.70000,0.67500) -- (0.70000,0.68750);
\draw (0.70000,0.68750) -- (0.70000,0.70000);
\draw (0.80000,0.60000) -- (0.80000,0.61250);
\draw (0.80000,0.61250) -- (0.80000,0.62500);
\draw (0.80000,0.62500) -- (0.80000,0.63750);
\draw (0.80000,0.63750) -- (0.80000,0.65000);
\draw (0.80000,0.65000) -- (0.80000,0.66250);
\draw (0.80000,0.66250) -- (0.80000,0.67500);
\draw (0.80000,0.67500) -- (0.80000,0.68750);
\draw (0.80000,0.68750) -- (0.80000,0.70000);
\draw (0.70000,0.60000) -- (0.71250,0.60000);
\draw (0.70000,0.70000) -- (0.71250,0.70000);
\draw (0.71250,0.60000) -- (0.72500,0.60000);
\draw (0.71250,0.70000) -- (0.72500,0.70000);
\draw (0.72500,0.60000) -- (0.73750,0.60000);
\draw (0.72500,0.70000) -- (0.73750,0.70000);
\draw (0.73750,0.60000) -- (0.75000,0.60000);
\draw (0.73750,0.70000) -- (0.75000,0.70000);
\draw (0.75000,0.60000) -- (0.76250,0.60000);
\draw (0.75000,0.70000) -- (0.76250,0.70000);
\draw (0.76250,0.60000) -- (0.77500,0.60000);
\draw (0.76250,0.70000) -- (0.77500,0.70000);
\draw (0.77500,0.60000) -- (0.78750,0.60000);
\draw (0.77500,0.70000) -- (0.78750,0.70000);
\draw (0.78750,0.60000) -- (0.80000,0.60000);
\draw (0.78750,0.70000) -- (0.80000,0.70000);
\draw (0.70000,0.70000) -- (0.70000,0.71250);
\draw (0.70000,0.71250) -- (0.70000,0.72500);
\draw (0.70000,0.72500) -- (0.70000,0.73750);
\draw (0.70000,0.73750) -- (0.70000,0.75000);
\draw (0.70000,0.75000) -- (0.70000,0.76250);
\draw (0.70000,0.76250) -- (0.70000,0.77500);
\draw (0.70000,0.77500) -- (0.70000,0.78750);
\draw (0.70000,0.78750) -- (0.70000,0.80000);
\draw (0.80000,0.70000) -- (0.80000,0.71250);
\draw (0.80000,0.71250) -- (0.80000,0.72500);
\draw (0.80000,0.72500) -- (0.80000,0.73750);
\draw (0.80000,0.73750) -- (0.80000,0.75000);
\draw (0.80000,0.75000) -- (0.80000,0.76250);
\draw (0.80000,0.76250) -- (0.80000,0.77500);
\draw (0.80000,0.77500) -- (0.80000,0.78750);
\draw (0.80000,0.78750) -- (0.80000,0.80000);
\draw (0.70000,0.70000) -- (0.71250,0.70000);
\draw (0.70000,0.80000) -- (0.71250,0.80000);
\draw (0.71250,0.70000) -- (0.72500,0.70000);
\draw (0.71250,0.80000) -- (0.72500,0.80000);
\draw (0.72500,0.70000) -- (0.73750,0.70000);
\draw (0.72500,0.80000) -- (0.73750,0.80000);
\draw (0.73750,0.70000) -- (0.75000,0.70000);
\draw (0.73750,0.80000) -- (0.75000,0.80000);
\draw (0.75000,0.70000) -- (0.76250,0.70000);
\draw (0.75000,0.80000) -- (0.76250,0.80000);
\draw (0.76250,0.70000) -- (0.77500,0.70000);
\draw (0.76250,0.80000) -- (0.77500,0.80000);
\draw (0.77500,0.70000) -- (0.78750,0.70000);
\draw (0.77500,0.80000) -- (0.78750,0.80000);
\draw (0.78750,0.70000) -- (0.80000,0.70000);
\draw (0.78750,0.80000) -- (0.80000,0.80000);
\draw (0.70000,0.80000) -- (0.70000,0.81250);
\draw (0.70000,0.81250) -- (0.70000,0.82500);
\draw (0.70000,0.82500) -- (0.70000,0.83750);
\draw (0.70000,0.83750) -- (0.70000,0.85000);
\draw (0.70000,0.85000) -- (0.70000,0.86250);
\draw (0.70000,0.86250) -- (0.70000,0.87500);
\draw (0.70000,0.87500) -- (0.70000,0.88750);
\draw (0.70000,0.88750) -- (0.70000,0.90000);
\draw (0.80000,0.80000) -- (0.80000,0.81250);
\draw (0.80000,0.81250) -- (0.80000,0.82500);
\draw (0.80000,0.82500) -- (0.80000,0.83750);
\draw (0.80000,0.83750) -- (0.80000,0.85000);
\draw (0.80000,0.85000) -- (0.80000,0.86250);
\draw (0.80000,0.86250) -- (0.80000,0.87500);
\draw (0.80000,0.87500) -- (0.80000,0.88750);
\draw (0.80000,0.88750) -- (0.80000,0.90000);
\draw (0.70000,0.80000) -- (0.71250,0.80000);
\draw (0.70000,0.90000) -- (0.71250,0.90000);
\draw (0.71250,0.80000) -- (0.72500,0.80000);
\draw (0.71250,0.90000) -- (0.72500,0.90000);
\draw (0.72500,0.80000) -- (0.73750,0.80000);
\draw (0.72500,0.90000) -- (0.73750,0.90000);
\draw (0.73750,0.80000) -- (0.75000,0.80000);
\draw (0.73750,0.90000) -- (0.75000,0.90000);
\draw (0.75000,0.80000) -- (0.76250,0.80000);
\draw (0.75000,0.90000) -- (0.76250,0.90000);
\draw (0.76250,0.80000) -- (0.77500,0.80000);
\draw (0.76250,0.90000) -- (0.77500,0.90000);
\draw (0.77500,0.80000) -- (0.78750,0.80000);
\draw (0.77500,0.90000) -- (0.78750,0.90000);
\draw (0.78750,0.80000) -- (0.80000,0.80000);
\draw (0.78750,0.90000) -- (0.80000,0.90000);
\draw (0.70000,0.90000) -- (0.70000,0.91250);
\draw (0.70000,0.90000) -- (0.71250,0.90000);
\draw (0.70000,0.91250) -- (0.70000,0.92500);
\draw (0.70000,0.92500) -- (0.70000,0.93750);
\draw (0.71250,0.90000) -- (0.72500,0.90000);
\draw (0.72500,0.90000) -- (0.73750,0.90000);
\draw (0.70000,0.93750) -- (0.70000,0.95000);
\draw (0.71250,0.94434) -- (0.70901,0.94651);
\draw (0.71250,0.94434) -- (0.71910,0.94484);
\draw (0.70901,0.94651) -- (0.70747,0.95000);
\draw (0.70000,0.95000) -- (0.70000,0.95664);
\draw (0.70747,0.95000) -- (0.70461,0.95461);
\draw (0.72500,0.94546) -- (0.71910,0.94484);
\draw (0.72500,0.94546) -- (0.72766,0.94734);
\draw (0.73750,0.90000) -- (0.75000,0.90000);
\draw (0.75000,0.90000) -- (0.76250,0.90000);
\draw (0.72766,0.94734) -- (0.72788,0.95000);
\draw (0.72788,0.95000) -- (0.73254,0.95496);
\draw (0.70000,0.95664) -- (0.70461,0.95461);
\draw (0.71250,0.98115) -- (0.70830,0.98330);
\draw (0.71250,0.98115) -- (0.71875,0.98118);
\draw (0.70830,0.98330) -- (0.70601,0.98750);
\draw (0.70601,0.98750) -- (0.70828,0.99172);
\draw (0.71250,0.99360) -- (0.70828,0.99172);
\draw (0.71250,0.99360) -- (0.71875,0.99348);
\draw (0.72500,0.98120) -- (0.71875,0.98118);
\draw (0.72500,0.98120) -- (0.72971,0.98279);
\draw (0.72500,0.99336) -- (0.71875,0.99348);
\draw (0.72500,0.99336) -- (0.72986,0.99236);
\draw (0.73750,0.95664) -- (0.73254,0.95496);
\draw (0.73750,0.95664) -- (0.74385,0.95706);
\draw (0.75000,0.95752) -- (0.74385,0.95706);
\draw (0.75000,0.95752) -- (0.75400,0.95850);
\draw (0.72971,0.98279) -- (0.73550,0.98750);
\draw (0.73550,0.98750) -- (0.72986,0.99236);
\draw (0.76250,0.90000) -- (0.77500,0.90000);
\draw (0.77500,0.90000) -- (0.78750,0.90000);
\draw (0.78750,0.90000) -- (0.80000,0.90000);
\draw (0.80000,0.90000) -- (0.80000,0.91250);
\draw (0.80000,0.91250) -- (0.80000,0.92500);
\draw (0.80000,0.92500) -- (0.80000,0.93750);
\draw (0.80000,0.93750) -- (0.80000,0.95000);
\draw (0.80000,0.95000) -- (0.80000,0.96250);
\draw (0.75400,0.95850) -- (0.76001,0.96250);
\draw (0.76001,0.96250) -- (0.76116,0.96384);
\draw (0.76250,0.96445) -- (0.76116,0.96384);
\draw (0.76250,0.96445) -- (0.76765,0.96638);
\draw (0.77500,0.96841) -- (0.76765,0.96638);
\draw (0.77500,0.96841) -- (0.78123,0.96855);
\draw (0.78750,0.96870) -- (0.78123,0.96855);
\draw (0.78750,0.96870) -- (0.79375,0.96882);
\draw (0.80000,0.96250) -- (0.80000,0.96895);
\draw (0.80000,0.96895) -- (0.79375,0.96882);
\draw (0.81250,0.40596) -- (0.80625,0.40603);
\draw (0.81250,0.40596) -- (0.81724,0.40776);
\draw (0.80625,0.40603) -- (0.80000,0.40605);
\draw (0.80000,0.41250) -- (0.80000,0.40605);
\draw (0.80000,0.41250) -- (0.80000,0.42500);
\draw (0.80000,0.42500) -- (0.80000,0.43750);
\draw (0.81724,0.40776) -- (0.82187,0.41250);
\draw (0.82187,0.41250) -- (0.82297,0.41453);
\draw (0.82500,0.41553) -- (0.82297,0.41453);
\draw (0.82500,0.41553) -- (0.83063,0.41696);
\draw (0.80000,0.43750) -- (0.80000,0.45000);
\draw (0.80000,0.45000) -- (0.80000,0.46250);
\draw (0.83750,0.41836) -- (0.83063,0.41696);
\draw (0.83750,0.41836) -- (0.84374,0.41857);
\draw (0.85000,0.41880) -- (0.84374,0.41857);
\draw (0.85000,0.41880) -- (0.85629,0.41913);
\draw (0.80000,0.46250) -- (0.80000,0.47500);
\draw (0.80000,0.47500) -- (0.80000,0.48750);
\draw (0.80000,0.48750) -- (0.80000,0.50000);
\draw (0.80000,0.50000) -- (0.81250,0.50000);
\draw (0.81250,0.50000) -- (0.82500,0.50000);
\draw (0.82500,0.50000) -- (0.83750,0.50000);
\draw (0.85000,0.47134) -- (0.84758,0.47258);
\draw (0.85000,0.47134) -- (0.85618,0.46895);
\draw (0.84758,0.47258) -- (0.84639,0.47500);
\draw (0.84639,0.47500) -- (0.84758,0.47742);
\draw (0.83750,0.50000) -- (0.85000,0.50000);
\draw (0.85000,0.47861) -- (0.84758,0.47742);
\draw (0.85000,0.47861) -- (0.85493,0.48257);
\draw (0.85000,0.50000) -- (0.86250,0.50000);
\draw (0.86250,0.41953) -- (0.85629,0.41913);
\draw (0.86250,0.41953) -- (0.86633,0.42117);
\draw (0.86633,0.42117) -- (0.86841,0.42500);
\draw (0.86841,0.42500) -- (0.87070,0.42930);
\draw (0.87500,0.43193) -- (0.87070,0.42930);
\draw (0.87500,0.43193) -- (0.87861,0.43389);
\draw (0.87861,0.43389) -- (0.88022,0.43750);
\draw (0.88022,0.43750) -- (0.88082,0.44369);
\draw (0.88082,0.44369) -- (0.88140,0.45000);
\draw (0.88140,0.45000) -- (0.87930,0.45430);
\draw (0.86250,0.46621) -- (0.85618,0.46895);
\draw (0.86250,0.46621) -- (0.86487,0.46487);
\draw (0.87500,0.45654) -- (0.87058,0.45808);
\draw (0.87500,0.45654) -- (0.87930,0.45430);
\draw (0.87058,0.45808) -- (0.86621,0.46250);
\draw (0.86621,0.46250) -- (0.86487,0.46487);
\draw (0.85493,0.48257) -- (0.85708,0.48750);
\draw (0.85708,0.48750) -- (0.85889,0.49111);
\draw (0.86250,0.50000) -- (0.87500,0.50000);
\draw (0.86250,0.49297) -- (0.85889,0.49111);
\draw (0.86250,0.49297) -- (0.86873,0.49355);
\draw (0.87500,0.50000) -- (0.88247,0.50000);
\draw (0.87500,0.49414) -- (0.86873,0.49355);
\draw (0.87500,0.49414) -- (0.87922,0.49578);
\draw (0.87922,0.49578) -- (0.88247,0.50000);
\draw (0.80000,0.50000) -- (0.80000,0.51250);
\draw (0.80000,0.50000) -- (0.81250,0.50000);
\draw (0.80000,0.51250) -- (0.80000,0.52500);
\draw (0.80000,0.52500) -- (0.80000,0.53750);
\draw (0.80000,0.53750) -- (0.80000,0.55000);
\draw (0.80000,0.55000) -- (0.80000,0.56250);
\draw (0.81250,0.50000) -- (0.82500,0.50000);
\draw (0.82500,0.50000) -- (0.83750,0.50000);
\draw (0.83750,0.50000) -- (0.85000,0.50000);
\draw (0.85000,0.50000) -- (0.86250,0.50000);
\draw (0.80000,0.56250) -- (0.80000,0.57500);
\draw (0.80000,0.57500) -- (0.80000,0.58750);
\draw (0.80000,0.58750) -- (0.80000,0.60000);
\draw (0.80000,0.60000) -- (0.81250,0.60000);
\draw (0.81250,0.60000) -- (0.82500,0.60000);
\draw (0.82500,0.60000) -- (0.83750,0.60000);
\draw (0.83750,0.60000) -- (0.85000,0.60000);
\draw (0.85000,0.60000) -- (0.86250,0.60000);
\draw (0.86250,0.50000) -- (0.87500,0.50000);
\draw (0.87500,0.50000) -- (0.88247,0.50000);
\draw (0.88750,0.50469) -- (0.88430,0.50320);
\draw (0.88750,0.50469) -- (0.89229,0.50771);
\draw (0.88430,0.50320) -- (0.88247,0.50000);
\draw (0.89229,0.50771) -- (0.89531,0.51250);
\draw (0.89531,0.51250) -- (0.89685,0.51565);
\draw (0.90000,0.52500) -- (0.90000,0.51724);
\draw (0.90000,0.52500) -- (0.90000,0.53750);
\draw (0.90000,0.51724) -- (0.89685,0.51565);
\draw (0.90000,0.53750) -- (0.90000,0.55000);
\draw (0.90000,0.55000) -- (0.90000,0.56250);
\draw (0.86250,0.60000) -- (0.87500,0.60000);
\draw (0.87500,0.60000) -- (0.88750,0.60000);
\draw (0.88750,0.60000) -- (0.90000,0.60000);
\draw (0.90000,0.56250) -- (0.90000,0.57500);
\draw (0.90000,0.57500) -- (0.90000,0.58750);
\draw (0.90000,0.58750) -- (0.90000,0.60000);
\draw (0.80000,0.60000) -- (0.80000,0.61250);
\draw (0.80000,0.60000) -- (0.81250,0.60000);
\draw (0.80000,0.61250) -- (0.80000,0.62500);
\draw (0.80000,0.62500) -- (0.80000,0.63750);
\draw (0.81250,0.60000) -- (0.82500,0.60000);
\draw (0.82500,0.60000) -- (0.83750,0.60000);
\draw (0.80000,0.63750) -- (0.80000,0.65000);
\draw (0.80000,0.65000) -- (0.80000,0.66250);
\draw (0.83750,0.60000) -- (0.85000,0.60000);
\draw (0.85000,0.60000) -- (0.86250,0.60000);
\draw (0.85000,0.63135) -- (0.84607,0.63357);
\draw (0.85000,0.63135) -- (0.85410,0.62910);
\draw (0.84607,0.63357) -- (0.84419,0.63750);
\draw (0.84419,0.63750) -- (0.84564,0.64442);
\draw (0.84564,0.64442) -- (0.84712,0.65000);
\draw (0.84712,0.65000) -- (0.84807,0.65193);
\draw (0.80000,0.66250) -- (0.80000,0.67500);
\draw (0.80000,0.67500) -- (0.80000,0.68750);
\draw (0.80000,0.68750) -- (0.80000,0.70000);
\draw (0.80000,0.70000) -- (0.81250,0.70000);
\draw (0.81250,0.70000) -- (0.82500,0.70000);
\draw (0.82500,0.70000) -- (0.83750,0.70000);
\draw (0.85000,0.65288) -- (0.84807,0.65193);
\draw (0.85000,0.65288) -- (0.85481,0.65769);
\draw (0.83750,0.70000) -- (0.85000,0.70000);
\draw (0.85000,0.70000) -- (0.86250,0.70000);
\draw (0.86250,0.60000) -- (0.87500,0.60000);
\draw (0.86250,0.61875) -- (0.85825,0.62075);
\draw (0.86250,0.61875) -- (0.86876,0.61891);
\draw (0.85825,0.62075) -- (0.85586,0.62500);
\draw (0.85586,0.62500) -- (0.85410,0.62910);
\draw (0.87500,0.60000) -- (0.88750,0.60000);
\draw (0.87500,0.61909) -- (0.86876,0.61891);
\draw (0.87500,0.61909) -- (0.88129,0.61859);
\draw (0.88750,0.60000) -- (0.90000,0.60000);
\draw (0.88750,0.61802) -- (0.88129,0.61859);
\draw (0.88750,0.61802) -- (0.89158,0.61658);
\draw (0.90000,0.60000) -- (0.90000,0.60952);
\draw (0.90000,0.60952) -- (0.89785,0.61035);
\draw (0.89785,0.61035) -- (0.89619,0.61250);
\draw (0.89619,0.61250) -- (0.89158,0.61658);
\draw (0.85481,0.65769) -- (0.85620,0.66250);
\draw (0.85620,0.66250) -- (0.85566,0.66887);
\draw (0.85566,0.66887) -- (0.85503,0.67500);
\draw (0.85503,0.67500) -- (0.85808,0.68228);
\draw (0.85808,0.68228) -- (0.86079,0.68750);
\draw (0.86079,0.68750) -- (0.86135,0.68865);
\draw (0.86250,0.70000) -- (0.87500,0.70000);
\draw (0.86250,0.68921) -- (0.86135,0.68865);
\draw (0.86250,0.68921) -- (0.86781,0.69049);
\draw (0.87500,0.70000) -- (0.88750,0.70000);
\draw (0.87500,0.69194) -- (0.86781,0.69049);
\draw (0.87500,0.69194) -- (0.88207,0.69064);
\draw (0.88750,0.70000) -- (0.90000,0.70000);
\draw (0.88750,0.68945) -- (0.88207,0.69064);
\draw (0.88750,0.68945) -- (0.88911,0.68911);
\draw (0.90000,0.68750) -- (0.90000,0.68428);
\draw (0.90000,0.68750) -- (0.90000,0.70000);
\draw (0.90000,0.68428) -- (0.89739,0.68489);
\draw (0.89739,0.68489) -- (0.89214,0.68750);
\draw (0.89214,0.68750) -- (0.88911,0.68911);
\draw (0.80000,0.70000) -- (0.80000,0.71250);
\draw (0.80000,0.71250) -- (0.80000,0.72500);
\draw (0.80000,0.72500) -- (0.80000,0.73750);
\draw (0.80000,0.73750) -- (0.80000,0.75000);
\draw (0.80000,0.75000) -- (0.80000,0.76250);
\draw (0.80000,0.76250) -- (0.80000,0.77500);
\draw (0.80000,0.77500) -- (0.80000,0.78750);
\draw (0.80000,0.78750) -- (0.80000,0.80000);
\draw (0.90000,0.70000) -- (0.90000,0.71250);
\draw (0.90000,0.71250) -- (0.90000,0.72500);
\draw (0.90000,0.72500) -- (0.90000,0.73750);
\draw (0.90000,0.73750) -- (0.90000,0.75000);
\draw (0.90000,0.75000) -- (0.90000,0.76250);
\draw (0.90000,0.76250) -- (0.90000,0.77500);
\draw (0.90000,0.77500) -- (0.90000,0.78750);
\draw (0.90000,0.78750) -- (0.90000,0.80000);
\draw (0.80000,0.70000) -- (0.81250,0.70000);
\draw (0.80000,0.80000) -- (0.81250,0.80000);
\draw (0.81250,0.70000) -- (0.82500,0.70000);
\draw (0.81250,0.80000) -- (0.82500,0.80000);
\draw (0.82500,0.70000) -- (0.83750,0.70000);
\draw (0.82500,0.80000) -- (0.83750,0.80000);
\draw (0.83750,0.70000) -- (0.85000,0.70000);
\draw (0.83750,0.80000) -- (0.85000,0.80000);
\draw (0.85000,0.70000) -- (0.86250,0.70000);
\draw (0.85000,0.80000) -- (0.86250,0.80000);
\draw (0.86250,0.70000) -- (0.87500,0.70000);
\draw (0.86250,0.80000) -- (0.87500,0.80000);
\draw (0.87500,0.70000) -- (0.88750,0.70000);
\draw (0.87500,0.80000) -- (0.88750,0.80000);
\draw (0.88750,0.70000) -- (0.90000,0.70000);
\draw (0.88750,0.80000) -- (0.90000,0.80000);
\draw (0.80000,0.80000) -- (0.80000,0.81250);
\draw (0.80000,0.81250) -- (0.80000,0.82500);
\draw (0.80000,0.82500) -- (0.80000,0.83750);
\draw (0.80000,0.83750) -- (0.80000,0.85000);
\draw (0.80000,0.85000) -- (0.80000,0.86250);
\draw (0.80000,0.86250) -- (0.80000,0.87500);
\draw (0.80000,0.87500) -- (0.80000,0.88750);
\draw (0.80000,0.88750) -- (0.80000,0.90000);
\draw (0.90000,0.80000) -- (0.90000,0.81250);
\draw (0.90000,0.81250) -- (0.90000,0.82500);
\draw (0.90000,0.82500) -- (0.90000,0.83750);
\draw (0.90000,0.83750) -- (0.90000,0.85000);
\draw (0.90000,0.85000) -- (0.90000,0.86250);
\draw (0.90000,0.86250) -- (0.90000,0.87500);
\draw (0.90000,0.87500) -- (0.90000,0.88750);
\draw (0.90000,0.88750) -- (0.90000,0.90000);
\draw (0.80000,0.80000) -- (0.81250,0.80000);
\draw (0.80000,0.90000) -- (0.81250,0.90000);
\draw (0.81250,0.80000) -- (0.82500,0.80000);
\draw (0.81250,0.90000) -- (0.82500,0.90000);
\draw (0.82500,0.80000) -- (0.83750,0.80000);
\draw (0.82500,0.90000) -- (0.83750,0.90000);
\draw (0.83750,0.80000) -- (0.85000,0.80000);
\draw (0.83750,0.90000) -- (0.85000,0.90000);
\draw (0.85000,0.80000) -- (0.86250,0.80000);
\draw (0.85000,0.90000) -- (0.86250,0.90000);
\draw (0.86250,0.80000) -- (0.87500,0.80000);
\draw (0.86250,0.90000) -- (0.87500,0.90000);
\draw (0.87500,0.80000) -- (0.88750,0.80000);
\draw (0.87500,0.90000) -- (0.88750,0.90000);
\draw (0.88750,0.80000) -- (0.90000,0.80000);
\draw (0.88750,0.90000) -- (0.90000,0.90000);
\draw (0.80000,0.90000) -- (0.80000,0.91250);
\draw (0.80000,0.90000) -- (0.81250,0.90000);
\draw (0.80000,0.91250) -- (0.80000,0.92500);
\draw (0.80000,0.92500) -- (0.80000,0.93750);
\draw (0.80000,0.93750) -- (0.80000,0.95000);
\draw (0.80000,0.95000) -- (0.80000,0.96250);
\draw (0.81250,0.90000) -- (0.82500,0.90000);
\draw (0.82500,0.90000) -- (0.83750,0.90000);
\draw (0.83750,0.90000) -- (0.85000,0.90000);
\draw (0.85000,0.90000) -- (0.86250,0.90000);
\draw (0.80000,0.96250) -- (0.80000,0.96895);
\draw (0.81250,0.97021) -- (0.80640,0.96956);
\draw (0.81250,0.97021) -- (0.81592,0.97158);
\draw (0.80640,0.96956) -- (0.80000,0.96895);
\draw (0.81592,0.97158) -- (0.81851,0.97500);
\draw (0.81851,0.97500) -- (0.82131,0.97869);
\draw (0.82500,0.98037) -- (0.82131,0.97869);
\draw (0.82500,0.98037) -- (0.83121,0.98104);
\draw (0.83750,0.98164) -- (0.83121,0.98104);
\draw (0.83750,0.98164) -- (0.84374,0.98141);
\draw (0.85000,0.98120) -- (0.84374,0.98141);
\draw (0.85000,0.98120) -- (0.85625,0.98120);
\draw (0.86250,0.90000) -- (0.87500,0.90000);
\draw (0.87500,0.90000) -- (0.88750,0.90000);
\draw (0.88750,0.90000) -- (0.90000,0.90000);
\draw (0.90000,0.90000) -- (0.90000,0.91250);
\draw (0.90000,0.91250) -- (0.90000,0.92500);
\draw (0.90000,0.92500) -- (0.90000,0.93174);
\draw (0.88750,0.94551) -- (0.88450,0.94700);
\draw (0.88750,0.94551) -- (0.89209,0.94209);
\draw (0.88450,0.94700) -- (0.88301,0.95000);
\draw (0.88301,0.95000) -- (0.88209,0.95604);
\draw (0.90000,0.93174) -- (0.89617,0.93367);
\draw (0.89617,0.93367) -- (0.89424,0.93750);
\draw (0.89424,0.93750) -- (0.89209,0.94209);
\draw (0.86250,0.98120) -- (0.85625,0.98120);
\draw (0.86250,0.98120) -- (0.86962,0.97948);
\draw (0.87500,0.97759) -- (0.86962,0.97948);
\draw (0.87500,0.97759) -- (0.87666,0.97666);
\draw (0.88209,0.95604) -- (0.88125,0.96250);
\draw (0.88125,0.96250) -- (0.87933,0.96967);
\draw (0.87933,0.96967) -- (0.87734,0.97500);
\draw (0.87734,0.97500) -- (0.87666,0.97666);
\draw (0.90000,0.52500) -- (0.90000,0.51724);
\draw (0.90000,0.52500) -- (0.90000,0.53750);
\draw (0.90000,0.51724) -- (0.90508,0.51992);
\draw (0.90508,0.51992) -- (0.90942,0.52500);
\draw (0.90942,0.52500) -- (0.91045,0.52705);
\draw (0.91250,0.52808) -- (0.91045,0.52705);
\draw (0.91250,0.52808) -- (0.91827,0.53016);
\draw (0.90000,0.53750) -- (0.90000,0.55000);
\draw (0.90000,0.55000) -- (0.90000,0.56250);
\draw (0.92500,0.53208) -- (0.91827,0.53016);
\draw (0.92500,0.53208) -- (0.92871,0.53379);
\draw (0.92871,0.53379) -- (0.93047,0.53750);
\draw (0.93047,0.53750) -- (0.93085,0.54371);
\draw (0.93085,0.54371) -- (0.93120,0.55000);
\draw (0.93120,0.55000) -- (0.93118,0.55625);
\draw (0.90000,0.56250) -- (0.90000,0.57500);
\draw (0.90000,0.57500) -- (0.90000,0.58750);
\draw (0.90000,0.58750) -- (0.90000,0.60000);
\draw (0.90000,0.60000) -- (0.91250,0.60000);
\draw (0.91250,0.60000) -- (0.92500,0.60000);
\draw (0.92500,0.60000) -- (0.93164,0.60000);
\draw (0.93118,0.55625) -- (0.93115,0.56250);
\draw (0.93115,0.56250) -- (0.93132,0.56875);
\draw (0.93132,0.56875) -- (0.93149,0.57500);
\draw (0.93149,0.57500) -- (0.93279,0.57971);
\draw (0.93750,0.58589) -- (0.93279,0.57971);
\draw (0.93750,0.58589) -- (0.93853,0.58647);
\draw (0.93750,0.58921) -- (0.93291,0.59541);
\draw (0.93750,0.58921) -- (0.93857,0.58857);
\draw (0.93291,0.59541) -- (0.93164,0.60000);
\draw (0.93853,0.58647) -- (0.93896,0.58750);
\draw (0.93896,0.58750) -- (0.93857,0.58857);
\draw (0.91250,0.60000) -- (0.90000,0.60000);
\draw (0.91250,0.60000) -- (0.92500,0.60000);
\draw (0.90203,0.61047) -- (0.90000,0.60952);
\draw (0.90203,0.61047) -- (0.90308,0.61250);
\draw (0.90000,0.60000) -- (0.90000,0.60952);
\draw (0.90308,0.61250) -- (0.90781,0.61719);
\draw (0.91250,0.61895) -- (0.90781,0.61719);
\draw (0.91250,0.61895) -- (0.91724,0.61724);
\draw (0.92500,0.60000) -- (0.93164,0.60000);
\draw (0.92500,0.60894) -- (0.92258,0.61008);
\draw (0.92500,0.60894) -- (0.92976,0.60476);
\draw (0.92258,0.61008) -- (0.92129,0.61250);
\draw (0.92129,0.61250) -- (0.91724,0.61724);
\draw (0.92976,0.60476) -- (0.93164,0.60000);
\draw (0.91250,0.68262) -- (0.90576,0.68345);
\draw (0.91250,0.68262) -- (0.91896,0.68309);
\draw (0.90576,0.68345) -- (0.90000,0.68428);
\draw (0.90000,0.68750) -- (0.90000,0.68428);
\draw (0.90000,0.68750) -- (0.90000,0.70000);
\draw (0.90000,0.70000) -- (0.91250,0.70000);
\draw (0.91250,0.70000) -- (0.92500,0.70000);
\draw (0.92500,0.68359) -- (0.91896,0.68309);
\draw (0.92500,0.68359) -- (0.92773,0.68477);
\draw (0.92500,0.70000) -- (0.93120,0.70000);
\draw (0.92773,0.68477) -- (0.92925,0.68750);
\draw (0.92925,0.68750) -- (0.93032,0.69346);
\draw (0.93032,0.69346) -- (0.93120,0.70000);
\draw (0.90000,0.70000) -- (0.90000,0.71250);
\draw (0.90000,0.70000) -- (0.91250,0.70000);
\draw (0.90000,0.71250) -- (0.90000,0.72500);
\draw (0.90000,0.72500) -- (0.90000,0.73750);
\draw (0.91250,0.70000) -- (0.92500,0.70000);
\draw (0.92500,0.70000) -- (0.93120,0.70000);
\draw (0.90000,0.73750) -- (0.90000,0.75000);
\draw (0.90000,0.75000) -- (0.90000,0.76250);
\draw (0.93123,0.70625) -- (0.93125,0.71250);
\draw (0.93123,0.70625) -- (0.93120,0.70000);
\draw (0.93125,0.71250) -- (0.93143,0.71876);
\draw (0.93143,0.71876) -- (0.93164,0.72500);
\draw (0.93164,0.72500) -- (0.93159,0.73125);
\draw (0.93159,0.73125) -- (0.93154,0.73750);
\draw (0.93154,0.73750) -- (0.93252,0.74409);
\draw (0.93252,0.74409) -- (0.93359,0.75000);
\draw (0.93359,0.75000) -- (0.93472,0.75278);
\draw (0.90000,0.76250) -- (0.90000,0.77500);
\draw (0.90000,0.77500) -- (0.90000,0.78750);
\draw (0.90000,0.78750) -- (0.90000,0.80000);
\draw (0.90000,0.80000) -- (0.91250,0.80000);
\draw (0.91250,0.80000) -- (0.92500,0.80000);
\draw (0.92500,0.80000) -- (0.93750,0.80000);
\draw (0.93750,0.75479) -- (0.93472,0.75278);
\draw (0.93750,0.75479) -- (0.94155,0.75845);
\draw (0.94155,0.75845) -- (0.94321,0.76250);
\draw (0.94321,0.76250) -- (0.94366,0.76874);
\draw (0.94366,0.76874) -- (0.94404,0.77500);
\draw (0.94404,0.77500) -- (0.94585,0.77915);
\draw (0.93750,0.80000) -- (0.95000,0.80000);
\draw (0.95000,0.78188) -- (0.94585,0.77915);
\draw (0.95000,0.78188) -- (0.95371,0.78379);
\draw (0.95000,0.80000) -- (0.95645,0.80000);
\draw (0.95371,0.78379) -- (0.95566,0.78750);
\draw (0.95566,0.78750) -- (0.95610,0.79373);
\draw (0.95610,0.79373) -- (0.95645,0.80000);
\draw (0.90000,0.80000) -- (0.90000,0.81250);
\draw (0.90000,0.80000) -- (0.91250,0.80000);
\draw (0.90000,0.81250) -- (0.90000,0.82500);
\draw (0.90000,0.82500) -- (0.90000,0.83750);
\draw (0.90000,0.83750) -- (0.90000,0.85000);
\draw (0.90000,0.85000) -- (0.90000,0.86250);
\draw (0.91250,0.80000) -- (0.92500,0.80000);
\draw (0.92500,0.80000) -- (0.93750,0.80000);
\draw (0.93750,0.80000) -- (0.95000,0.80000);
\draw (0.95000,0.80000) -- (0.95645,0.80000);
\draw (0.90000,0.86250) -- (0.90000,0.87500);
\draw (0.90000,0.87500) -- (0.90000,0.88750);
\draw (0.90000,0.88750) -- (0.90000,0.90000);
\draw (0.90000,0.90000) -- (0.91250,0.90000);
\draw (0.91250,0.90000) -- (0.92500,0.90000);
\draw (0.92500,0.90000) -- (0.93750,0.90000);
\draw (0.93750,0.90000) -- (0.95000,0.90000);
\draw (0.95000,0.90000) -- (0.95640,0.90000);
\draw (0.96250,0.80889) -- (0.95801,0.80449);
\draw (0.96250,0.80889) -- (0.96479,0.81021);
\draw (0.95801,0.80449) -- (0.95645,0.80000);
\draw (0.96479,0.81021) -- (0.96592,0.81250);
\draw (0.96592,0.81250) -- (0.96737,0.81830);
\draw (0.96737,0.81830) -- (0.96880,0.82500);
\draw (0.96880,0.82500) -- (0.96843,0.83127);
\draw (0.96250,0.84653) -- (0.96045,0.84795);
\draw (0.96250,0.84653) -- (0.96672,0.84172);
\draw (0.96045,0.84795) -- (0.95957,0.85000);
\draw (0.95957,0.85000) -- (0.95819,0.85560);
\draw (0.96843,0.83127) -- (0.96807,0.83750);
\draw (0.96807,0.83750) -- (0.96672,0.84172);
\draw (0.95819,0.85560) -- (0.95684,0.86250);
\draw (0.95684,0.86250) -- (0.95681,0.86875);
\draw (0.95681,0.86875) -- (0.95679,0.87500);
\draw (0.95679,0.87500) -- (0.95754,0.88152);
\draw (0.95754,0.88152) -- (0.95835,0.88750);
\draw (0.95835,0.88750) -- (0.95735,0.89353);
\draw (0.95735,0.89353) -- (0.95640,0.90000);
\draw (0.90000,0.90000) -- (0.90000,0.91250);
\draw (0.90000,0.90000) -- (0.91250,0.90000);
\draw (0.90000,0.91250) -- (0.90000,0.92500);
\draw (0.91250,0.90000) -- (0.92500,0.90000);
\draw (0.90000,0.92500) -- (0.90000,0.93174);
\draw (0.92500,0.90000) -- (0.93750,0.90000);
\draw (0.92500,0.92061) -- (0.92207,0.92207);
\draw (0.92500,0.92061) -- (0.92981,0.91731);
\draw (0.92207,0.92207) -- (0.92056,0.92500);
\draw (0.92056,0.92500) -- (0.91697,0.92947);
\draw (0.91250,0.93125) -- (0.90623,0.93149);
\draw (0.91250,0.93125) -- (0.91697,0.92947);
\draw (0.90623,0.93149) -- (0.90000,0.93174);
\draw (0.93750,0.90000) -- (0.95000,0.90000);
\draw (0.93750,0.90703) -- (0.93386,0.90886);
\draw (0.93750,0.90703) -- (0.94374,0.90636);
\draw (0.93386,0.90886) -- (0.93203,0.91250);
\draw (0.93203,0.91250) -- (0.92981,0.91731);
\draw (0.95000,0.90000) -- (0.95640,0.90000);
\draw (0.95000,0.90566) -- (0.94374,0.90636);
\draw (0.95000,0.90566) -- (0.95403,0.90403);
\draw (0.95403,0.90403) -- (0.95640,0.90000);


==> tikz/nl_integration_subcells.dat <==
\filldraw (0.03750,0.20000) -- (0.03750,0.19331) -- (0.03352,0.19602) -- cycle;
\filldraw (0.03750,0.20000) -- (0.03184,0.20000) -- (0.03352,0.19602) -- cycle;
\filldraw (0.05000,0.18750) -- (0.05000,0.18135) -- (0.04558,0.18308) -- cycle;
\filldraw (0.05000,0.18750) -- (0.04277,0.18750) -- (0.04558,0.18308) -- cycle;
\filldraw (0.05000,0.18750) -- (0.05000,0.20000) -- (0.04111,0.19111) -- cycle;
\filldraw (0.03750,0.20000) -- (0.03750,0.19331) -- (0.04111,0.19111) -- cycle;
\filldraw (0.03750,0.20000) -- (0.05000,0.20000) -- (0.04111,0.19111) -- cycle;
\filldraw (0.05000,0.18750) -- (0.04277,0.18750) -- (0.04111,0.19111) -- cycle;
\filldraw (0.06250,0.18750) -- (0.06250,0.18130) -- (0.05625,0.18132) -- cycle;
\filldraw (0.05000,0.18750) -- (0.05000,0.18135) -- (0.05625,0.18132) -- cycle;
\filldraw (0.05000,0.18750) -- (0.06250,0.18750) -- (0.05625,0.18132) -- cycle;
\filldraw (0.05000,0.18750) -- (0.05000,0.20000) -- (0.06250,0.20000) -- (0.06250,0.18750) -- cycle;
\filldraw (0.06250,0.18750) -- (0.06250,0.18130) -- (0.06685,0.18315) -- cycle;
\filldraw (0.06250,0.18750) -- (0.06924,0.18750) -- (0.06685,0.18315) -- cycle;
\filldraw (0.07500,0.20000) -- (0.07500,0.19326) -- (0.07117,0.19133) -- cycle;
\filldraw (0.06250,0.18750) -- (0.06250,0.20000) -- (0.07117,0.19133) -- cycle;
\filldraw (0.06250,0.20000) -- (0.07500,0.20000) -- (0.07117,0.19133) -- cycle;
\filldraw (0.06250,0.18750) -- (0.06924,0.18750) -- (0.07117,0.19133) -- cycle;
\filldraw (0.08750,0.20000) -- (0.08750,0.19600) -- (0.08151,0.19454) -- cycle;
\filldraw (0.07500,0.20000) -- (0.07500,0.19326) -- (0.08151,0.19454) -- cycle;
\filldraw (0.07500,0.20000) -- (0.08750,0.20000) -- (0.08151,0.19454) -- cycle;
\filldraw (0.10000,0.20000) -- (0.10000,0.19453) -- (0.09353,0.19526) -- cycle;
\filldraw (0.08750,0.20000) -- (0.08750,0.19600) -- (0.09353,0.19526) -- cycle;
\filldraw (0.08750,0.20000) -- (0.10000,0.20000) -- (0.09353,0.19526) -- cycle;
\filldraw (0.03750,0.20000) -- (0.03750,0.21250) -- (0.03148,0.20624) -- cycle;
\filldraw (0.03750,0.21250) -- (0.03115,0.21250) -- (0.03148,0.20624) -- cycle;
\filldraw (0.03750,0.20000) -- (0.03184,0.20000) -- (0.03148,0.20624) -- cycle;
\filldraw (0.03750,0.21250) -- (0.03750,0.22500) -- (0.03134,0.21876) -- cycle;
\filldraw (0.03750,0.22500) -- (0.03154,0.22500) -- (0.03134,0.21876) -- cycle;
\filldraw (0.03750,0.21250) -- (0.03115,0.21250) -- (0.03134,0.21876) -- cycle;
\filldraw (0.03750,0.20000) -- (0.03750,0.21250) -- (0.05000,0.21250) -- (0.05000,0.20000) -- cycle;
\filldraw (0.03750,0.21250) -- (0.03750,0.22500) -- (0.05000,0.22500) -- (0.05000,0.21250) -- cycle;
\filldraw (0.03750,0.22500) -- (0.03750,0.23081) -- (0.03359,0.22891) -- cycle;
\filldraw (0.03750,0.22500) -- (0.03154,0.22500) -- (0.03359,0.22891) -- cycle;
\filldraw (0.05000,0.22500) -- (0.05000,0.23188) -- (0.04376,0.23136) -- cycle;
\filldraw (0.03750,0.22500) -- (0.03750,0.23081) -- (0.04376,0.23136) -- cycle;
\filldraw (0.03750,0.22500) -- (0.05000,0.22500) -- (0.04376,0.23136) -- cycle;
\filldraw (0.05000,0.20000) -- (0.05000,0.22500) -- (0.07500,0.22500) -- (0.07500,0.20000) -- cycle;
\filldraw (0.06250,0.22500) -- (0.06250,0.23501) -- (0.05707,0.23346) -- cycle;
\filldraw (0.05000,0.22500) -- (0.05000,0.23188) -- (0.05707,0.23346) -- cycle;
\filldraw (0.05000,0.22500) -- (0.06250,0.22500) -- (0.05707,0.23346) -- cycle;
\filldraw (0.07500,0.22500) -- (0.07500,0.23442) -- (0.06853,0.23472) -- cycle;
\filldraw (0.06250,0.22500) -- (0.06250,0.23501) -- (0.06853,0.23472) -- cycle;
\filldraw (0.06250,0.22500) -- (0.07500,0.22500) -- (0.06853,0.23472) -- cycle;
\filldraw (0.07500,0.20000) -- (0.07500,0.22500) -- (0.10000,0.22500) -- (0.10000,0.20000) -- cycle;
\filldraw (0.08750,0.22500) -- (0.08750,0.23140) -- (0.08064,0.23284) -- cycle;
\filldraw (0.07500,0.22500) -- (0.07500,0.23442) -- (0.08064,0.23284) -- cycle;
\filldraw (0.07500,0.22500) -- (0.08750,0.22500) -- (0.08064,0.23284) -- cycle;
\filldraw (0.08750,0.25000) -- (0.08750,0.24727) -- (0.08523,0.24773) -- cycle;
\filldraw (0.08750,0.25000) -- (0.08457,0.25000) -- (0.08523,0.24773) -- cycle;
\filldraw (0.10000,0.22500) -- (0.10000,0.23130) -- (0.09375,0.23132) -- cycle;
\filldraw (0.08750,0.22500) -- (0.08750,0.23140) -- (0.09375,0.23132) -- cycle;
\filldraw (0.08750,0.22500) -- (0.10000,0.22500) -- (0.09375,0.23132) -- cycle;
\filldraw (0.08750,0.25000) -- (0.08750,0.24727) -- (0.08967,0.24783) -- cycle;
\filldraw (0.08750,0.25000) -- (0.09214,0.25000) -- (0.08967,0.24783) -- cycle;
\filldraw (0.06250,0.27500) -- (0.06250,0.26899) -- (0.05840,0.27090) -- cycle;
\filldraw (0.06250,0.27500) -- (0.05605,0.27500) -- (0.05840,0.27090) -- cycle;
\filldraw (0.07500,0.26250) -- (0.07500,0.25615) -- (0.07097,0.25847) -- cycle;
\filldraw (0.07500,0.26250) -- (0.06909,0.26250) -- (0.07097,0.25847) -- cycle;
\filldraw (0.07500,0.26250) -- (0.07500,0.27500) -- (0.06680,0.26680) -- cycle;
\filldraw (0.06250,0.27500) -- (0.06250,0.26899) -- (0.06680,0.26680) -- cycle;
\filldraw (0.06250,0.27500) -- (0.07500,0.27500) -- (0.06680,0.26680) -- cycle;
\filldraw (0.07500,0.26250) -- (0.06909,0.26250) -- (0.06680,0.26680) -- cycle;
\filldraw (0.06250,0.27500) -- (0.06250,0.28750) -- (0.05553,0.28134) -- cycle;
\filldraw (0.06250,0.28750) -- (0.05498,0.28750) -- (0.05553,0.28134) -- cycle;
\filldraw (0.06250,0.27500) -- (0.05605,0.27500) -- (0.05553,0.28134) -- cycle;
\filldraw (0.06250,0.28750) -- (0.06250,0.29370) -- (0.05813,0.29187) -- cycle;
\filldraw (0.06250,0.28750) -- (0.05498,0.28750) -- (0.05813,0.29187) -- cycle;
\filldraw (0.06250,0.27500) -- (0.06250,0.28750) -- (0.07500,0.28750) -- (0.07500,0.27500) -- cycle;
\filldraw (0.07500,0.28750) -- (0.07500,0.29956) -- (0.07087,0.29707) -- cycle;
\filldraw (0.06250,0.28750) -- (0.06250,0.29370) -- (0.07087,0.29707) -- cycle;
\filldraw (0.06250,0.28750) -- (0.07500,0.28750) -- (0.07087,0.29707) -- cycle;
\filldraw (0.08750,0.25000) -- (0.08750,0.26250) -- (0.07957,0.25457) -- cycle;
\filldraw (0.07500,0.26250) -- (0.07500,0.25615) -- (0.07957,0.25457) -- cycle;
\filldraw (0.07500,0.26250) -- (0.08750,0.26250) -- (0.07957,0.25457) -- cycle;
\filldraw (0.08750,0.25000) -- (0.08457,0.25000) -- (0.07957,0.25457) -- cycle;
\filldraw (0.07500,0.26250) -- (0.07500,0.27500) -- (0.08750,0.27500) -- (0.08750,0.26250) -- cycle;
\filldraw (0.10000,0.26250) -- (0.10000,0.25391) -- (0.09687,0.25313) -- cycle;
\filldraw (0.08750,0.25000) -- (0.08750,0.26250) -- (0.09687,0.25313) -- cycle;
\filldraw (0.08750,0.26250) -- (0.10000,0.26250) -- (0.09687,0.25313) -- cycle;
\filldraw (0.08750,0.25000) -- (0.09214,0.25000) -- (0.09687,0.25313) -- cycle;
\filldraw (0.08750,0.26250) -- (0.08750,0.27500) -- (0.10000,0.27500) -- (0.10000,0.26250) -- cycle;
\filldraw (0.07500,0.27500) -- (0.07500,0.28750) -- (0.08750,0.28750) -- (0.08750,0.27500) -- cycle;
\filldraw (0.08750,0.28750) -- (0.08750,0.30000) -- (0.07529,0.29971) -- cycle;
\filldraw (0.07500,0.28750) -- (0.07500,0.29956) -- (0.07529,0.29971) -- cycle;
\filldraw (0.08750,0.30000) -- (0.07544,0.30000) -- (0.07529,0.29971) -- cycle;
\filldraw (0.07500,0.28750) -- (0.08750,0.28750) -- (0.07529,0.29971) -- cycle;
\filldraw (0.08750,0.27500) -- (0.08750,0.28750) -- (0.10000,0.28750) -- (0.10000,0.27500) -- cycle;
\filldraw (0.10000,0.28750) -- (0.10000,0.29448) -- (0.09634,0.29634) -- cycle;
\filldraw (0.08750,0.28750) -- (0.08750,0.30000) -- (0.09634,0.29634) -- cycle;
\filldraw (0.08750,0.30000) -- (0.09448,0.30000) -- (0.09634,0.29634) -- cycle;
\filldraw (0.08750,0.28750) -- (0.10000,0.28750) -- (0.09634,0.29634) -- cycle;
\filldraw (0.08750,0.30000) -- (0.08750,0.30625) -- (0.08257,0.30493) -- cycle;
\filldraw (0.08750,0.30000) -- (0.07544,0.30000) -- (0.08257,0.30493) -- cycle;
\filldraw (0.08750,0.30000) -- (0.08750,0.30625) -- (0.09189,0.30439) -- cycle;
\filldraw (0.08750,0.30000) -- (0.09448,0.30000) -- (0.09189,0.30439) -- cycle;
\filldraw (0.11250,0.20000) -- (0.11250,0.19370) -- (0.10619,0.19408) -- cycle;
\filldraw (0.10000,0.20000) -- (0.10000,0.19453) -- (0.10619,0.19408) -- cycle;
\filldraw (0.10000,0.20000) -- (0.11250,0.20000) -- (0.10619,0.19408) -- cycle;
\filldraw (0.12500,0.20000) -- (0.12500,0.19028) -- (0.11947,0.19205) -- cycle;
\filldraw (0.11250,0.20000) -- (0.11250,0.19370) -- (0.11947,0.19205) -- cycle;
\filldraw (0.11250,0.20000) -- (0.12500,0.20000) -- (0.11947,0.19205) -- cycle;
\filldraw (0.15000,0.17500) -- (0.15000,0.16851) -- (0.14514,0.17014) -- cycle;
\filldraw (0.15000,0.17500) -- (0.14038,0.17500) -- (0.14514,0.17014) -- cycle;
\filldraw (0.13750,0.18750) -- (0.13750,0.17783) -- (0.13191,0.18191) -- cycle;
\filldraw (0.13750,0.18750) -- (0.12778,0.18750) -- (0.13191,0.18191) -- cycle;
\filldraw (0.13750,0.18750) -- (0.13750,0.20000) -- (0.12686,0.18936) -- cycle;
\filldraw (0.12500,0.20000) -- (0.12500,0.19028) -- (0.12686,0.18936) -- cycle;
\filldraw (0.12500,0.20000) -- (0.13750,0.20000) -- (0.12686,0.18936) -- cycle;
\filldraw (0.13750,0.18750) -- (0.12778,0.18750) -- (0.12686,0.18936) -- cycle;
\filldraw (0.15000,0.17500) -- (0.15000,0.18750) -- (0.13940,0.17690) -- cycle;
\filldraw (0.13750,0.18750) -- (0.13750,0.17783) -- (0.13940,0.17690) -- cycle;
\filldraw (0.13750,0.18750) -- (0.15000,0.18750) -- (0.13940,0.17690) -- cycle;
\filldraw (0.15000,0.17500) -- (0.14038,0.17500) -- (0.13940,0.17690) -- cycle;
\filldraw (0.13750,0.18750) -- (0.13750,0.20000) -- (0.15000,0.20000) -- (0.15000,0.18750) -- cycle;
\filldraw (0.16250,0.17500) -- (0.16250,0.16870) -- (0.15625,0.16860) -- cycle;
\filldraw (0.15000,0.17500) -- (0.15000,0.16851) -- (0.15625,0.16860) -- cycle;
\filldraw (0.15000,0.17500) -- (0.16250,0.17500) -- (0.15625,0.16860) -- cycle;
\filldraw (0.17500,0.17500) -- (0.17500,0.16870) -- (0.16875,0.16870) -- cycle;
\filldraw (0.16250,0.17500) -- (0.16250,0.16870) -- (0.16875,0.16870) -- cycle;
\filldraw (0.16250,0.17500) -- (0.17500,0.17500) -- (0.16875,0.16870) -- cycle;
\filldraw (0.15000,0.17500) -- (0.15000,0.20000) -- (0.17500,0.20000) -- (0.17500,0.17500) -- cycle;
\filldraw (0.18750,0.17500) -- (0.18750,0.17148) -- (0.18174,0.17000) -- cycle;
\filldraw (0.17500,0.17500) -- (0.17500,0.16870) -- (0.18174,0.17000) -- cycle;
\filldraw (0.17500,0.17500) -- (0.18750,0.17500) -- (0.18174,0.17000) -- cycle;
\filldraw (0.18750,0.17500) -- (0.18750,0.17148) -- (0.18982,0.17268) -- cycle;
\filldraw (0.18750,0.17500) -- (0.19102,0.17500) -- (0.18982,0.17268) -- cycle;
\filldraw (0.17500,0.17500) -- (0.17500,0.18750) -- (0.18750,0.18750) -- (0.18750,0.17500) -- cycle;
\filldraw (0.17500,0.18750) -- (0.17500,0.20000) -- (0.18750,0.20000) -- (0.18750,0.18750) -- cycle;
\filldraw (0.20000,0.18750) -- (0.20000,0.18096) -- (0.19553,0.17947) -- cycle;
\filldraw (0.18750,0.17500) -- (0.18750,0.18750) -- (0.19553,0.17947) -- cycle;
\filldraw (0.18750,0.18750) -- (0.20000,0.18750) -- (0.19553,0.17947) -- cycle;
\filldraw (0.18750,0.17500) -- (0.19102,0.17500) -- (0.19553,0.17947) -- cycle;
\filldraw (0.18750,0.18750) -- (0.18750,0.20000) -- (0.20000,0.20000) -- (0.20000,0.18750) -- cycle;
\filldraw (0.10000,0.20000) -- (0.10000,0.21250) -- (0.11250,0.21250) -- (0.11250,0.20000) -- cycle;
\filldraw (0.11250,0.21250) -- (0.11250,0.21982) -- (0.10898,0.22148) -- cycle;
\filldraw (0.10000,0.21250) -- (0.10000,0.22500) -- (0.10898,0.22148) -- cycle;
\filldraw (0.10000,0.22500) -- (0.10698,0.22500) -- (0.10898,0.22148) -- cycle;
\filldraw (0.10000,0.21250) -- (0.11250,0.21250) -- (0.10898,0.22148) -- cycle;
\filldraw (0.11250,0.20000) -- (0.11250,0.21250) -- (0.12500,0.21250) -- (0.12500,0.20000) -- cycle;
\filldraw (0.12500,0.21250) -- (0.12500,0.21885) -- (0.11866,0.21932) -- cycle;
\filldraw (0.11250,0.21250) -- (0.11250,0.21982) -- (0.11866,0.21932) -- cycle;
\filldraw (0.11250,0.21250) -- (0.12500,0.21250) -- (0.11866,0.21932) -- cycle;
\filldraw (0.10000,0.22500) -- (0.10000,0.23130) -- (0.10425,0.22925) -- cycle;
\filldraw (0.10000,0.22500) -- (0.10698,0.22500) -- (0.10425,0.22925) -- cycle;
\filldraw (0.12500,0.25000) -- (0.12500,0.24131) -- (0.11987,0.24487) -- cycle;
\filldraw (0.12500,0.25000) -- (0.11631,0.25000) -- (0.11987,0.24487) -- cycle;
\filldraw (0.12500,0.20000) -- (0.12500,0.21250) -- (0.13750,0.21250) -- (0.13750,0.20000) -- cycle;
\filldraw (0.13750,0.21250) -- (0.13750,0.21895) -- (0.13126,0.21888) -- cycle;
\filldraw (0.12500,0.21250) -- (0.12500,0.21885) -- (0.13126,0.21888) -- cycle;
\filldraw (0.12500,0.21250) -- (0.13750,0.21250) -- (0.13126,0.21888) -- cycle;
\filldraw (0.13750,0.20000) -- (0.13750,0.21250) -- (0.15000,0.21250) -- (0.15000,0.20000) -- cycle;
\filldraw (0.15000,0.21250) -- (0.15000,0.21870) -- (0.14375,0.21880) -- cycle;
\filldraw (0.13750,0.21250) -- (0.13750,0.21895) -- (0.14375,0.21880) -- cycle;
\filldraw (0.13750,0.21250) -- (0.15000,0.21250) -- (0.14375,0.21880) -- cycle;
\filldraw (0.13750,0.23750) -- (0.13750,0.23120) -- (0.13293,0.23293) -- cycle;
\filldraw (0.13750,0.23750) -- (0.12896,0.23750) -- (0.13293,0.23293) -- cycle;
\filldraw (0.13750,0.23750) -- (0.13750,0.25000) -- (0.12756,0.24006) -- cycle;
\filldraw (0.12500,0.25000) -- (0.12500,0.24131) -- (0.12756,0.24006) -- cycle;
\filldraw (0.12500,0.25000) -- (0.13750,0.25000) -- (0.12756,0.24006) -- cycle;
\filldraw (0.13750,0.23750) -- (0.12896,0.23750) -- (0.12756,0.24006) -- cycle;
\filldraw (0.15000,0.23750) -- (0.15000,0.23101) -- (0.14375,0.23113) -- cycle;
\filldraw (0.13750,0.23750) -- (0.13750,0.23120) -- (0.14375,0.23113) -- cycle;
\filldraw (0.13750,0.23750) -- (0.15000,0.23750) -- (0.14375,0.23113) -- cycle;
\filldraw (0.13750,0.23750) -- (0.13750,0.25000) -- (0.15000,0.25000) -- (0.15000,0.23750) -- cycle;
\filldraw (0.11250,0.26250) -- (0.11250,0.25381) -- (0.10627,0.25386) -- cycle;
\filldraw (0.10000,0.26250) -- (0.10000,0.25391) -- (0.10627,0.25386) -- cycle;
\filldraw (0.10000,0.26250) -- (0.11250,0.26250) -- (0.10627,0.25386) -- cycle;
\filldraw (0.10000,0.26250) -- (0.10000,0.27500) -- (0.11250,0.27500) -- (0.11250,0.26250) -- cycle;
\filldraw (0.12500,0.25000) -- (0.12500,0.26250) -- (0.11504,0.25254) -- cycle;
\filldraw (0.11250,0.26250) -- (0.11250,0.25381) -- (0.11504,0.25254) -- cycle;
\filldraw (0.11250,0.26250) -- (0.12500,0.26250) -- (0.11504,0.25254) -- cycle;
\filldraw (0.12500,0.25000) -- (0.11631,0.25000) -- (0.11504,0.25254) -- cycle;
\filldraw (0.11250,0.26250) -- (0.11250,0.27500) -- (0.12500,0.27500) -- (0.12500,0.26250) -- cycle;
\filldraw (0.11250,0.27500) -- (0.11250,0.28145) -- (0.10852,0.28352) -- cycle;
\filldraw (0.10000,0.27500) -- (0.10000,0.28750) -- (0.10852,0.28352) -- cycle;
\filldraw (0.10000,0.28750) -- (0.10659,0.28750) -- (0.10852,0.28352) -- cycle;
\filldraw (0.10000,0.27500) -- (0.11250,0.27500) -- (0.10852,0.28352) -- cycle;
\filldraw (0.11250,0.30000) -- (0.11250,0.29346) -- (0.10623,0.29377) -- cycle;
\filldraw (0.10000,0.28750) -- (0.10000,0.29448) -- (0.10623,0.29377) -- cycle;
\filldraw (0.11250,0.30000) -- (0.10557,0.30000) -- (0.10623,0.29377) -- cycle;
\filldraw (0.10000,0.28750) -- (0.10659,0.28750) -- (0.10623,0.29377) -- cycle;
\filldraw (0.12500,0.27500) -- (0.12500,0.28320) -- (0.11897,0.28228) -- cycle;
\filldraw (0.11250,0.27500) -- (0.11250,0.28145) -- (0.11897,0.28228) -- cycle;
\filldraw (0.11250,0.27500) -- (0.12500,0.27500) -- (0.11897,0.28228) -- cycle;
\filldraw (0.12500,0.30000) -- (0.12500,0.29180) -- (0.11898,0.29266) -- cycle;
\filldraw (0.11250,0.30000) -- (0.11250,0.29346) -- (0.11898,0.29266) -- cycle;
\filldraw (0.11250,0.30000) -- (0.12500,0.30000) -- (0.11898,0.29266) -- cycle;
\filldraw (0.12500,0.25000) -- (0.12500,0.27500) -- (0.15000,0.27500) -- (0.15000,0.25000) -- cycle;
\filldraw (0.13750,0.27500) -- (0.13750,0.28203) -- (0.13104,0.28260) -- cycle;
\filldraw (0.12500,0.27500) -- (0.12500,0.28320) -- (0.13104,0.28260) -- cycle;
\filldraw (0.12500,0.27500) -- (0.13750,0.27500) -- (0.13104,0.28260) -- cycle;
\filldraw (0.13750,0.30000) -- (0.13750,0.29297) -- (0.13104,0.29240) -- cycle;
\filldraw (0.12500,0.30000) -- (0.12500,0.29180) -- (0.13104,0.29240) -- cycle;
\filldraw (0.12500,0.30000) -- (0.13750,0.30000) -- (0.13104,0.29240) -- cycle;
\filldraw (0.15000,0.27500) -- (0.15000,0.28198) -- (0.14374,0.28199) -- cycle;
\filldraw (0.13750,0.27500) -- (0.13750,0.28203) -- (0.14374,0.28199) -- cycle;
\filldraw (0.13750,0.27500) -- (0.15000,0.27500) -- (0.14374,0.28199) -- cycle;
\filldraw (0.15000,0.30000) -- (0.15000,0.29307) -- (0.14374,0.29301) -- cycle;
\filldraw (0.13750,0.30000) -- (0.13750,0.29297) -- (0.14374,0.29301) -- cycle;
\filldraw (0.13750,0.30000) -- (0.15000,0.30000) -- (0.14374,0.29301) -- cycle;
\filldraw (0.15000,0.20000) -- (0.15000,0.21250) -- (0.16250,0.21250) -- (0.16250,0.20000) -- cycle;
\filldraw (0.16250,0.21250) -- (0.16250,0.21890) -- (0.15625,0.21877) -- cycle;
\filldraw (0.15000,0.21250) -- (0.15000,0.21870) -- (0.15625,0.21877) -- cycle;
\filldraw (0.15000,0.21250) -- (0.16250,0.21250) -- (0.15625,0.21877) -- cycle;
\filldraw (0.16250,0.20000) -- (0.16250,0.21250) -- (0.17500,0.21250) -- (0.17500,0.20000) -- cycle;
\filldraw (0.17500,0.21250) -- (0.17500,0.22114) -- (0.16912,0.21995) -- cycle;
\filldraw (0.16250,0.21250) -- (0.16250,0.21890) -- (0.16912,0.21995) -- cycle;
\filldraw (0.16250,0.21250) -- (0.17500,0.21250) -- (0.16912,0.21995) -- cycle;
\filldraw (0.16250,0.23750) -- (0.16250,0.23169) -- (0.15625,0.23135) -- cycle;
\filldraw (0.15000,0.23750) -- (0.15000,0.23101) -- (0.15625,0.23135) -- cycle;
\filldraw (0.15000,0.23750) -- (0.16250,0.23750) -- (0.15625,0.23135) -- cycle;
\filldraw (0.15000,0.23750) -- (0.15000,0.25000) -- (0.16250,0.25000) -- (0.16250,0.23750) -- cycle;
\filldraw (0.16250,0.23750) -- (0.16250,0.23169) -- (0.16675,0.23325) -- cycle;
\filldraw (0.16250,0.23750) -- (0.16816,0.23750) -- (0.16675,0.23325) -- cycle;
\filldraw (0.16250,0.23750) -- (0.16250,0.25000) -- (0.17148,0.24551) -- cycle;
\filldraw (0.16250,0.25000) -- (0.17417,0.25000) -- (0.17148,0.24551) -- cycle;
\filldraw (0.16250,0.23750) -- (0.16816,0.23750) -- (0.17148,0.24551) -- cycle;
\filldraw (0.17500,0.20000) -- (0.17500,0.21250) -- (0.18750,0.21250) -- (0.18750,0.20000) -- cycle;
\filldraw (0.18750,0.21250) -- (0.18750,0.22500) -- (0.17756,0.22244) -- cycle;
\filldraw (0.17500,0.21250) -- (0.17500,0.22114) -- (0.17756,0.22244) -- cycle;
\filldraw (0.18750,0.22500) -- (0.17886,0.22500) -- (0.17756,0.22244) -- cycle;
\filldraw (0.17500,0.21250) -- (0.18750,0.21250) -- (0.17756,0.22244) -- cycle;
\filldraw (0.18750,0.20000) -- (0.18750,0.21250) -- (0.20000,0.21250) -- (0.20000,0.20000) -- cycle;
\filldraw (0.18750,0.21250) -- (0.18750,0.22500) -- (0.20000,0.22500) -- (0.20000,0.21250) -- cycle;
\filldraw (0.18750,0.22500) -- (0.18750,0.23198) -- (0.18274,0.22976) -- cycle;
\filldraw (0.18750,0.22500) -- (0.17886,0.22500) -- (0.18274,0.22976) -- cycle;
\filldraw (0.20000,0.22500) -- (0.20000,0.22944) -- (0.19388,0.23080) -- cycle;
\filldraw (0.18750,0.22500) -- (0.18750,0.23198) -- (0.19388,0.23080) -- cycle;
\filldraw (0.18750,0.22500) -- (0.20000,0.22500) -- (0.19388,0.23080) -- cycle;
\filldraw (0.20000,0.25000) -- (0.20000,0.24355) -- (0.19517,0.24517) -- cycle;
\filldraw (0.20000,0.25000) -- (0.19131,0.25000) -- (0.19517,0.24517) -- cycle;
\filldraw (0.15000,0.25000) -- (0.15000,0.26250) -- (0.16250,0.26250) -- (0.16250,0.25000) -- cycle;
\filldraw (0.15000,0.26250) -- (0.15000,0.27500) -- (0.16250,0.27500) -- (0.16250,0.26250) -- cycle;
\filldraw (0.17500,0.26250) -- (0.17500,0.25083) -- (0.17444,0.25056) -- cycle;
\filldraw (0.16250,0.25000) -- (0.16250,0.26250) -- (0.17444,0.25056) -- cycle;
\filldraw (0.16250,0.26250) -- (0.17500,0.26250) -- (0.17444,0.25056) -- cycle;
\filldraw (0.16250,0.25000) -- (0.17417,0.25000) -- (0.17444,0.25056) -- cycle;
\filldraw (0.16250,0.26250) -- (0.16250,0.27500) -- (0.17500,0.27500) -- (0.17500,0.26250) -- cycle;
\filldraw (0.16250,0.27500) -- (0.16250,0.28613) -- (0.15759,0.28418) -- cycle;
\filldraw (0.15000,0.27500) -- (0.15000,0.28198) -- (0.15759,0.28418) -- cycle;
\filldraw (0.15000,0.27500) -- (0.16250,0.27500) -- (0.15759,0.28418) -- cycle;
\filldraw (0.16250,0.30000) -- (0.16250,0.28999) -- (0.15746,0.29159) -- cycle;
\filldraw (0.15000,0.30000) -- (0.15000,0.29307) -- (0.15746,0.29159) -- cycle;
\filldraw (0.15000,0.30000) -- (0.16250,0.30000) -- (0.15746,0.29159) -- cycle;
\filldraw (0.17500,0.27500) -- (0.17500,0.28179) -- (0.16737,0.28409) -- cycle;
\filldraw (0.16250,0.27500) -- (0.16250,0.28613) -- (0.16737,0.28409) -- cycle;
\filldraw (0.16250,0.27500) -- (0.17500,0.27500) -- (0.16737,0.28409) -- cycle;
\filldraw (0.16250,0.30000) -- (0.16250,0.28999) -- (0.16624,0.29626) -- cycle;
\filldraw (0.16250,0.30000) -- (0.16704,0.30000) -- (0.16624,0.29626) -- cycle;
\filldraw (0.18750,0.26250) -- (0.18750,0.25381) -- (0.18007,0.25221) -- cycle;
\filldraw (0.17500,0.26250) -- (0.17500,0.25083) -- (0.18007,0.25221) -- cycle;
\filldraw (0.17500,0.26250) -- (0.18750,0.26250) -- (0.18007,0.25221) -- cycle;
\filldraw (0.17500,0.26250) -- (0.17500,0.27500) -- (0.18750,0.27500) -- (0.18750,0.26250) -- cycle;
\filldraw (0.20000,0.25000) -- (0.20000,0.26250) -- (0.19009,0.25259) -- cycle;
\filldraw (0.18750,0.26250) -- (0.18750,0.25381) -- (0.19009,0.25259) -- cycle;
\filldraw (0.18750,0.26250) -- (0.20000,0.26250) -- (0.19009,0.25259) -- cycle;
\filldraw (0.20000,0.25000) -- (0.19131,0.25000) -- (0.19009,0.25259) -- cycle;
\filldraw (0.20000,0.26250) -- (0.20000,0.26875) -- (0.19570,0.27070) -- cycle;
\filldraw (0.18750,0.26250) -- (0.18750,0.27500) -- (0.19570,0.27070) -- cycle;
\filldraw (0.18750,0.27500) -- (0.19297,0.27500) -- (0.19570,0.27070) -- cycle;
\filldraw (0.18750,0.26250) -- (0.20000,0.26250) -- (0.19570,0.27070) -- cycle;
\filldraw (0.18750,0.27500) -- (0.18750,0.28027) -- (0.18127,0.28105) -- cycle;
\filldraw (0.17500,0.27500) -- (0.17500,0.28179) -- (0.18127,0.28105) -- cycle;
\filldraw (0.17500,0.27500) -- (0.18750,0.27500) -- (0.18127,0.28105) -- cycle;
\filldraw (0.18750,0.27500) -- (0.18750,0.28027) -- (0.19155,0.27905) -- cycle;
\filldraw (0.18750,0.27500) -- (0.19297,0.27500) -- (0.19155,0.27905) -- cycle;
\filldraw (0.20000,0.30000) -- (0.20000,0.29087) -- (0.19448,0.29448) -- cycle;
\filldraw (0.20000,0.30000) -- (0.18921,0.30000) -- (0.19448,0.29448) -- cycle;
\filldraw (0.11250,0.30000) -- (0.11250,0.30625) -- (0.10811,0.30439) -- cycle;
\filldraw (0.11250,0.30000) -- (0.10557,0.30000) -- (0.10811,0.30439) -- cycle;
\filldraw (0.12500,0.30000) -- (0.12500,0.30620) -- (0.11875,0.30623) -- cycle;
\filldraw (0.11250,0.30000) -- (0.11250,0.30625) -- (0.11875,0.30623) -- cycle;
\filldraw (0.11250,0.30000) -- (0.12500,0.30000) -- (0.11875,0.30623) -- cycle;
\filldraw (0.12500,0.33750) -- (0.12500,0.33149) -- (0.12043,0.33293) -- cycle;
\filldraw (0.12500,0.33750) -- (0.11577,0.33750) -- (0.12043,0.33293) -- cycle;
\filldraw (0.12500,0.33750) -- (0.12500,0.35000) -- (0.11694,0.34319) -- cycle;
\filldraw (0.12500,0.35000) -- (0.11807,0.35000) -- (0.11694,0.34319) -- cycle;
\filldraw (0.12500,0.33750) -- (0.11577,0.33750) -- (0.11694,0.34319) -- cycle;
\filldraw (0.13750,0.30000) -- (0.13750,0.30664) -- (0.13126,0.30643) -- cycle;
\filldraw (0.12500,0.30000) -- (0.12500,0.30620) -- (0.13126,0.30643) -- cycle;
\filldraw (0.12500,0.30000) -- (0.13750,0.30000) -- (0.13126,0.30643) -- cycle;
\filldraw (0.15000,0.30000) -- (0.15000,0.30664) -- (0.14375,0.30664) -- cycle;
\filldraw (0.13750,0.30000) -- (0.13750,0.30664) -- (0.14375,0.30664) -- cycle;
\filldraw (0.13750,0.30000) -- (0.15000,0.30000) -- (0.14375,0.30664) -- cycle;
\filldraw (0.13750,0.33750) -- (0.13750,0.33315) -- (0.13152,0.33225) -- cycle;
\filldraw (0.12500,0.33750) -- (0.12500,0.33149) -- (0.13152,0.33225) -- cycle;
\filldraw (0.12500,0.33750) -- (0.13750,0.33750) -- (0.13152,0.33225) -- cycle;
\filldraw (0.12500,0.33750) -- (0.12500,0.35000) -- (0.13750,0.35000) -- (0.13750,0.33750) -- cycle;
\filldraw (0.15000,0.33750) -- (0.15000,0.33296) -- (0.14371,0.33304) -- cycle;
\filldraw (0.13750,0.33750) -- (0.13750,0.33315) -- (0.14371,0.33304) -- cycle;
\filldraw (0.13750,0.33750) -- (0.15000,0.33750) -- (0.14371,0.33304) -- cycle;
\filldraw (0.13750,0.33750) -- (0.13750,0.35000) -- (0.15000,0.35000) -- (0.15000,0.33750) -- cycle;
\filldraw (0.12500,0.35000) -- (0.12500,0.35620) -- (0.12068,0.35432) -- cycle;
\filldraw (0.12500,0.35000) -- (0.11807,0.35000) -- (0.12068,0.35432) -- cycle;
\filldraw (0.13750,0.35000) -- (0.13750,0.35669) -- (0.13126,0.35643) -- cycle;
\filldraw (0.12500,0.35000) -- (0.12500,0.35620) -- (0.13126,0.35643) -- cycle;
\filldraw (0.12500,0.35000) -- (0.13750,0.35000) -- (0.13126,0.35643) -- cycle;
\filldraw (0.15000,0.35000) -- (0.15000,0.35791) -- (0.14392,0.35728) -- cycle;
\filldraw (0.13750,0.35000) -- (0.13750,0.35669) -- (0.14392,0.35728) -- cycle;
\filldraw (0.13750,0.35000) -- (0.15000,0.35000) -- (0.14392,0.35728) -- cycle;
\filldraw (0.16250,0.30000) -- (0.16250,0.30415) -- (0.15647,0.30547) -- cycle;
\filldraw (0.15000,0.30000) -- (0.15000,0.30664) -- (0.15647,0.30547) -- cycle;
\filldraw (0.15000,0.30000) -- (0.16250,0.30000) -- (0.15647,0.30547) -- cycle;
\filldraw (0.16250,0.32500) -- (0.16250,0.32295) -- (0.16104,0.32354) -- cycle;
\filldraw (0.16250,0.32500) -- (0.16021,0.32500) -- (0.16104,0.32354) -- cycle;
\filldraw (0.16250,0.30000) -- (0.16250,0.30415) -- (0.16545,0.30295) -- cycle;
\filldraw (0.16250,0.30000) -- (0.16704,0.30000) -- (0.16545,0.30295) -- cycle;
\filldraw (0.17500,0.32500) -- (0.17500,0.31821) -- (0.16779,0.32059) -- cycle;
\filldraw (0.16250,0.32500) -- (0.16250,0.32295) -- (0.16779,0.32059) -- cycle;
\filldraw (0.16250,0.32500) -- (0.17500,0.32500) -- (0.16779,0.32059) -- cycle;
\filldraw (0.16250,0.32500) -- (0.16250,0.33750) -- (0.15510,0.33010) -- cycle;
\filldraw (0.15000,0.33750) -- (0.15000,0.33296) -- (0.15510,0.33010) -- cycle;
\filldraw (0.15000,0.33750) -- (0.16250,0.33750) -- (0.15510,0.33010) -- cycle;
\filldraw (0.16250,0.32500) -- (0.16021,0.32500) -- (0.15510,0.33010) -- cycle;
\filldraw (0.15000,0.33750) -- (0.15000,0.35000) -- (0.16250,0.35000) -- (0.16250,0.33750) -- cycle;
\filldraw (0.16250,0.32500) -- (0.16250,0.33750) -- (0.17500,0.33750) -- (0.17500,0.32500) -- cycle;
\filldraw (0.16250,0.33750) -- (0.16250,0.35000) -- (0.17500,0.35000) -- (0.17500,0.33750) -- cycle;
\filldraw (0.18750,0.32500) -- (0.18750,0.31738) -- (0.18136,0.31781) -- cycle;
\filldraw (0.17500,0.32500) -- (0.17500,0.31821) -- (0.18136,0.31781) -- cycle;
\filldraw (0.17500,0.32500) -- (0.18750,0.32500) -- (0.18136,0.31781) -- cycle;
\filldraw (0.20000,0.30000) -- (0.20000,0.30679) -- (0.19463,0.30537) -- cycle;
\filldraw (0.20000,0.30000) -- (0.18921,0.30000) -- (0.19463,0.30537) -- cycle;
\filldraw (0.20000,0.32500) -- (0.20000,0.31816) -- (0.19364,0.31779) -- cycle;
\filldraw (0.18750,0.32500) -- (0.18750,0.31738) -- (0.19364,0.31779) -- cycle;
\filldraw (0.18750,0.32500) -- (0.20000,0.32500) -- (0.19364,0.31779) -- cycle;
\filldraw (0.17500,0.32500) -- (0.17500,0.33750) -- (0.18750,0.33750) -- (0.18750,0.32500) -- cycle;
\filldraw (0.17500,0.33750) -- (0.17500,0.35000) -- (0.18750,0.35000) -- (0.18750,0.33750) -- cycle;
\filldraw (0.18750,0.32500) -- (0.18750,0.33750) -- (0.20000,0.33750) -- (0.20000,0.32500) -- cycle;
\filldraw (0.20000,0.33750) -- (0.20000,0.34297) -- (0.19507,0.34507) -- cycle;
\filldraw (0.18750,0.33750) -- (0.18750,0.35000) -- (0.19507,0.34507) -- cycle;
\filldraw (0.18750,0.35000) -- (0.18926,0.35000) -- (0.19507,0.34507) -- cycle;
\filldraw (0.18750,0.33750) -- (0.20000,0.33750) -- (0.19507,0.34507) -- cycle;
\filldraw (0.16250,0.35000) -- (0.16250,0.35801) -- (0.15627,0.35796) -- cycle;
\filldraw (0.15000,0.35000) -- (0.15000,0.35791) -- (0.15627,0.35796) -- cycle;
\filldraw (0.15000,0.35000) -- (0.16250,0.35000) -- (0.15627,0.35796) -- cycle;
\filldraw (0.17500,0.35000) -- (0.17500,0.35625) -- (0.16855,0.35706) -- cycle;
\filldraw (0.16250,0.35000) -- (0.16250,0.35801) -- (0.16855,0.35706) -- cycle;
\filldraw (0.16250,0.35000) -- (0.17500,0.35000) -- (0.16855,0.35706) -- cycle;
\filldraw (0.17500,0.38750) -- (0.17500,0.38066) -- (0.16938,0.38188) -- cycle;
\filldraw (0.17500,0.38750) -- (0.16665,0.38750) -- (0.16938,0.38188) -- cycle;
\filldraw (0.17500,0.38750) -- (0.17500,0.39370) -- (0.17048,0.39202) -- cycle;
\filldraw (0.17500,0.38750) -- (0.16665,0.38750) -- (0.17048,0.39202) -- cycle;
\filldraw (0.18750,0.35000) -- (0.18750,0.35181) -- (0.18250,0.35403) -- cycle;
\filldraw (0.17500,0.35000) -- (0.17500,0.35625) -- (0.18250,0.35403) -- cycle;
\filldraw (0.17500,0.35000) -- (0.18750,0.35000) -- (0.18250,0.35403) -- cycle;
\filldraw (0.20000,0.36250) -- (0.20000,0.35728) -- (0.19266,0.35516) -- cycle;
\filldraw (0.18750,0.35000) -- (0.18750,0.35181) -- (0.19266,0.35516) -- cycle;
\filldraw (0.20000,0.36250) -- (0.19473,0.36250) -- (0.19266,0.35516) -- cycle;
\filldraw (0.18750,0.35000) -- (0.18926,0.35000) -- (0.19266,0.35516) -- cycle;
\filldraw (0.20000,0.36250) -- (0.20000,0.37500) -- (0.19406,0.36869) -- cycle;
\filldraw (0.20000,0.37500) -- (0.19351,0.37500) -- (0.19406,0.36869) -- cycle;
\filldraw (0.20000,0.36250) -- (0.19473,0.36250) -- (0.19406,0.36869) -- cycle;
\filldraw (0.18750,0.38750) -- (0.18750,0.38101) -- (0.18123,0.38086) -- cycle;
\filldraw (0.17500,0.38750) -- (0.17500,0.38066) -- (0.18123,0.38086) -- cycle;
\filldraw (0.17500,0.38750) -- (0.18750,0.38750) -- (0.18123,0.38086) -- cycle;
\filldraw (0.18750,0.38750) -- (0.18750,0.39414) -- (0.18126,0.39391) -- cycle;
\filldraw (0.17500,0.38750) -- (0.17500,0.39370) -- (0.18126,0.39391) -- cycle;
\filldraw (0.17500,0.38750) -- (0.18750,0.38750) -- (0.18126,0.39391) -- cycle;
\filldraw (0.20000,0.37500) -- (0.20000,0.38750) -- (0.19194,0.37944) -- cycle;
\filldraw (0.18750,0.38750) -- (0.18750,0.38101) -- (0.19194,0.37944) -- cycle;
\filldraw (0.18750,0.38750) -- (0.20000,0.38750) -- (0.19194,0.37944) -- cycle;
\filldraw (0.20000,0.37500) -- (0.19351,0.37500) -- (0.19194,0.37944) -- cycle;
\filldraw (0.20000,0.38750) -- (0.20000,0.39150) -- (0.19403,0.39291) -- cycle;
\filldraw (0.18750,0.38750) -- (0.18750,0.39414) -- (0.19403,0.39291) -- cycle;
\filldraw (0.18750,0.38750) -- (0.20000,0.38750) -- (0.19403,0.39291) -- cycle;
\filldraw (0.20000,0.42500) -- (0.20000,0.42183) -- (0.19834,0.42334) -- cycle;
\filldraw (0.20000,0.42500) -- (0.19775,0.42500) -- (0.19834,0.42334) -- cycle;
\filldraw (0.20000,0.42500) -- (0.20000,0.43750) -- (0.19591,0.43036) -- cycle;
\filldraw (0.20000,0.43750) -- (0.19395,0.43750) -- (0.19591,0.43036) -- cycle;
\filldraw (0.20000,0.42500) -- (0.19775,0.42500) -- (0.19591,0.43036) -- cycle;
\filldraw (0.20000,0.43750) -- (0.20000,0.44336) -- (0.19609,0.44141) -- cycle;
\filldraw (0.20000,0.43750) -- (0.19395,0.43750) -- (0.19609,0.44141) -- cycle;
\filldraw (0.21250,0.18750) -- (0.21250,0.18091) -- (0.20626,0.18092) -- cycle;
\filldraw (0.20000,0.18750) -- (0.20000,0.18096) -- (0.20626,0.18092) -- cycle;
\filldraw (0.20000,0.18750) -- (0.21250,0.18750) -- (0.20626,0.18092) -- cycle;
\filldraw (0.20000,0.18750) -- (0.20000,0.20000) -- (0.21250,0.20000) -- (0.21250,0.18750) -- cycle;
\filldraw (0.21250,0.18750) -- (0.21250,0.18091) -- (0.21682,0.18318) -- cycle;
\filldraw (0.21250,0.18750) -- (0.21929,0.18750) -- (0.21682,0.18318) -- cycle;
\filldraw (0.22500,0.20000) -- (0.22500,0.19321) -- (0.22119,0.19131) -- cycle;
\filldraw (0.21250,0.18750) -- (0.21250,0.20000) -- (0.22119,0.19131) -- cycle;
\filldraw (0.21250,0.20000) -- (0.22500,0.20000) -- (0.22119,0.19131) -- cycle;
\filldraw (0.21250,0.18750) -- (0.21929,0.18750) -- (0.22119,0.19131) -- cycle;
\filldraw (0.22500,0.20000) -- (0.22500,0.19321) -- (0.22959,0.19541) -- cycle;
\filldraw (0.22500,0.20000) -- (0.23223,0.20000) -- (0.22959,0.19541) -- cycle;
\filldraw (0.20000,0.20000) -- (0.20000,0.21250) -- (0.21250,0.21250) -- (0.21250,0.20000) -- cycle;
\filldraw (0.21250,0.21250) -- (0.21250,0.21885) -- (0.20806,0.22056) -- cycle;
\filldraw (0.20000,0.21250) -- (0.20000,0.22500) -- (0.20806,0.22056) -- cycle;
\filldraw (0.20000,0.22500) -- (0.20439,0.22500) -- (0.20806,0.22056) -- cycle;
\filldraw (0.20000,0.21250) -- (0.21250,0.21250) -- (0.20806,0.22056) -- cycle;
\filldraw (0.21250,0.20000) -- (0.21250,0.21250) -- (0.22500,0.21250) -- (0.22500,0.20000) -- cycle;
\filldraw (0.22500,0.21250) -- (0.22500,0.21899) -- (0.21876,0.21893) -- cycle;
\filldraw (0.21250,0.21250) -- (0.21250,0.21885) -- (0.21876,0.21893) -- cycle;
\filldraw (0.21250,0.21250) -- (0.22500,0.21250) -- (0.21876,0.21893) -- cycle;
\filldraw (0.21250,0.23750) -- (0.21250,0.23169) -- (0.20604,0.23104) -- cycle;
\filldraw (0.20000,0.22500) -- (0.20000,0.22944) -- (0.20604,0.23104) -- cycle;
\filldraw (0.21250,0.23750) -- (0.20659,0.23750) -- (0.20604,0.23104) -- cycle;
\filldraw (0.20000,0.22500) -- (0.20439,0.22500) -- (0.20604,0.23104) -- cycle;
\filldraw (0.21250,0.23750) -- (0.21250,0.25000) -- (0.20420,0.24170) -- cycle;
\filldraw (0.20000,0.25000) -- (0.20000,0.24355) -- (0.20420,0.24170) -- cycle;
\filldraw (0.20000,0.25000) -- (0.21250,0.25000) -- (0.20420,0.24170) -- cycle;
\filldraw (0.21250,0.23750) -- (0.20659,0.23750) -- (0.20420,0.24170) -- cycle;
\filldraw (0.22500,0.23750) -- (0.22500,0.23101) -- (0.21875,0.23132) -- cycle;
\filldraw (0.21250,0.23750) -- (0.21250,0.23169) -- (0.21875,0.23132) -- cycle;
\filldraw (0.21250,0.23750) -- (0.22500,0.23750) -- (0.21875,0.23132) -- cycle;
\filldraw (0.22500,0.23750) -- (0.22500,0.24380) -- (0.22068,0.24568) -- cycle;
\filldraw (0.21250,0.23750) -- (0.21250,0.25000) -- (0.22068,0.24568) -- cycle;
\filldraw (0.21250,0.25000) -- (0.21855,0.25000) -- (0.22068,0.24568) -- cycle;
\filldraw (0.21250,0.23750) -- (0.22500,0.23750) -- (0.22068,0.24568) -- cycle;
\filldraw (0.23750,0.21250) -- (0.23750,0.20522) -- (0.23401,0.20349) -- cycle;
\filldraw (0.22500,0.20000) -- (0.22500,0.21250) -- (0.23401,0.20349) -- cycle;
\filldraw (0.22500,0.21250) -- (0.23750,0.21250) -- (0.23401,0.20349) -- cycle;
\filldraw (0.22500,0.20000) -- (0.23223,0.20000) -- (0.23401,0.20349) -- cycle;
\filldraw (0.23750,0.21250) -- (0.23750,0.22090) -- (0.23154,0.21990) -- cycle;
\filldraw (0.22500,0.21250) -- (0.22500,0.21899) -- (0.23154,0.21990) -- cycle;
\filldraw (0.22500,0.21250) -- (0.23750,0.21250) -- (0.23154,0.21990) -- cycle;
\filldraw (0.23750,0.21250) -- (0.23750,0.20522) -- (0.24214,0.20786) -- cycle;
\filldraw (0.23750,0.21250) -- (0.24507,0.21250) -- (0.24214,0.20786) -- cycle;
\filldraw (0.23750,0.21250) -- (0.23750,0.22090) -- (0.24241,0.21741) -- cycle;
\filldraw (0.23750,0.21250) -- (0.24507,0.21250) -- (0.24241,0.21741) -- cycle;
\filldraw (0.23750,0.23750) -- (0.23750,0.22910) -- (0.23154,0.23010) -- cycle;
\filldraw (0.22500,0.23750) -- (0.22500,0.23101) -- (0.23154,0.23010) -- cycle;
\filldraw (0.22500,0.23750) -- (0.23750,0.23750) -- (0.23154,0.23010) -- cycle;
\filldraw (0.23750,0.23750) -- (0.23750,0.24380) -- (0.23125,0.24380) -- cycle;
\filldraw (0.22500,0.23750) -- (0.22500,0.24380) -- (0.23125,0.24380) -- cycle;
\filldraw (0.22500,0.23750) -- (0.23750,0.23750) -- (0.23125,0.24380) -- cycle;
\filldraw (0.25000,0.23750) -- (0.25000,0.23110) -- (0.24346,0.23018) -- cycle;
\filldraw (0.23750,0.23750) -- (0.23750,0.22910) -- (0.24346,0.23018) -- cycle;
\filldraw (0.23750,0.23750) -- (0.25000,0.23750) -- (0.24346,0.23018) -- cycle;
\filldraw (0.25000,0.23750) -- (0.25000,0.24438) -- (0.24379,0.24408) -- cycle;
\filldraw (0.23750,0.23750) -- (0.23750,0.24380) -- (0.24379,0.24408) -- cycle;
\filldraw (0.23750,0.23750) -- (0.25000,0.23750) -- (0.24379,0.24408) -- cycle;
\filldraw (0.21250,0.25000) -- (0.21250,0.25640) -- (0.20850,0.25850) -- cycle;
\filldraw (0.20000,0.25000) -- (0.20000,0.26250) -- (0.20850,0.25850) -- cycle;
\filldraw (0.20000,0.26250) -- (0.20649,0.26250) -- (0.20850,0.25850) -- cycle;
\filldraw (0.20000,0.25000) -- (0.21250,0.25000) -- (0.20850,0.25850) -- cycle;
\filldraw (0.20000,0.26250) -- (0.20000,0.26875) -- (0.20417,0.26667) -- cycle;
\filldraw (0.20000,0.26250) -- (0.20649,0.26250) -- (0.20417,0.26667) -- cycle;
\filldraw (0.21250,0.25000) -- (0.21250,0.25640) -- (0.21658,0.25408) -- cycle;
\filldraw (0.21250,0.25000) -- (0.21855,0.25000) -- (0.21658,0.25408) -- cycle;
\filldraw (0.21250,0.28750) -- (0.21250,0.28135) -- (0.20784,0.28284) -- cycle;
\filldraw (0.21250,0.28750) -- (0.20337,0.28750) -- (0.20784,0.28284) -- cycle;
\filldraw (0.21250,0.28750) -- (0.21250,0.30000) -- (0.20225,0.28975) -- cycle;
\filldraw (0.20000,0.30000) -- (0.20000,0.29087) -- (0.20225,0.28975) -- cycle;
\filldraw (0.20000,0.30000) -- (0.21250,0.30000) -- (0.20225,0.28975) -- cycle;
\filldraw (0.21250,0.28750) -- (0.20337,0.28750) -- (0.20225,0.28975) -- cycle;
\filldraw (0.22500,0.28750) -- (0.22500,0.28062) -- (0.21877,0.28098) -- cycle;
\filldraw (0.21250,0.28750) -- (0.21250,0.28135) -- (0.21877,0.28098) -- cycle;
\filldraw (0.21250,0.28750) -- (0.22500,0.28750) -- (0.21877,0.28098) -- cycle;
\filldraw (0.21250,0.28750) -- (0.21250,0.30000) -- (0.22500,0.30000) -- (0.22500,0.28750) -- cycle;
\filldraw (0.25000,0.27500) -- (0.25000,0.27158) -- (0.24734,0.27234) -- cycle;
\filldraw (0.25000,0.27500) -- (0.24233,0.27500) -- (0.24734,0.27234) -- cycle;
\filldraw (0.23750,0.28750) -- (0.23750,0.27715) -- (0.23223,0.27883) -- cycle;
\filldraw (0.22500,0.28750) -- (0.22500,0.28062) -- (0.23223,0.27883) -- cycle;
\filldraw (0.22500,0.28750) -- (0.23750,0.28750) -- (0.23223,0.27883) -- cycle;
\filldraw (0.22500,0.28750) -- (0.22500,0.30000) -- (0.23750,0.30000) -- (0.23750,0.28750) -- cycle;
\filldraw (0.25000,0.27500) -- (0.25000,0.28750) -- (0.23950,0.27700) -- cycle;
\filldraw (0.23750,0.28750) -- (0.23750,0.27715) -- (0.23950,0.27700) -- cycle;
\filldraw (0.23750,0.28750) -- (0.25000,0.28750) -- (0.23950,0.27700) -- cycle;
\filldraw (0.25000,0.27500) -- (0.24233,0.27500) -- (0.23950,0.27700) -- cycle;
\filldraw (0.23750,0.28750) -- (0.23750,0.30000) -- (0.25000,0.30000) -- (0.25000,0.28750) -- cycle;
\filldraw (0.27500,0.22500) -- (0.27500,0.21880) -- (0.27017,0.22017) -- cycle;
\filldraw (0.27500,0.22500) -- (0.26514,0.22500) -- (0.27017,0.22017) -- cycle;
\filldraw (0.26250,0.23750) -- (0.26250,0.22764) -- (0.25703,0.22942) -- cycle;
\filldraw (0.25000,0.23750) -- (0.25000,0.23110) -- (0.25703,0.22942) -- cycle;
\filldraw (0.25000,0.23750) -- (0.26250,0.23750) -- (0.25703,0.22942) -- cycle;
\filldraw (0.26250,0.23750) -- (0.26250,0.25000) -- (0.25396,0.24604) -- cycle;
\filldraw (0.25000,0.23750) -- (0.25000,0.24438) -- (0.25396,0.24604) -- cycle;
\filldraw (0.26250,0.25000) -- (0.25669,0.25000) -- (0.25396,0.24604) -- cycle;
\filldraw (0.25000,0.23750) -- (0.26250,0.23750) -- (0.25396,0.24604) -- cycle;
\filldraw (0.27500,0.22500) -- (0.27500,0.23750) -- (0.26426,0.22676) -- cycle;
\filldraw (0.26250,0.23750) -- (0.26250,0.22764) -- (0.26426,0.22676) -- cycle;
\filldraw (0.26250,0.23750) -- (0.27500,0.23750) -- (0.26426,0.22676) -- cycle;
\filldraw (0.27500,0.22500) -- (0.26514,0.22500) -- (0.26426,0.22676) -- cycle;
\filldraw (0.26250,0.23750) -- (0.26250,0.25000) -- (0.27500,0.25000) -- (0.27500,0.23750) -- cycle;
\filldraw (0.28750,0.22500) -- (0.28750,0.21880) -- (0.28125,0.21880) -- cycle;
\filldraw (0.27500,0.22500) -- (0.27500,0.21880) -- (0.28125,0.21880) -- cycle;
\filldraw (0.27500,0.22500) -- (0.28750,0.22500) -- (0.28125,0.21880) -- cycle;
\filldraw (0.28750,0.22500) -- (0.28750,0.21880) -- (0.29163,0.22087) -- cycle;
\filldraw (0.28750,0.22500) -- (0.29355,0.22500) -- (0.29163,0.22087) -- cycle;
\filldraw (0.27500,0.22500) -- (0.27500,0.23750) -- (0.28750,0.23750) -- (0.28750,0.22500) -- cycle;
\filldraw (0.28750,0.23750) -- (0.28750,0.24297) -- (0.28413,0.24663) -- cycle;
\filldraw (0.27500,0.23750) -- (0.27500,0.25000) -- (0.28413,0.24663) -- cycle;
\filldraw (0.27500,0.25000) -- (0.28306,0.25000) -- (0.28413,0.24663) -- cycle;
\filldraw (0.27500,0.23750) -- (0.28750,0.23750) -- (0.28413,0.24663) -- cycle;
\filldraw (0.28750,0.22500) -- (0.28750,0.23750) -- (0.29243,0.23164) -- cycle;
\filldraw (0.28750,0.23750) -- (0.29121,0.23750) -- (0.29243,0.23164) -- cycle;
\filldraw (0.28750,0.22500) -- (0.29355,0.22500) -- (0.29243,0.23164) -- cycle;
\filldraw (0.28750,0.23750) -- (0.28750,0.24297) -- (0.29036,0.24036) -- cycle;
\filldraw (0.28750,0.23750) -- (0.29121,0.23750) -- (0.29036,0.24036) -- cycle;
\filldraw (0.26250,0.25000) -- (0.26250,0.26250) -- (0.25623,0.25625) -- cycle;
\filldraw (0.26250,0.26250) -- (0.25586,0.26250) -- (0.25623,0.25625) -- cycle;
\filldraw (0.26250,0.25000) -- (0.25669,0.25000) -- (0.25623,0.25625) -- cycle;
\filldraw (0.26250,0.26250) -- (0.26250,0.27500) -- (0.25442,0.26692) -- cycle;
\filldraw (0.25000,0.27500) -- (0.25000,0.27158) -- (0.25442,0.26692) -- cycle;
\filldraw (0.25000,0.27500) -- (0.26250,0.27500) -- (0.25442,0.26692) -- cycle;
\filldraw (0.26250,0.26250) -- (0.25586,0.26250) -- (0.25442,0.26692) -- cycle;
\filldraw (0.26250,0.25000) -- (0.26250,0.26250) -- (0.27500,0.26250) -- (0.27500,0.25000) -- cycle;
\filldraw (0.26250,0.26250) -- (0.26250,0.27500) -- (0.27500,0.27500) -- (0.27500,0.26250) -- cycle;
\filldraw (0.25000,0.27500) -- (0.25000,0.30000) -- (0.27500,0.30000) -- (0.27500,0.27500) -- cycle;
\filldraw (0.28750,0.26250) -- (0.28750,0.25444) -- (0.28455,0.25295) -- cycle;
\filldraw (0.27500,0.25000) -- (0.27500,0.26250) -- (0.28455,0.25295) -- cycle;
\filldraw (0.27500,0.26250) -- (0.28750,0.26250) -- (0.28455,0.25295) -- cycle;
\filldraw (0.27500,0.25000) -- (0.28306,0.25000) -- (0.28455,0.25295) -- cycle;
\filldraw (0.27500,0.26250) -- (0.27500,0.27500) -- (0.28750,0.27500) -- (0.28750,0.26250) -- cycle;
\filldraw (0.30000,0.26250) -- (0.30000,0.25591) -- (0.29355,0.25520) -- cycle;
\filldraw (0.28750,0.26250) -- (0.28750,0.25444) -- (0.29355,0.25520) -- cycle;
\filldraw (0.28750,0.26250) -- (0.30000,0.26250) -- (0.29355,0.25520) -- cycle;
\filldraw (0.28750,0.26250) -- (0.28750,0.27500) -- (0.30000,0.27500) -- (0.30000,0.26250) -- cycle;
\filldraw (0.27500,0.27500) -- (0.27500,0.30000) -- (0.30000,0.30000) -- (0.30000,0.27500) -- cycle;
\filldraw (0.21250,0.30000) -- (0.21250,0.30649) -- (0.20623,0.30664) -- cycle;
\filldraw (0.20000,0.30000) -- (0.20000,0.30679) -- (0.20623,0.30664) -- cycle;
\filldraw (0.20000,0.30000) -- (0.21250,0.30000) -- (0.20623,0.30664) -- cycle;
\filldraw (0.21250,0.32500) -- (0.21250,0.32251) -- (0.20701,0.32024) -- cycle;
\filldraw (0.20000,0.32500) -- (0.20000,0.31816) -- (0.20701,0.32024) -- cycle;
\filldraw (0.20000,0.32500) -- (0.21250,0.32500) -- (0.20701,0.32024) -- cycle;
\filldraw (0.22500,0.30000) -- (0.22500,0.31250) -- (0.21665,0.30835) -- cycle;
\filldraw (0.21250,0.30000) -- (0.21250,0.30649) -- (0.21665,0.30835) -- cycle;
\filldraw (0.22500,0.31250) -- (0.21909,0.31250) -- (0.21665,0.30835) -- cycle;
\filldraw (0.21250,0.30000) -- (0.22500,0.30000) -- (0.21665,0.30835) -- cycle;
\filldraw (0.22500,0.31250) -- (0.22500,0.31860) -- (0.21794,0.31956) -- cycle;
\filldraw (0.21250,0.32500) -- (0.21250,0.32251) -- (0.21794,0.31956) -- cycle;
\filldraw (0.21250,0.32500) -- (0.21514,0.32500) -- (0.21794,0.31956) -- cycle;
\filldraw (0.22500,0.31250) -- (0.21909,0.31250) -- (0.21794,0.31956) -- cycle;
\filldraw (0.21250,0.32500) -- (0.21250,0.32764) -- (0.20771,0.33271) -- cycle;
\filldraw (0.20000,0.32500) -- (0.20000,0.33750) -- (0.20771,0.33271) -- cycle;
\filldraw (0.20000,0.33750) -- (0.20557,0.33750) -- (0.20771,0.33271) -- cycle;
\filldraw (0.20000,0.32500) -- (0.21250,0.32500) -- (0.20771,0.33271) -- cycle;
\filldraw (0.21250,0.35000) -- (0.21250,0.34346) -- (0.20621,0.34371) -- cycle;
\filldraw (0.20000,0.33750) -- (0.20000,0.34297) -- (0.20621,0.34371) -- cycle;
\filldraw (0.21250,0.35000) -- (0.20605,0.35000) -- (0.20621,0.34371) -- cycle;
\filldraw (0.20000,0.33750) -- (0.20557,0.33750) -- (0.20621,0.34371) -- cycle;
\filldraw (0.21250,0.32500) -- (0.21250,0.32764) -- (0.21421,0.32671) -- cycle;
\filldraw (0.21250,0.32500) -- (0.21514,0.32500) -- (0.21421,0.32671) -- cycle;
\filldraw (0.22500,0.35000) -- (0.22500,0.34360) -- (0.21874,0.34354) -- cycle;
\filldraw (0.21250,0.35000) -- (0.21250,0.34346) -- (0.21874,0.34354) -- cycle;
\filldraw (0.21250,0.35000) -- (0.22500,0.35000) -- (0.21874,0.34354) -- cycle;
\filldraw (0.22500,0.30000) -- (0.22500,0.31250) -- (0.23750,0.31250) -- (0.23750,0.30000) -- cycle;
\filldraw (0.23750,0.31250) -- (0.23750,0.31904) -- (0.23125,0.31885) -- cycle;
\filldraw (0.22500,0.31250) -- (0.22500,0.31860) -- (0.23125,0.31885) -- cycle;
\filldraw (0.22500,0.31250) -- (0.23750,0.31250) -- (0.23125,0.31885) -- cycle;
\filldraw (0.23750,0.30000) -- (0.23750,0.31250) -- (0.25000,0.31250) -- (0.25000,0.30000) -- cycle;
\filldraw (0.25000,0.31250) -- (0.25000,0.31880) -- (0.24375,0.31892) -- cycle;
\filldraw (0.23750,0.31250) -- (0.23750,0.31904) -- (0.24375,0.31892) -- cycle;
\filldraw (0.23750,0.31250) -- (0.25000,0.31250) -- (0.24375,0.31892) -- cycle;
\filldraw (0.23750,0.33750) -- (0.23750,0.33257) -- (0.23423,0.33423) -- cycle;
\filldraw (0.23750,0.33750) -- (0.23276,0.33750) -- (0.23423,0.33423) -- cycle;
\filldraw (0.23750,0.33750) -- (0.23750,0.35000) -- (0.22937,0.34187) -- cycle;
\filldraw (0.22500,0.35000) -- (0.22500,0.34360) -- (0.22937,0.34187) -- cycle;
\filldraw (0.22500,0.35000) -- (0.23750,0.35000) -- (0.22937,0.34187) -- cycle;
\filldraw (0.23750,0.33750) -- (0.23276,0.33750) -- (0.22937,0.34187) -- cycle;
\filldraw (0.25000,0.33750) -- (0.25000,0.33125) -- (0.24360,0.33184) -- cycle;
\filldraw (0.23750,0.33750) -- (0.23750,0.33257) -- (0.24360,0.33184) -- cycle;
\filldraw (0.23750,0.33750) -- (0.25000,0.33750) -- (0.24360,0.33184) -- cycle;
\filldraw (0.23750,0.33750) -- (0.23750,0.35000) -- (0.25000,0.35000) -- (0.25000,0.33750) -- cycle;
\filldraw (0.21250,0.35000) -- (0.21250,0.36250) -- (0.20422,0.35422) -- cycle;
\filldraw (0.20000,0.36250) -- (0.20000,0.35728) -- (0.20422,0.35422) -- cycle;
\filldraw (0.20000,0.36250) -- (0.21250,0.36250) -- (0.20422,0.35422) -- cycle;
\filldraw (0.21250,0.35000) -- (0.20605,0.35000) -- (0.20422,0.35422) -- cycle;
\filldraw (0.20000,0.36250) -- (0.20000,0.37500) -- (0.21250,0.37500) -- (0.21250,0.36250) -- cycle;
\filldraw (0.21250,0.35000) -- (0.21250,0.36250) -- (0.22500,0.36250) -- (0.22500,0.35000) -- cycle;
\filldraw (0.22500,0.36250) -- (0.22500,0.37119) -- (0.22246,0.37246) -- cycle;
\filldraw (0.21250,0.36250) -- (0.21250,0.37500) -- (0.22246,0.37246) -- cycle;
\filldraw (0.21250,0.37500) -- (0.22119,0.37500) -- (0.22246,0.37246) -- cycle;
\filldraw (0.21250,0.36250) -- (0.22500,0.36250) -- (0.22246,0.37246) -- cycle;
\filldraw (0.21250,0.37500) -- (0.21250,0.38159) -- (0.20815,0.38315) -- cycle;
\filldraw (0.20000,0.37500) -- (0.20000,0.38750) -- (0.20815,0.38315) -- cycle;
\filldraw (0.20000,0.38750) -- (0.20415,0.38750) -- (0.20815,0.38315) -- cycle;
\filldraw (0.20000,0.37500) -- (0.21250,0.37500) -- (0.20815,0.38315) -- cycle;
\filldraw (0.21250,0.40000) -- (0.21250,0.39341) -- (0.20596,0.39346) -- cycle;
\filldraw (0.20000,0.38750) -- (0.20000,0.39150) -- (0.20596,0.39346) -- cycle;
\filldraw (0.21250,0.40000) -- (0.20610,0.40000) -- (0.20596,0.39346) -- cycle;
\filldraw (0.20000,0.38750) -- (0.20415,0.38750) -- (0.20596,0.39346) -- cycle;
\filldraw (0.22500,0.38750) -- (0.22500,0.37925) -- (0.21907,0.38093) -- cycle;
\filldraw (0.21250,0.37500) -- (0.21250,0.38159) -- (0.21907,0.38093) -- cycle;
\filldraw (0.22500,0.38750) -- (0.21890,0.38750) -- (0.21907,0.38093) -- cycle;
\filldraw (0.21250,0.37500) -- (0.22119,0.37500) -- (0.21907,0.38093) -- cycle;
\filldraw (0.22500,0.38750) -- (0.22500,0.40000) -- (0.21653,0.39153) -- cycle;
\filldraw (0.21250,0.40000) -- (0.21250,0.39341) -- (0.21653,0.39153) -- cycle;
\filldraw (0.21250,0.40000) -- (0.22500,0.40000) -- (0.21653,0.39153) -- cycle;
\filldraw (0.22500,0.38750) -- (0.21890,0.38750) -- (0.21653,0.39153) -- cycle;
\filldraw (0.22500,0.35000) -- (0.22500,0.36250) -- (0.23750,0.36250) -- (0.23750,0.35000) -- cycle;
\filldraw (0.23750,0.36250) -- (0.23750,0.36909) -- (0.23092,0.37013) -- cycle;
\filldraw (0.22500,0.36250) -- (0.22500,0.37119) -- (0.23092,0.37013) -- cycle;
\filldraw (0.22500,0.36250) -- (0.23750,0.36250) -- (0.23092,0.37013) -- cycle;
\filldraw (0.25000,0.35000) -- (0.25000,0.35635) -- (0.24585,0.35835) -- cycle;
\filldraw (0.23750,0.35000) -- (0.23750,0.36250) -- (0.24585,0.35835) -- cycle;
\filldraw (0.23750,0.36250) -- (0.24360,0.36250) -- (0.24585,0.35835) -- cycle;
\filldraw (0.23750,0.35000) -- (0.25000,0.35000) -- (0.24585,0.35835) -- cycle;
\filldraw (0.25000,0.37500) -- (0.25000,0.36860) -- (0.24374,0.36876) -- cycle;
\filldraw (0.23750,0.36250) -- (0.23750,0.36909) -- (0.24374,0.36876) -- cycle;
\filldraw (0.25000,0.37500) -- (0.24312,0.37500) -- (0.24374,0.36876) -- cycle;
\filldraw (0.23750,0.36250) -- (0.24360,0.36250) -- (0.24374,0.36876) -- cycle;
\filldraw (0.23750,0.38750) -- (0.23750,0.38062) -- (0.23094,0.37997) -- cycle;
\filldraw (0.22500,0.38750) -- (0.22500,0.37925) -- (0.23094,0.37997) -- cycle;
\filldraw (0.22500,0.38750) -- (0.23750,0.38750) -- (0.23094,0.37997) -- cycle;
\filldraw (0.22500,0.38750) -- (0.22500,0.40000) -- (0.23750,0.40000) -- (0.23750,0.38750) -- cycle;
\filldraw (0.25000,0.37500) -- (0.25000,0.38750) -- (0.24124,0.37874) -- cycle;
\filldraw (0.23750,0.38750) -- (0.23750,0.38062) -- (0.24124,0.37874) -- cycle;
\filldraw (0.23750,0.38750) -- (0.25000,0.38750) -- (0.24124,0.37874) -- cycle;
\filldraw (0.25000,0.37500) -- (0.24312,0.37500) -- (0.24124,0.37874) -- cycle;
\filldraw (0.23750,0.38750) -- (0.23750,0.40000) -- (0.25000,0.40000) -- (0.25000,0.38750) -- cycle;
\filldraw (0.25000,0.30000) -- (0.25000,0.31250) -- (0.26250,0.31250) -- (0.26250,0.30000) -- cycle;
\filldraw (0.26250,0.31250) -- (0.26250,0.32061) -- (0.25647,0.31963) -- cycle;
\filldraw (0.25000,0.31250) -- (0.25000,0.31880) -- (0.25647,0.31963) -- cycle;
\filldraw (0.25000,0.31250) -- (0.26250,0.31250) -- (0.25647,0.31963) -- cycle;
\filldraw (0.26250,0.30000) -- (0.26250,0.31250) -- (0.27500,0.31250) -- (0.27500,0.30000) -- cycle;
\filldraw (0.27500,0.31250) -- (0.27500,0.32041) -- (0.26871,0.32052) -- cycle;
\filldraw (0.26250,0.31250) -- (0.26250,0.32061) -- (0.26871,0.32052) -- cycle;
\filldraw (0.26250,0.31250) -- (0.27500,0.31250) -- (0.26871,0.32052) -- cycle;
\filldraw (0.26250,0.33750) -- (0.26250,0.32939) -- (0.25647,0.33037) -- cycle;
\filldraw (0.25000,0.33750) -- (0.25000,0.33125) -- (0.25647,0.33037) -- cycle;
\filldraw (0.25000,0.33750) -- (0.26250,0.33750) -- (0.25647,0.33037) -- cycle;
\filldraw (0.25000,0.33750) -- (0.25000,0.35000) -- (0.26250,0.35000) -- (0.26250,0.33750) -- cycle;
\filldraw (0.27500,0.33750) -- (0.27500,0.32964) -- (0.26871,0.32953) -- cycle;
\filldraw (0.26250,0.33750) -- (0.26250,0.32939) -- (0.26871,0.32953) -- cycle;
\filldraw (0.26250,0.33750) -- (0.27500,0.33750) -- (0.26871,0.32953) -- cycle;
\filldraw (0.27500,0.33750) -- (0.27500,0.34502) -- (0.27119,0.34619) -- cycle;
\filldraw (0.26250,0.33750) -- (0.26250,0.35000) -- (0.27119,0.34619) -- cycle;
\filldraw (0.26250,0.35000) -- (0.26675,0.35000) -- (0.27119,0.34619) -- cycle;
\filldraw (0.26250,0.33750) -- (0.27500,0.33750) -- (0.27119,0.34619) -- cycle;
\filldraw (0.27500,0.30000) -- (0.27500,0.31250) -- (0.28750,0.31250) -- (0.28750,0.30000) -- cycle;
\filldraw (0.28750,0.31250) -- (0.28750,0.32500) -- (0.27805,0.32195) -- cycle;
\filldraw (0.27500,0.31250) -- (0.27500,0.32041) -- (0.27805,0.32195) -- cycle;
\filldraw (0.28750,0.32500) -- (0.27959,0.32500) -- (0.27805,0.32195) -- cycle;
\filldraw (0.27500,0.31250) -- (0.28750,0.31250) -- (0.27805,0.32195) -- cycle;
\filldraw (0.28750,0.30000) -- (0.28750,0.31250) -- (0.30000,0.31250) -- (0.30000,0.30000) -- cycle;
\filldraw (0.28750,0.31250) -- (0.28750,0.32500) -- (0.30000,0.32500) -- (0.30000,0.31250) -- cycle;
\filldraw (0.28750,0.32500) -- (0.28750,0.33154) -- (0.28108,0.33108) -- cycle;
\filldraw (0.27500,0.33750) -- (0.27500,0.32964) -- (0.28108,0.33108) -- cycle;
\filldraw (0.27500,0.33750) -- (0.28149,0.33750) -- (0.28108,0.33108) -- cycle;
\filldraw (0.28750,0.32500) -- (0.27959,0.32500) -- (0.28108,0.33108) -- cycle;
\filldraw (0.27500,0.33750) -- (0.27500,0.34502) -- (0.28032,0.34282) -- cycle;
\filldraw (0.27500,0.33750) -- (0.28149,0.33750) -- (0.28032,0.34282) -- cycle;
\filldraw (0.30000,0.32500) -- (0.30000,0.33374) -- (0.29414,0.33259) -- cycle;
\filldraw (0.28750,0.32500) -- (0.28750,0.33154) -- (0.29414,0.33259) -- cycle;
\filldraw (0.28750,0.32500) -- (0.30000,0.32500) -- (0.29414,0.33259) -- cycle;
\filldraw (0.30000,0.35000) -- (0.30000,0.34150) -- (0.29456,0.34456) -- cycle;
\filldraw (0.30000,0.35000) -- (0.28882,0.35000) -- (0.29456,0.34456) -- cycle;
\filldraw (0.26250,0.35000) -- (0.26250,0.36250) -- (0.25461,0.35789) -- cycle;
\filldraw (0.25000,0.35000) -- (0.25000,0.35635) -- (0.25461,0.35789) -- cycle;
\filldraw (0.26250,0.36250) -- (0.25615,0.36250) -- (0.25461,0.35789) -- cycle;
\filldraw (0.25000,0.35000) -- (0.26250,0.35000) -- (0.25461,0.35789) -- cycle;
\filldraw (0.26250,0.36250) -- (0.26250,0.37500) -- (0.25408,0.36658) -- cycle;
\filldraw (0.25000,0.37500) -- (0.25000,0.36860) -- (0.25408,0.36658) -- cycle;
\filldraw (0.25000,0.37500) -- (0.26250,0.37500) -- (0.25408,0.36658) -- cycle;
\filldraw (0.26250,0.36250) -- (0.25615,0.36250) -- (0.25408,0.36658) -- cycle;
\filldraw (0.27500,0.36250) -- (0.27500,0.35488) -- (0.27122,0.35378) -- cycle;
\filldraw (0.26250,0.35000) -- (0.26250,0.36250) -- (0.27122,0.35378) -- cycle;
\filldraw (0.26250,0.36250) -- (0.27500,0.36250) -- (0.27122,0.35378) -- cycle;
\filldraw (0.26250,0.35000) -- (0.26675,0.35000) -- (0.27122,0.35378) -- cycle;
\filldraw (0.26250,0.36250) -- (0.26250,0.37500) -- (0.27500,0.37500) -- (0.27500,0.36250) -- cycle;
\filldraw (0.25000,0.37500) -- (0.25000,0.40000) -- (0.27500,0.40000) -- (0.27500,0.37500) -- cycle;
\filldraw (0.28750,0.36250) -- (0.28750,0.35122) -- (0.28256,0.35292) -- cycle;
\filldraw (0.27500,0.36250) -- (0.27500,0.35488) -- (0.28256,0.35292) -- cycle;
\filldraw (0.27500,0.36250) -- (0.28750,0.36250) -- (0.28256,0.35292) -- cycle;
\filldraw (0.27500,0.36250) -- (0.27500,0.37500) -- (0.28750,0.37500) -- (0.28750,0.36250) -- cycle;
\filldraw (0.30000,0.35000) -- (0.30000,0.36250) -- (0.28833,0.35083) -- cycle;
\filldraw (0.28750,0.36250) -- (0.28750,0.35122) -- (0.28833,0.35083) -- cycle;
\filldraw (0.28750,0.36250) -- (0.30000,0.36250) -- (0.28833,0.35083) -- cycle;
\filldraw (0.30000,0.35000) -- (0.28882,0.35000) -- (0.28833,0.35083) -- cycle;
\filldraw (0.28750,0.36250) -- (0.28750,0.37500) -- (0.30000,0.37500) -- (0.30000,0.36250) -- cycle;
\filldraw (0.27500,0.37500) -- (0.27500,0.40000) -- (0.30000,0.40000) -- (0.30000,0.37500) -- cycle;
\filldraw (0.21250,0.40000) -- (0.21250,0.41250) -- (0.20555,0.40636) -- cycle;
\filldraw (0.21250,0.41250) -- (0.20493,0.41250) -- (0.20555,0.40636) -- cycle;
\filldraw (0.21250,0.40000) -- (0.20610,0.40000) -- (0.20555,0.40636) -- cycle;
\filldraw (0.21250,0.41250) -- (0.21250,0.42500) -- (0.20391,0.41641) -- cycle;
\filldraw (0.20000,0.42500) -- (0.20000,0.42183) -- (0.20391,0.41641) -- cycle;
\filldraw (0.20000,0.42500) -- (0.21250,0.42500) -- (0.20391,0.41641) -- cycle;
\filldraw (0.21250,0.41250) -- (0.20493,0.41250) -- (0.20391,0.41641) -- cycle;
\filldraw (0.21250,0.40000) -- (0.21250,0.41250) -- (0.22500,0.41250) -- (0.22500,0.40000) -- cycle;
\filldraw (0.21250,0.41250) -- (0.21250,0.42500) -- (0.22500,0.42500) -- (0.22500,0.41250) -- cycle;
\filldraw (0.20000,0.42500) -- (0.20000,0.43750) -- (0.21250,0.43750) -- (0.21250,0.42500) -- cycle;
\filldraw (0.21250,0.43750) -- (0.21250,0.44170) -- (0.20653,0.44257) -- cycle;
\filldraw (0.20000,0.43750) -- (0.20000,0.44336) -- (0.20653,0.44257) -- cycle;
\filldraw (0.20000,0.43750) -- (0.21250,0.43750) -- (0.20653,0.44257) -- cycle;
\filldraw (0.21250,0.42500) -- (0.21250,0.43750) -- (0.22500,0.43750) -- (0.22500,0.42500) -- cycle;
\filldraw (0.22500,0.43750) -- (0.22500,0.45000) -- (0.21831,0.44419) -- cycle;
\filldraw (0.21250,0.43750) -- (0.21250,0.44170) -- (0.21831,0.44419) -- cycle;
\filldraw (0.22500,0.45000) -- (0.22012,0.45000) -- (0.21831,0.44419) -- cycle;
\filldraw (0.21250,0.43750) -- (0.22500,0.43750) -- (0.21831,0.44419) -- cycle;
\filldraw (0.22500,0.40000) -- (0.22500,0.41250) -- (0.23750,0.41250) -- (0.23750,0.40000) -- cycle;
\filldraw (0.23750,0.41250) -- (0.23750,0.42173) -- (0.23530,0.42280) -- cycle;
\filldraw (0.22500,0.41250) -- (0.22500,0.42500) -- (0.23530,0.42280) -- cycle;
\filldraw (0.22500,0.42500) -- (0.23418,0.42500) -- (0.23530,0.42280) -- cycle;
\filldraw (0.22500,0.41250) -- (0.23750,0.41250) -- (0.23530,0.42280) -- cycle;
\filldraw (0.23750,0.40000) -- (0.23750,0.41250) -- (0.25000,0.41250) -- (0.25000,0.40000) -- cycle;
\filldraw (0.25000,0.41250) -- (0.25000,0.42500) -- (0.23977,0.42273) -- cycle;
\filldraw (0.23750,0.41250) -- (0.23750,0.42173) -- (0.23977,0.42273) -- cycle;
\filldraw (0.25000,0.42500) -- (0.24121,0.42500) -- (0.23977,0.42273) -- cycle;
\filldraw (0.23750,0.41250) -- (0.25000,0.41250) -- (0.23977,0.42273) -- cycle;
\filldraw (0.23750,0.43750) -- (0.23750,0.42832) -- (0.23469,0.42781) -- cycle;
\filldraw (0.22500,0.42500) -- (0.22500,0.43750) -- (0.23469,0.42781) -- cycle;
\filldraw (0.22500,0.43750) -- (0.23750,0.43750) -- (0.23469,0.42781) -- cycle;
\filldraw (0.22500,0.42500) -- (0.23418,0.42500) -- (0.23469,0.42781) -- cycle;
\filldraw (0.22500,0.43750) -- (0.22500,0.45000) -- (0.23750,0.45000) -- (0.23750,0.43750) -- cycle;
\filldraw (0.25000,0.42500) -- (0.25000,0.43750) -- (0.23977,0.42727) -- cycle;
\filldraw (0.23750,0.43750) -- (0.23750,0.42832) -- (0.23977,0.42727) -- cycle;
\filldraw (0.23750,0.43750) -- (0.25000,0.43750) -- (0.23977,0.42727) -- cycle;
\filldraw (0.25000,0.42500) -- (0.24121,0.42500) -- (0.23977,0.42727) -- cycle;
\filldraw (0.23750,0.43750) -- (0.23750,0.45000) -- (0.25000,0.45000) -- (0.25000,0.43750) -- cycle;
\filldraw (0.22500,0.45000) -- (0.22500,0.45459) -- (0.22178,0.45322) -- cycle;
\filldraw (0.22500,0.45000) -- (0.22012,0.45000) -- (0.22178,0.45322) -- cycle;
\filldraw (0.23750,0.45000) -- (0.23750,0.46250) -- (0.22979,0.45771) -- cycle;
\filldraw (0.22500,0.45000) -- (0.22500,0.45459) -- (0.22979,0.45771) -- cycle;
\filldraw (0.23750,0.46250) -- (0.23257,0.46250) -- (0.22979,0.45771) -- cycle;
\filldraw (0.22500,0.45000) -- (0.23750,0.45000) -- (0.22979,0.45771) -- cycle;
\filldraw (0.23750,0.46250) -- (0.23750,0.46782) -- (0.23403,0.46597) -- cycle;
\filldraw (0.23750,0.46250) -- (0.23257,0.46250) -- (0.23403,0.46597) -- cycle;
\filldraw (0.23750,0.45000) -- (0.23750,0.46250) -- (0.25000,0.46250) -- (0.25000,0.45000) -- cycle;
\filldraw (0.25000,0.46250) -- (0.25000,0.47500) -- (0.24187,0.47063) -- cycle;
\filldraw (0.23750,0.46250) -- (0.23750,0.46782) -- (0.24187,0.47063) -- cycle;
\filldraw (0.25000,0.47500) -- (0.24429,0.47500) -- (0.24187,0.47063) -- cycle;
\filldraw (0.23750,0.46250) -- (0.25000,0.46250) -- (0.24187,0.47063) -- cycle;
\filldraw (0.25000,0.47500) -- (0.25000,0.48032) -- (0.24629,0.47871) -- cycle;
\filldraw (0.25000,0.47500) -- (0.24429,0.47500) -- (0.24629,0.47871) -- cycle;
\filldraw (0.25000,0.40000) -- (0.25000,0.45000) -- (0.30000,0.45000) -- (0.30000,0.40000) -- cycle;
\filldraw (0.25000,0.45000) -- (0.25000,0.47500) -- (0.27500,0.47500) -- (0.27500,0.45000) -- cycle;
\filldraw (0.26250,0.47500) -- (0.26250,0.48750) -- (0.25447,0.48303) -- cycle;
\filldraw (0.25000,0.47500) -- (0.25000,0.48032) -- (0.25447,0.48303) -- cycle;
\filldraw (0.26250,0.48750) -- (0.25674,0.48750) -- (0.25447,0.48303) -- cycle;
\filldraw (0.25000,0.47500) -- (0.26250,0.47500) -- (0.25447,0.48303) -- cycle;
\filldraw (0.26250,0.48750) -- (0.26250,0.49365) -- (0.25847,0.49153) -- cycle;
\filldraw (0.26250,0.48750) -- (0.25674,0.48750) -- (0.25847,0.49153) -- cycle;
\filldraw (0.26250,0.47500) -- (0.26250,0.48750) -- (0.27500,0.48750) -- (0.27500,0.47500) -- cycle;
\filldraw (0.27500,0.48750) -- (0.27500,0.50000) -- (0.26653,0.49597) -- cycle;
\filldraw (0.26250,0.48750) -- (0.26250,0.49365) -- (0.26653,0.49597) -- cycle;
\filldraw (0.27500,0.50000) -- (0.26846,0.50000) -- (0.26653,0.49597) -- cycle;
\filldraw (0.26250,0.48750) -- (0.27500,0.48750) -- (0.26653,0.49597) -- cycle;
\filldraw (0.27500,0.45000) -- (0.27500,0.47500) -- (0.30000,0.47500) -- (0.30000,0.45000) -- cycle;
\filldraw (0.27500,0.47500) -- (0.27500,0.50000) -- (0.30000,0.50000) -- (0.30000,0.47500) -- cycle;
\filldraw (0.27500,0.50000) -- (0.27500,0.50659) -- (0.27073,0.50427) -- cycle;
\filldraw (0.27500,0.50000) -- (0.26846,0.50000) -- (0.27073,0.50427) -- cycle;
\filldraw (0.28750,0.50000) -- (0.28750,0.51250) -- (0.27888,0.50862) -- cycle;
\filldraw (0.27500,0.50000) -- (0.27500,0.50659) -- (0.27888,0.50862) -- cycle;
\filldraw (0.28750,0.51250) -- (0.28081,0.51250) -- (0.27888,0.50862) -- cycle;
\filldraw (0.27500,0.50000) -- (0.28750,0.50000) -- (0.27888,0.50862) -- cycle;
\filldraw (0.28750,0.51250) -- (0.28750,0.52051) -- (0.28279,0.51721) -- cycle;
\filldraw (0.28750,0.51250) -- (0.28081,0.51250) -- (0.28279,0.51721) -- cycle;
\filldraw (0.28750,0.50000) -- (0.28750,0.51250) -- (0.30000,0.51250) -- (0.30000,0.50000) -- cycle;
\filldraw (0.30000,0.51250) -- (0.30000,0.52500) -- (0.29048,0.52202) -- cycle;
\filldraw (0.28750,0.51250) -- (0.28750,0.52051) -- (0.29048,0.52202) -- cycle;
\filldraw (0.30000,0.52500) -- (0.29199,0.52500) -- (0.29048,0.52202) -- cycle;
\filldraw (0.28750,0.51250) -- (0.30000,0.51250) -- (0.29048,0.52202) -- cycle;
\filldraw (0.30000,0.52500) -- (0.30000,0.53750) -- (0.29355,0.53120) -- cycle;
\filldraw (0.30000,0.53750) -- (0.29507,0.53750) -- (0.29355,0.53120) -- cycle;
\filldraw (0.30000,0.52500) -- (0.29199,0.52500) -- (0.29355,0.53120) -- cycle;
\filldraw (0.30000,0.53750) -- (0.30000,0.54268) -- (0.29666,0.54084) -- cycle;
\filldraw (0.30000,0.53750) -- (0.29507,0.53750) -- (0.29666,0.54084) -- cycle;
\filldraw (0.32500,0.25000) -- (0.32500,0.24360) -- (0.32085,0.24585) -- cycle;
\filldraw (0.32500,0.25000) -- (0.31899,0.25000) -- (0.32085,0.24585) -- cycle;
\filldraw (0.33750,0.25000) -- (0.33750,0.24380) -- (0.33125,0.24370) -- cycle;
\filldraw (0.32500,0.25000) -- (0.32500,0.24360) -- (0.33125,0.24370) -- cycle;
\filldraw (0.32500,0.25000) -- (0.33750,0.25000) -- (0.33125,0.24370) -- cycle;
\filldraw (0.35000,0.25000) -- (0.35000,0.24380) -- (0.34375,0.24380) -- cycle;
\filldraw (0.33750,0.25000) -- (0.33750,0.24380) -- (0.34375,0.24380) -- cycle;
\filldraw (0.33750,0.25000) -- (0.35000,0.25000) -- (0.34375,0.24380) -- cycle;
\filldraw (0.31250,0.26250) -- (0.31250,0.26021) -- (0.30713,0.25803) -- cycle;
\filldraw (0.30000,0.26250) -- (0.30000,0.25591) -- (0.30713,0.25803) -- cycle;
\filldraw (0.30000,0.26250) -- (0.31250,0.26250) -- (0.30713,0.25803) -- cycle;
\filldraw (0.30000,0.26250) -- (0.30000,0.27500) -- (0.31250,0.27500) -- (0.31250,0.26250) -- cycle;
\filldraw (0.32500,0.25000) -- (0.32500,0.26250) -- (0.31768,0.25518) -- cycle;
\filldraw (0.31250,0.26250) -- (0.31250,0.26021) -- (0.31768,0.25518) -- cycle;
\filldraw (0.31250,0.26250) -- (0.32500,0.26250) -- (0.31768,0.25518) -- cycle;
\filldraw (0.32500,0.25000) -- (0.31899,0.25000) -- (0.31768,0.25518) -- cycle;
\filldraw (0.31250,0.26250) -- (0.31250,0.27500) -- (0.32500,0.27500) -- (0.32500,0.26250) -- cycle;
\filldraw (0.30000,0.27500) -- (0.30000,0.30000) -- (0.32500,0.30000) -- (0.32500,0.27500) -- cycle;
\filldraw (0.32500,0.25000) -- (0.32500,0.27500) -- (0.35000,0.27500) -- (0.35000,0.25000) -- cycle;
\filldraw (0.32500,0.27500) -- (0.32500,0.30000) -- (0.35000,0.30000) -- (0.35000,0.27500) -- cycle;
\filldraw (0.35000,0.25000) -- (0.35000,0.24380) -- (0.35425,0.24575) -- cycle;
\filldraw (0.35000,0.25000) -- (0.35630,0.25000) -- (0.35425,0.24575) -- cycle;
\filldraw (0.40000,0.23750) -- (0.40000,0.23252) -- (0.39612,0.23362) -- cycle;
\filldraw (0.40000,0.23750) -- (0.39102,0.23750) -- (0.39612,0.23362) -- cycle;
\filldraw (0.40000,0.23750) -- (0.40000,0.25000) -- (0.39244,0.24313) -- cycle;
\filldraw (0.40000,0.25000) -- (0.39355,0.25000) -- (0.39244,0.24313) -- cycle;
\filldraw (0.40000,0.23750) -- (0.39102,0.23750) -- (0.39244,0.24313) -- cycle;
\filldraw (0.36250,0.26250) -- (0.36250,0.25625) -- (0.35835,0.25415) -- cycle;
\filldraw (0.35000,0.25000) -- (0.35000,0.26250) -- (0.35835,0.25415) -- cycle;
\filldraw (0.35000,0.26250) -- (0.36250,0.26250) -- (0.35835,0.25415) -- cycle;
\filldraw (0.35000,0.25000) -- (0.35630,0.25000) -- (0.35835,0.25415) -- cycle;
\filldraw (0.35000,0.26250) -- (0.35000,0.27500) -- (0.36250,0.27500) -- (0.36250,0.26250) -- cycle;
\filldraw (0.36250,0.26250) -- (0.36250,0.25625) -- (0.36667,0.25833) -- cycle;
\filldraw (0.36250,0.26250) -- (0.36890,0.26250) -- (0.36667,0.25833) -- cycle;
\filldraw (0.37500,0.27500) -- (0.37500,0.26855) -- (0.37095,0.26655) -- cycle;
\filldraw (0.36250,0.26250) -- (0.36250,0.27500) -- (0.37095,0.26655) -- cycle;
\filldraw (0.36250,0.27500) -- (0.37500,0.27500) -- (0.37095,0.26655) -- cycle;
\filldraw (0.36250,0.26250) -- (0.36890,0.26250) -- (0.37095,0.26655) -- cycle;
\filldraw (0.35000,0.27500) -- (0.35000,0.30000) -- (0.37500,0.30000) -- (0.37500,0.27500) -- cycle;
\filldraw (0.38750,0.27500) -- (0.38750,0.26836) -- (0.38125,0.26846) -- cycle;
\filldraw (0.37500,0.27500) -- (0.37500,0.26855) -- (0.38125,0.26846) -- cycle;
\filldraw (0.37500,0.27500) -- (0.38750,0.27500) -- (0.38125,0.26846) -- cycle;
\filldraw (0.40000,0.25000) -- (0.40000,0.26250) -- (0.39353,0.25625) -- cycle;
\filldraw (0.40000,0.26250) -- (0.39351,0.26250) -- (0.39353,0.25625) -- cycle;
\filldraw (0.40000,0.25000) -- (0.39355,0.25000) -- (0.39353,0.25625) -- cycle;
\filldraw (0.40000,0.26250) -- (0.40000,0.27500) -- (0.39143,0.26643) -- cycle;
\filldraw (0.38750,0.27500) -- (0.38750,0.26836) -- (0.39143,0.26643) -- cycle;
\filldraw (0.38750,0.27500) -- (0.40000,0.27500) -- (0.39143,0.26643) -- cycle;
\filldraw (0.40000,0.26250) -- (0.39351,0.26250) -- (0.39143,0.26643) -- cycle;
\filldraw (0.37500,0.27500) -- (0.37500,0.30000) -- (0.40000,0.30000) -- (0.40000,0.27500) -- cycle;
\filldraw (0.30000,0.30000) -- (0.30000,0.32500) -- (0.32500,0.32500) -- (0.32500,0.30000) -- cycle;
\filldraw (0.31250,0.32500) -- (0.31250,0.33398) -- (0.30631,0.33387) -- cycle;
\filldraw (0.30000,0.32500) -- (0.30000,0.33374) -- (0.30631,0.33387) -- cycle;
\filldraw (0.30000,0.32500) -- (0.31250,0.32500) -- (0.30631,0.33387) -- cycle;
\filldraw (0.31250,0.35000) -- (0.31250,0.34102) -- (0.30631,0.34125) -- cycle;
\filldraw (0.30000,0.35000) -- (0.30000,0.34150) -- (0.30631,0.34125) -- cycle;
\filldraw (0.30000,0.35000) -- (0.31250,0.35000) -- (0.30631,0.34125) -- cycle;
\filldraw (0.32500,0.32500) -- (0.32500,0.33691) -- (0.31996,0.33556) -- cycle;
\filldraw (0.31250,0.32500) -- (0.31250,0.33398) -- (0.31996,0.33556) -- cycle;
\filldraw (0.31250,0.32500) -- (0.32500,0.32500) -- (0.31996,0.33556) -- cycle;
\filldraw (0.32500,0.35000) -- (0.32500,0.33809) -- (0.31996,0.33944) -- cycle;
\filldraw (0.31250,0.35000) -- (0.31250,0.34102) -- (0.31996,0.33944) -- cycle;
\filldraw (0.31250,0.35000) -- (0.32500,0.35000) -- (0.31996,0.33944) -- cycle;
\filldraw (0.32500,0.30000) -- (0.32500,0.32500) -- (0.35000,0.32500) -- (0.35000,0.30000) -- cycle;
\filldraw (0.33750,0.32500) -- (0.33750,0.33750) -- (0.32542,0.33708) -- cycle;
\filldraw (0.32500,0.32500) -- (0.32500,0.33691) -- (0.32542,0.33708) -- cycle;
\filldraw (0.33750,0.33750) -- (0.32563,0.33750) -- (0.32542,0.33708) -- cycle;
\filldraw (0.32500,0.32500) -- (0.33750,0.32500) -- (0.32542,0.33708) -- cycle;
\filldraw (0.33750,0.33750) -- (0.33750,0.35000) -- (0.32551,0.33801) -- cycle;
\filldraw (0.32500,0.35000) -- (0.32500,0.33809) -- (0.32551,0.33801) -- cycle;
\filldraw (0.32500,0.35000) -- (0.33750,0.35000) -- (0.32551,0.33801) -- cycle;
\filldraw (0.33750,0.33750) -- (0.32563,0.33750) -- (0.32551,0.33801) -- cycle;
\filldraw (0.33750,0.32500) -- (0.33750,0.33750) -- (0.35000,0.33750) -- (0.35000,0.32500) -- cycle;
\filldraw (0.35000,0.33750) -- (0.35000,0.34385) -- (0.34541,0.34541) -- cycle;
\filldraw (0.33750,0.33750) -- (0.33750,0.35000) -- (0.34541,0.34541) -- cycle;
\filldraw (0.33750,0.35000) -- (0.34131,0.35000) -- (0.34541,0.34541) -- cycle;
\filldraw (0.33750,0.33750) -- (0.35000,0.33750) -- (0.34541,0.34541) -- cycle;
\filldraw (0.30000,0.35000) -- (0.30000,0.37500) -- (0.32500,0.37500) -- (0.32500,0.35000) -- cycle;
\filldraw (0.30000,0.37500) -- (0.30000,0.40000) -- (0.32500,0.40000) -- (0.32500,0.37500) -- cycle;
\filldraw (0.32500,0.35000) -- (0.32500,0.36250) -- (0.33750,0.36250) -- (0.33750,0.35000) -- cycle;
\filldraw (0.32500,0.36250) -- (0.32500,0.37500) -- (0.33750,0.37500) -- (0.33750,0.36250) -- cycle;
\filldraw (0.35000,0.36250) -- (0.35000,0.35615) -- (0.34546,0.35454) -- cycle;
\filldraw (0.33750,0.35000) -- (0.33750,0.36250) -- (0.34546,0.35454) -- cycle;
\filldraw (0.33750,0.36250) -- (0.35000,0.36250) -- (0.34546,0.35454) -- cycle;
\filldraw (0.33750,0.35000) -- (0.34131,0.35000) -- (0.34546,0.35454) -- cycle;
\filldraw (0.33750,0.36250) -- (0.33750,0.37500) -- (0.35000,0.37500) -- (0.35000,0.36250) -- cycle;
\filldraw (0.32500,0.37500) -- (0.32500,0.40000) -- (0.35000,0.40000) -- (0.35000,0.37500) -- cycle;
\filldraw (0.35000,0.30000) -- (0.35000,0.32500) -- (0.37500,0.32500) -- (0.37500,0.30000) -- cycle;
\filldraw (0.35000,0.32500) -- (0.35000,0.33750) -- (0.36250,0.33750) -- (0.36250,0.32500) -- cycle;
\filldraw (0.36250,0.33750) -- (0.36250,0.34570) -- (0.35651,0.34474) -- cycle;
\filldraw (0.35000,0.33750) -- (0.35000,0.34385) -- (0.35651,0.34474) -- cycle;
\filldraw (0.35000,0.33750) -- (0.36250,0.33750) -- (0.35651,0.34474) -- cycle;
\filldraw (0.36250,0.32500) -- (0.36250,0.33750) -- (0.37500,0.33750) -- (0.37500,0.32500) -- cycle;
\filldraw (0.37500,0.33750) -- (0.37500,0.34429) -- (0.36852,0.34498) -- cycle;
\filldraw (0.36250,0.33750) -- (0.36250,0.34570) -- (0.36852,0.34498) -- cycle;
\filldraw (0.36250,0.33750) -- (0.37500,0.33750) -- (0.36852,0.34498) -- cycle;
\filldraw (0.37500,0.30000) -- (0.37500,0.32500) -- (0.40000,0.32500) -- (0.40000,0.30000) -- cycle;
\filldraw (0.37500,0.32500) -- (0.37500,0.33750) -- (0.38750,0.33750) -- (0.38750,0.32500) -- cycle;
\filldraw (0.38750,0.33750) -- (0.38750,0.34375) -- (0.38124,0.34401) -- cycle;
\filldraw (0.37500,0.33750) -- (0.37500,0.34429) -- (0.38124,0.34401) -- cycle;
\filldraw (0.37500,0.33750) -- (0.38750,0.33750) -- (0.38124,0.34401) -- cycle;
\filldraw (0.38750,0.32500) -- (0.38750,0.33750) -- (0.40000,0.33750) -- (0.40000,0.32500) -- cycle;
\filldraw (0.40000,0.33750) -- (0.40000,0.34790) -- (0.39479,0.34584) -- cycle;
\filldraw (0.38750,0.33750) -- (0.38750,0.34375) -- (0.39479,0.34584) -- cycle;
\filldraw (0.38750,0.33750) -- (0.40000,0.33750) -- (0.39479,0.34584) -- cycle;
\filldraw (0.36250,0.36250) -- (0.36250,0.35430) -- (0.35648,0.35529) -- cycle;
\filldraw (0.35000,0.36250) -- (0.35000,0.35615) -- (0.35648,0.35529) -- cycle;
\filldraw (0.35000,0.36250) -- (0.36250,0.36250) -- (0.35648,0.35529) -- cycle;
\filldraw (0.35000,0.36250) -- (0.35000,0.37500) -- (0.36250,0.37500) -- (0.36250,0.36250) -- cycle;
\filldraw (0.37500,0.36250) -- (0.37500,0.36182) -- (0.37050,0.35846) -- cycle;
\filldraw (0.36250,0.36250) -- (0.36250,0.35430) -- (0.37050,0.35846) -- cycle;
\filldraw (0.36250,0.36250) -- (0.37500,0.36250) -- (0.37050,0.35846) -- cycle;
\filldraw (0.36250,0.36250) -- (0.36250,0.37500) -- (0.37500,0.37500) -- (0.37500,0.36250) -- cycle;
\filldraw (0.35000,0.37500) -- (0.35000,0.40000) -- (0.37500,0.40000) -- (0.37500,0.37500) -- cycle;
\filldraw (0.38750,0.36250) -- (0.38750,0.35796) -- (0.37964,0.36006) -- cycle;
\filldraw (0.37500,0.36250) -- (0.37500,0.36182) -- (0.37964,0.36006) -- cycle;
\filldraw (0.37500,0.36250) -- (0.38750,0.36250) -- (0.37964,0.36006) -- cycle;
\filldraw (0.37500,0.36250) -- (0.37500,0.37500) -- (0.38750,0.37500) -- (0.38750,0.36250) -- cycle;
\filldraw (0.40000,0.36250) -- (0.40000,0.35210) -- (0.39446,0.35505) -- cycle;
\filldraw (0.38750,0.36250) -- (0.38750,0.35796) -- (0.39446,0.35505) -- cycle;
\filldraw (0.38750,0.36250) -- (0.40000,0.36250) -- (0.39446,0.35505) -- cycle;
\filldraw (0.38750,0.36250) -- (0.38750,0.37500) -- (0.40000,0.37500) -- (0.40000,0.36250) -- cycle;
\filldraw (0.37500,0.37500) -- (0.37500,0.40000) -- (0.40000,0.40000) -- (0.40000,0.37500) -- cycle;
\filldraw (0.30000,0.40000) -- (0.30000,0.50000) -- (0.40000,0.50000) -- (0.40000,0.40000) -- cycle;
\filldraw (0.30000,0.50000) -- (0.30000,0.52500) -- (0.32500,0.52500) -- (0.32500,0.50000) -- cycle;
\filldraw (0.30000,0.52500) -- (0.30000,0.53750) -- (0.31250,0.53750) -- (0.31250,0.52500) -- cycle;
\filldraw (0.31250,0.53750) -- (0.31250,0.55000) -- (0.30422,0.54578) -- cycle;
\filldraw (0.30000,0.53750) -- (0.30000,0.54268) -- (0.30422,0.54578) -- cycle;
\filldraw (0.31250,0.55000) -- (0.30596,0.55000) -- (0.30422,0.54578) -- cycle;
\filldraw (0.30000,0.53750) -- (0.31250,0.53750) -- (0.30422,0.54578) -- cycle;
\filldraw (0.31250,0.52500) -- (0.31250,0.53750) -- (0.32500,0.53750) -- (0.32500,0.52500) -- cycle;
\filldraw (0.31250,0.53750) -- (0.31250,0.55000) -- (0.32500,0.55000) -- (0.32500,0.53750) -- cycle;
\filldraw (0.32500,0.50000) -- (0.32500,0.52500) -- (0.35000,0.52500) -- (0.35000,0.50000) -- cycle;
\filldraw (0.32500,0.52500) -- (0.32500,0.55000) -- (0.35000,0.55000) -- (0.35000,0.52500) -- cycle;
\filldraw (0.31250,0.55000) -- (0.31250,0.56113) -- (0.30754,0.55496) -- cycle;
\filldraw (0.31250,0.55000) -- (0.30596,0.55000) -- (0.30754,0.55496) -- cycle;
\filldraw (0.32500,0.55000) -- (0.32500,0.56250) -- (0.31340,0.56160) -- cycle;
\filldraw (0.31250,0.55000) -- (0.31250,0.56113) -- (0.31340,0.56160) -- cycle;
\filldraw (0.32500,0.56250) -- (0.31387,0.56250) -- (0.31340,0.56160) -- cycle;
\filldraw (0.31250,0.55000) -- (0.32500,0.55000) -- (0.31340,0.56160) -- cycle;
\filldraw (0.32500,0.56250) -- (0.32500,0.57500) -- (0.31615,0.56730) -- cycle;
\filldraw (0.32500,0.57500) -- (0.31870,0.57500) -- (0.31615,0.56730) -- cycle;
\filldraw (0.32500,0.56250) -- (0.31387,0.56250) -- (0.31615,0.56730) -- cycle;
\filldraw (0.32500,0.57500) -- (0.32500,0.58750) -- (0.32091,0.58236) -- cycle;
\filldraw (0.32500,0.58750) -- (0.32305,0.58750) -- (0.32091,0.58236) -- cycle;
\filldraw (0.32500,0.57500) -- (0.31870,0.57500) -- (0.32091,0.58236) -- cycle;
\filldraw (0.32500,0.58750) -- (0.32500,0.58965) -- (0.32363,0.58887) -- cycle;
\filldraw (0.32500,0.58750) -- (0.32305,0.58750) -- (0.32363,0.58887) -- cycle;
\filldraw (0.32500,0.55000) -- (0.32500,0.57500) -- (0.35000,0.57500) -- (0.35000,0.55000) -- cycle;
\filldraw (0.32500,0.57500) -- (0.32500,0.58750) -- (0.33750,0.58750) -- (0.33750,0.57500) -- cycle;
\filldraw (0.33750,0.58750) -- (0.33750,0.60000) -- (0.32957,0.59543) -- cycle;
\filldraw (0.32500,0.58750) -- (0.32500,0.58965) -- (0.32957,0.59543) -- cycle;
\filldraw (0.33750,0.60000) -- (0.33086,0.60000) -- (0.32957,0.59543) -- cycle;
\filldraw (0.32500,0.58750) -- (0.33750,0.58750) -- (0.32957,0.59543) -- cycle;
\filldraw (0.33750,0.57500) -- (0.33750,0.58750) -- (0.35000,0.58750) -- (0.35000,0.57500) -- cycle;
\filldraw (0.33750,0.58750) -- (0.33750,0.60000) -- (0.35000,0.60000) -- (0.35000,0.58750) -- cycle;
\filldraw (0.35000,0.50000) -- (0.35000,0.55000) -- (0.40000,0.55000) -- (0.40000,0.50000) -- cycle;
\filldraw (0.35000,0.55000) -- (0.35000,0.57500) -- (0.37500,0.57500) -- (0.37500,0.55000) -- cycle;
\filldraw (0.35000,0.57500) -- (0.35000,0.60000) -- (0.37500,0.60000) -- (0.37500,0.57500) -- cycle;
\filldraw (0.37500,0.55000) -- (0.37500,0.57500) -- (0.40000,0.57500) -- (0.40000,0.55000) -- cycle;
\filldraw (0.37500,0.57500) -- (0.37500,0.58750) -- (0.38750,0.58750) -- (0.38750,0.57500) -- cycle;
\filldraw (0.38750,0.58750) -- (0.38750,0.59907) -- (0.38687,0.59937) -- cycle;
\filldraw (0.37500,0.58750) -- (0.37500,0.60000) -- (0.38687,0.59937) -- cycle;
\filldraw (0.37500,0.60000) -- (0.38652,0.60000) -- (0.38687,0.59937) -- cycle;
\filldraw (0.37500,0.58750) -- (0.38750,0.58750) -- (0.38687,0.59937) -- cycle;
\filldraw (0.38750,0.57500) -- (0.38750,0.58750) -- (0.40000,0.58750) -- (0.40000,0.57500) -- cycle;
\filldraw (0.40000,0.58750) -- (0.40000,0.60000) -- (0.38821,0.59929) -- cycle;
\filldraw (0.38750,0.58750) -- (0.38750,0.59907) -- (0.38821,0.59929) -- cycle;
\filldraw (0.40000,0.60000) -- (0.38887,0.60000) -- (0.38821,0.59929) -- cycle;
\filldraw (0.38750,0.58750) -- (0.40000,0.58750) -- (0.38821,0.59929) -- cycle;
\filldraw (0.33750,0.60000) -- (0.33750,0.61250) -- (0.33414,0.60812) -- cycle;
\filldraw (0.33750,0.61250) -- (0.33677,0.61250) -- (0.33414,0.60812) -- cycle;
\filldraw (0.33750,0.60000) -- (0.33086,0.60000) -- (0.33414,0.60812) -- cycle;
\filldraw (0.33750,0.61250) -- (0.33750,0.61396) -- (0.33691,0.61309) -- cycle;
\filldraw (0.33750,0.61250) -- (0.33677,0.61250) -- (0.33691,0.61309) -- cycle;
\filldraw (0.33750,0.60000) -- (0.33750,0.61250) -- (0.35000,0.61250) -- (0.35000,0.60000) -- cycle;
\filldraw (0.35000,0.61250) -- (0.35000,0.62500) -- (0.34109,0.62141) -- cycle;
\filldraw (0.33750,0.61250) -- (0.33750,0.61396) -- (0.34109,0.62141) -- cycle;
\filldraw (0.35000,0.62500) -- (0.34141,0.62500) -- (0.34109,0.62141) -- cycle;
\filldraw (0.33750,0.61250) -- (0.35000,0.61250) -- (0.34109,0.62141) -- cycle;
\filldraw (0.35000,0.62500) -- (0.35000,0.63750) -- (0.34255,0.63091) -- cycle;
\filldraw (0.35000,0.63750) -- (0.34355,0.63750) -- (0.34255,0.63091) -- cycle;
\filldraw (0.35000,0.62500) -- (0.34141,0.62500) -- (0.34255,0.63091) -- cycle;
\filldraw (0.35000,0.63750) -- (0.35000,0.65000) -- (0.34368,0.64375) -- cycle;
\filldraw (0.35000,0.65000) -- (0.34375,0.65000) -- (0.34368,0.64375) -- cycle;
\filldraw (0.35000,0.63750) -- (0.34355,0.63750) -- (0.34368,0.64375) -- cycle;
\filldraw (0.35000,0.65000) -- (0.35000,0.66250) -- (0.34359,0.65626) -- cycle;
\filldraw (0.35000,0.66250) -- (0.34341,0.66250) -- (0.34359,0.65626) -- cycle;
\filldraw (0.35000,0.65000) -- (0.34375,0.65000) -- (0.34359,0.65626) -- cycle;
\filldraw (0.35000,0.66250) -- (0.35000,0.67500) -- (0.34380,0.66875) -- cycle;
\filldraw (0.35000,0.67500) -- (0.34419,0.67500) -- (0.34380,0.66875) -- cycle;
\filldraw (0.35000,0.66250) -- (0.34341,0.66250) -- (0.34380,0.66875) -- cycle;
\filldraw (0.35000,0.67500) -- (0.35000,0.68750) -- (0.34521,0.68164) -- cycle;
\filldraw (0.35000,0.68750) -- (0.34634,0.68750) -- (0.34521,0.68164) -- cycle;
\filldraw (0.35000,0.67500) -- (0.34419,0.67500) -- (0.34521,0.68164) -- cycle;
\filldraw (0.35000,0.68750) -- (0.35000,0.69346) -- (0.34709,0.69041) -- cycle;
\filldraw (0.35000,0.68750) -- (0.34634,0.68750) -- (0.34709,0.69041) -- cycle;
\filldraw (0.36250,0.60000) -- (0.36250,0.60830) -- (0.35952,0.60952) -- cycle;
\filldraw (0.35000,0.60000) -- (0.35000,0.61250) -- (0.35952,0.60952) -- cycle;
\filldraw (0.35000,0.61250) -- (0.35737,0.61250) -- (0.35952,0.60952) -- cycle;
\filldraw (0.35000,0.60000) -- (0.36250,0.60000) -- (0.35952,0.60952) -- cycle;
\filldraw (0.36250,0.62500) -- (0.36250,0.61670) -- (0.35952,0.61548) -- cycle;
\filldraw (0.35000,0.61250) -- (0.35000,0.62500) -- (0.35952,0.61548) -- cycle;
\filldraw (0.35000,0.62500) -- (0.36250,0.62500) -- (0.35952,0.61548) -- cycle;
\filldraw (0.35000,0.61250) -- (0.35737,0.61250) -- (0.35952,0.61548) -- cycle;
\filldraw (0.37500,0.60000) -- (0.37500,0.61250) -- (0.36536,0.60964) -- cycle;
\filldraw (0.36250,0.60000) -- (0.36250,0.60830) -- (0.36536,0.60964) -- cycle;
\filldraw (0.37500,0.61250) -- (0.36694,0.61250) -- (0.36536,0.60964) -- cycle;
\filldraw (0.36250,0.60000) -- (0.37500,0.60000) -- (0.36536,0.60964) -- cycle;
\filldraw (0.37500,0.61250) -- (0.37500,0.62500) -- (0.36536,0.61536) -- cycle;
\filldraw (0.36250,0.62500) -- (0.36250,0.61670) -- (0.36536,0.61536) -- cycle;
\filldraw (0.36250,0.62500) -- (0.37500,0.62500) -- (0.36536,0.61536) -- cycle;
\filldraw (0.37500,0.61250) -- (0.36694,0.61250) -- (0.36536,0.61536) -- cycle;
\filldraw (0.35000,0.62500) -- (0.35000,0.65000) -- (0.37500,0.65000) -- (0.37500,0.62500) -- cycle;
\filldraw (0.38750,0.61250) -- (0.38750,0.60093) -- (0.38684,0.60066) -- cycle;
\filldraw (0.37500,0.60000) -- (0.37500,0.61250) -- (0.38684,0.60066) -- cycle;
\filldraw (0.37500,0.61250) -- (0.38750,0.61250) -- (0.38684,0.60066) -- cycle;
\filldraw (0.37500,0.60000) -- (0.38652,0.60000) -- (0.38684,0.60066) -- cycle;
\filldraw (0.37500,0.61250) -- (0.37500,0.62500) -- (0.38750,0.62500) -- (0.38750,0.61250) -- cycle;
\filldraw (0.40000,0.60000) -- (0.40000,0.61250) -- (0.38821,0.60071) -- cycle;
\filldraw (0.38750,0.61250) -- (0.38750,0.60093) -- (0.38821,0.60071) -- cycle;
\filldraw (0.38750,0.61250) -- (0.40000,0.61250) -- (0.38821,0.60071) -- cycle;
\filldraw (0.40000,0.60000) -- (0.38887,0.60000) -- (0.38821,0.60071) -- cycle;
\filldraw (0.38750,0.61250) -- (0.38750,0.62500) -- (0.40000,0.62500) -- (0.40000,0.61250) -- cycle;
\filldraw (0.37500,0.62500) -- (0.37500,0.65000) -- (0.40000,0.65000) -- (0.40000,0.62500) -- cycle;
\filldraw (0.35000,0.65000) -- (0.35000,0.67500) -- (0.37500,0.67500) -- (0.37500,0.65000) -- cycle;
\filldraw (0.35000,0.67500) -- (0.35000,0.68750) -- (0.36250,0.68750) -- (0.36250,0.67500) -- cycle;
\filldraw (0.36250,0.68750) -- (0.36250,0.70000) -- (0.35305,0.69695) -- cycle;
\filldraw (0.35000,0.68750) -- (0.35000,0.69346) -- (0.35305,0.69695) -- cycle;
\filldraw (0.36250,0.70000) -- (0.35400,0.70000) -- (0.35305,0.69695) -- cycle;
\filldraw (0.35000,0.68750) -- (0.36250,0.68750) -- (0.35305,0.69695) -- cycle;
\filldraw (0.36250,0.67500) -- (0.36250,0.68750) -- (0.37500,0.68750) -- (0.37500,0.67500) -- cycle;
\filldraw (0.36250,0.68750) -- (0.36250,0.70000) -- (0.37500,0.70000) -- (0.37500,0.68750) -- cycle;
\filldraw (0.37500,0.65000) -- (0.37500,0.67500) -- (0.40000,0.67500) -- (0.40000,0.65000) -- cycle;
\filldraw (0.37500,0.67500) -- (0.37500,0.70000) -- (0.40000,0.70000) -- (0.40000,0.67500) -- cycle;
\filldraw (0.36250,0.70000) -- (0.36250,0.71250) -- (0.35491,0.70593) -- cycle;
\filldraw (0.36250,0.71250) -- (0.35576,0.71250) -- (0.35491,0.70593) -- cycle;
\filldraw (0.36250,0.70000) -- (0.35400,0.70000) -- (0.35491,0.70593) -- cycle;
\filldraw (0.36250,0.71250) -- (0.36250,0.72500) -- (0.35605,0.71873) -- cycle;
\filldraw (0.36250,0.72500) -- (0.35635,0.72500) -- (0.35605,0.71873) -- cycle;
\filldraw (0.36250,0.71250) -- (0.35576,0.71250) -- (0.35605,0.71873) -- cycle;
\filldraw (0.36250,0.70000) -- (0.36250,0.71250) -- (0.37500,0.71250) -- (0.37500,0.70000) -- cycle;
\filldraw (0.36250,0.71250) -- (0.36250,0.72500) -- (0.37500,0.72500) -- (0.37500,0.71250) -- cycle;
\filldraw (0.36250,0.72500) -- (0.36250,0.73750) -- (0.35630,0.73125) -- cycle;
\filldraw (0.36250,0.73750) -- (0.35625,0.73750) -- (0.35630,0.73125) -- cycle;
\filldraw (0.36250,0.72500) -- (0.35635,0.72500) -- (0.35630,0.73125) -- cycle;
\filldraw (0.36250,0.73750) -- (0.36250,0.74751) -- (0.35774,0.74226) -- cycle;
\filldraw (0.36250,0.73750) -- (0.35625,0.73750) -- (0.35774,0.74226) -- cycle;
\filldraw (0.36250,0.72500) -- (0.36250,0.73750) -- (0.37500,0.73750) -- (0.37500,0.72500) -- cycle;
\filldraw (0.37500,0.73750) -- (0.37500,0.75000) -- (0.36406,0.74844) -- cycle;
\filldraw (0.36250,0.73750) -- (0.36250,0.74751) -- (0.36406,0.74844) -- cycle;
\filldraw (0.37500,0.75000) -- (0.36475,0.75000) -- (0.36406,0.74844) -- cycle;
\filldraw (0.36250,0.73750) -- (0.37500,0.73750) -- (0.36406,0.74844) -- cycle;
\filldraw (0.37500,0.70000) -- (0.37500,0.72500) -- (0.40000,0.72500) -- (0.40000,0.70000) -- cycle;
\filldraw (0.37500,0.72500) -- (0.37500,0.75000) -- (0.40000,0.75000) -- (0.40000,0.72500) -- cycle;
\filldraw (0.37500,0.75000) -- (0.37500,0.76250) -- (0.36649,0.75531) -- cycle;
\filldraw (0.37500,0.76250) -- (0.36826,0.76250) -- (0.36649,0.75531) -- cycle;
\filldraw (0.37500,0.75000) -- (0.36475,0.75000) -- (0.36649,0.75531) -- cycle;
\filldraw (0.37500,0.76250) -- (0.37500,0.77500) -- (0.36842,0.76874) -- cycle;
\filldraw (0.37500,0.77500) -- (0.36855,0.77500) -- (0.36842,0.76874) -- cycle;
\filldraw (0.37500,0.76250) -- (0.36826,0.76250) -- (0.36842,0.76874) -- cycle;
\filldraw (0.37500,0.77500) -- (0.37500,0.78750) -- (0.36914,0.78130) -- cycle;
\filldraw (0.37500,0.78750) -- (0.36978,0.78750) -- (0.36914,0.78130) -- cycle;
\filldraw (0.37500,0.77500) -- (0.36855,0.77500) -- (0.36914,0.78130) -- cycle;
\filldraw (0.37500,0.78750) -- (0.37500,0.79321) -- (0.37134,0.79116) -- cycle;
\filldraw (0.37500,0.78750) -- (0.36978,0.78750) -- (0.37134,0.79116) -- cycle;
\filldraw (0.37500,0.75000) -- (0.37500,0.77500) -- (0.40000,0.77500) -- (0.40000,0.75000) -- cycle;
\filldraw (0.37500,0.77500) -- (0.37500,0.78750) -- (0.38750,0.78750) -- (0.38750,0.77500) -- cycle;
\filldraw (0.38750,0.78750) -- (0.38750,0.79399) -- (0.38123,0.79360) -- cycle;
\filldraw (0.37500,0.78750) -- (0.37500,0.79321) -- (0.38123,0.79360) -- cycle;
\filldraw (0.37500,0.78750) -- (0.38750,0.78750) -- (0.38123,0.79360) -- cycle;
\filldraw (0.40000,0.77500) -- (0.40000,0.77563) -- (0.39507,0.78257) -- cycle;
\filldraw (0.38750,0.77500) -- (0.38750,0.78750) -- (0.39507,0.78257) -- cycle;
\filldraw (0.38750,0.78750) -- (0.39365,0.78750) -- (0.39507,0.78257) -- cycle;
\filldraw (0.38750,0.77500) -- (0.40000,0.77500) -- (0.39507,0.78257) -- cycle;
\filldraw (0.38750,0.78750) -- (0.38750,0.79399) -- (0.39167,0.79167) -- cycle;
\filldraw (0.38750,0.78750) -- (0.39365,0.78750) -- (0.39167,0.79167) -- cycle;
\filldraw (0.37500,0.81250) -- (0.37500,0.80586) -- (0.37058,0.80808) -- cycle;
\filldraw (0.37500,0.81250) -- (0.36841,0.81250) -- (0.37058,0.80808) -- cycle;
\filldraw (0.37500,0.81250) -- (0.37500,0.82500) -- (0.36864,0.81874) -- cycle;
\filldraw (0.37500,0.82500) -- (0.36885,0.82500) -- (0.36864,0.81874) -- cycle;
\filldraw (0.37500,0.81250) -- (0.36841,0.81250) -- (0.36864,0.81874) -- cycle;
\filldraw (0.37500,0.82500) -- (0.37500,0.83711) -- (0.37000,0.83000) -- cycle;
\filldraw (0.37500,0.82500) -- (0.36885,0.82500) -- (0.37000,0.83000) -- cycle;
\filldraw (0.37500,0.81250) -- (0.37500,0.80586) -- (0.37959,0.80791) -- cycle;
\filldraw (0.37500,0.81250) -- (0.38242,0.81250) -- (0.37959,0.80791) -- cycle;
\filldraw (0.38750,0.82500) -- (0.38750,0.81758) -- (0.38411,0.81589) -- cycle;
\filldraw (0.37500,0.81250) -- (0.37500,0.82500) -- (0.38411,0.81589) -- cycle;
\filldraw (0.37500,0.82500) -- (0.38750,0.82500) -- (0.38411,0.81589) -- cycle;
\filldraw (0.37500,0.81250) -- (0.38242,0.81250) -- (0.38411,0.81589) -- cycle;
\filldraw (0.40000,0.82500) -- (0.40000,0.82207) -- (0.39420,0.81969) -- cycle;
\filldraw (0.38750,0.82500) -- (0.38750,0.81758) -- (0.39420,0.81969) -- cycle;
\filldraw (0.38750,0.82500) -- (0.40000,0.82500) -- (0.39420,0.81969) -- cycle;
\filldraw (0.38750,0.82500) -- (0.38750,0.83750) -- (0.37524,0.83726) -- cycle;
\filldraw (0.37500,0.82500) -- (0.37500,0.83711) -- (0.37524,0.83726) -- cycle;
\filldraw (0.38750,0.83750) -- (0.37539,0.83750) -- (0.37524,0.83726) -- cycle;
\filldraw (0.37500,0.82500) -- (0.38750,0.82500) -- (0.37524,0.83726) -- cycle;
\filldraw (0.38750,0.83750) -- (0.38750,0.85000) -- (0.37773,0.84167) -- cycle;
\filldraw (0.38750,0.85000) -- (0.38096,0.85000) -- (0.37773,0.84167) -- cycle;
\filldraw (0.38750,0.83750) -- (0.37539,0.83750) -- (0.37773,0.84167) -- cycle;
\filldraw (0.38750,0.82500) -- (0.38750,0.83750) -- (0.40000,0.83750) -- (0.40000,0.82500) -- cycle;
\filldraw (0.38750,0.83750) -- (0.38750,0.85000) -- (0.40000,0.85000) -- (0.40000,0.83750) -- cycle;
\filldraw (0.38750,0.85000) -- (0.38750,0.85684) -- (0.38315,0.85435) -- cycle;
\filldraw (0.38750,0.85000) -- (0.38096,0.85000) -- (0.38315,0.85435) -- cycle;
\filldraw (0.40000,0.85000) -- (0.40000,0.86250) -- (0.39124,0.85876) -- cycle;
\filldraw (0.38750,0.85000) -- (0.38750,0.85684) -- (0.39124,0.85876) -- cycle;
\filldraw (0.40000,0.86250) -- (0.39307,0.86250) -- (0.39124,0.85876) -- cycle;
\filldraw (0.38750,0.85000) -- (0.40000,0.85000) -- (0.39124,0.85876) -- cycle;
\filldraw (0.40000,0.86250) -- (0.40000,0.87080) -- (0.39519,0.86731) -- cycle;
\filldraw (0.40000,0.86250) -- (0.39307,0.86250) -- (0.39519,0.86731) -- cycle;
\filldraw (0.50000,0.18750) -- (0.50000,0.18145) -- (0.49587,0.18337) -- cycle;
\filldraw (0.50000,0.18750) -- (0.49385,0.18750) -- (0.49587,0.18337) -- cycle;
\filldraw (0.50000,0.18750) -- (0.50000,0.20000) -- (0.49207,0.19451) -- cycle;
\filldraw (0.50000,0.20000) -- (0.49019,0.20000) -- (0.49207,0.19451) -- cycle;
\filldraw (0.50000,0.18750) -- (0.49385,0.18750) -- (0.49207,0.19451) -- cycle;
\filldraw (0.41250,0.23750) -- (0.41250,0.23125) -- (0.40614,0.23185) -- cycle;
\filldraw (0.40000,0.23750) -- (0.40000,0.23252) -- (0.40614,0.23185) -- cycle;
\filldraw (0.40000,0.23750) -- (0.41250,0.23750) -- (0.40614,0.23185) -- cycle;
\filldraw (0.40000,0.23750) -- (0.40000,0.25000) -- (0.41250,0.25000) -- (0.41250,0.23750) -- cycle;
\filldraw (0.42500,0.23750) -- (0.42500,0.23281) -- (0.41891,0.23197) -- cycle;
\filldraw (0.41250,0.23750) -- (0.41250,0.23125) -- (0.41891,0.23197) -- cycle;
\filldraw (0.41250,0.23750) -- (0.42500,0.23750) -- (0.41891,0.23197) -- cycle;
\filldraw (0.41250,0.23750) -- (0.41250,0.25000) -- (0.42500,0.25000) -- (0.42500,0.23750) -- cycle;
\filldraw (0.42500,0.23750) -- (0.42500,0.23281) -- (0.42810,0.23440) -- cycle;
\filldraw (0.42500,0.23750) -- (0.42954,0.23750) -- (0.42810,0.23440) -- cycle;
\filldraw (0.42500,0.23750) -- (0.42500,0.25000) -- (0.43101,0.24368) -- cycle;
\filldraw (0.42500,0.25000) -- (0.43242,0.25000) -- (0.43101,0.24368) -- cycle;
\filldraw (0.42500,0.23750) -- (0.42954,0.23750) -- (0.43101,0.24368) -- cycle;
\filldraw (0.40000,0.25000) -- (0.40000,0.27500) -- (0.42500,0.27500) -- (0.42500,0.25000) -- cycle;
\filldraw (0.40000,0.27500) -- (0.40000,0.30000) -- (0.42500,0.30000) -- (0.42500,0.27500) -- cycle;
\filldraw (0.43750,0.26250) -- (0.43750,0.25610) -- (0.43391,0.25359) -- cycle;
\filldraw (0.42500,0.25000) -- (0.42500,0.26250) -- (0.43391,0.25359) -- cycle;
\filldraw (0.42500,0.26250) -- (0.43750,0.26250) -- (0.43391,0.25359) -- cycle;
\filldraw (0.42500,0.25000) -- (0.43242,0.25000) -- (0.43391,0.25359) -- cycle;
\filldraw (0.42500,0.26250) -- (0.42500,0.27500) -- (0.43750,0.27500) -- (0.43750,0.26250) -- cycle;
\filldraw (0.45000,0.26250) -- (0.45000,0.25640) -- (0.44375,0.25627) -- cycle;
\filldraw (0.43750,0.26250) -- (0.43750,0.25610) -- (0.44375,0.25627) -- cycle;
\filldraw (0.43750,0.26250) -- (0.45000,0.26250) -- (0.44375,0.25627) -- cycle;
\filldraw (0.43750,0.26250) -- (0.43750,0.27500) -- (0.45000,0.27500) -- (0.45000,0.26250) -- cycle;
\filldraw (0.42500,0.27500) -- (0.42500,0.30000) -- (0.45000,0.30000) -- (0.45000,0.27500) -- cycle;
\filldraw (0.46250,0.22500) -- (0.46250,0.21934) -- (0.45872,0.22122) -- cycle;
\filldraw (0.46250,0.22500) -- (0.45664,0.22500) -- (0.45872,0.22122) -- cycle;
\filldraw (0.47500,0.21250) -- (0.47500,0.20630) -- (0.47075,0.20825) -- cycle;
\filldraw (0.47500,0.21250) -- (0.46870,0.21250) -- (0.47075,0.20825) -- cycle;
\filldraw (0.47500,0.21250) -- (0.47500,0.22500) -- (0.46677,0.21677) -- cycle;
\filldraw (0.46250,0.22500) -- (0.46250,0.21934) -- (0.46677,0.21677) -- cycle;
\filldraw (0.46250,0.22500) -- (0.47500,0.22500) -- (0.46677,0.21677) -- cycle;
\filldraw (0.47500,0.21250) -- (0.46870,0.21250) -- (0.46677,0.21677) -- cycle;
\filldraw (0.46250,0.22500) -- (0.46250,0.23750) -- (0.45629,0.23124) -- cycle;
\filldraw (0.46250,0.23750) -- (0.45596,0.23750) -- (0.45629,0.23124) -- cycle;
\filldraw (0.46250,0.22500) -- (0.45664,0.22500) -- (0.45629,0.23124) -- cycle;
\filldraw (0.46250,0.23750) -- (0.46250,0.25000) -- (0.45623,0.24375) -- cycle;
\filldraw (0.46250,0.25000) -- (0.45649,0.25000) -- (0.45623,0.24375) -- cycle;
\filldraw (0.46250,0.23750) -- (0.45596,0.23750) -- (0.45623,0.24375) -- cycle;
\filldraw (0.46250,0.22500) -- (0.46250,0.23750) -- (0.47500,0.23750) -- (0.47500,0.22500) -- cycle;
\filldraw (0.46250,0.23750) -- (0.46250,0.25000) -- (0.47500,0.25000) -- (0.47500,0.23750) -- cycle;
\filldraw (0.48750,0.21250) -- (0.48750,0.20269) -- (0.48202,0.20453) -- cycle;
\filldraw (0.47500,0.21250) -- (0.47500,0.20630) -- (0.48202,0.20453) -- cycle;
\filldraw (0.47500,0.21250) -- (0.48750,0.21250) -- (0.48202,0.20453) -- cycle;
\filldraw (0.47500,0.21250) -- (0.47500,0.22500) -- (0.48750,0.22500) -- (0.48750,0.21250) -- cycle;
\filldraw (0.50000,0.20000) -- (0.50000,0.21250) -- (0.48928,0.20178) -- cycle;
\filldraw (0.48750,0.21250) -- (0.48750,0.20269) -- (0.48928,0.20178) -- cycle;
\filldraw (0.48750,0.21250) -- (0.50000,0.21250) -- (0.48928,0.20178) -- cycle;
\filldraw (0.50000,0.20000) -- (0.49019,0.20000) -- (0.48928,0.20178) -- cycle;
\filldraw (0.48750,0.21250) -- (0.48750,0.22500) -- (0.50000,0.22500) -- (0.50000,0.21250) -- cycle;
\filldraw (0.47500,0.22500) -- (0.47500,0.25000) -- (0.50000,0.25000) -- (0.50000,0.22500) -- cycle;
\filldraw (0.46250,0.25000) -- (0.46250,0.26250) -- (0.45427,0.25427) -- cycle;
\filldraw (0.45000,0.26250) -- (0.45000,0.25640) -- (0.45427,0.25427) -- cycle;
\filldraw (0.45000,0.26250) -- (0.46250,0.26250) -- (0.45427,0.25427) -- cycle;
\filldraw (0.46250,0.25000) -- (0.45649,0.25000) -- (0.45427,0.25427) -- cycle;
\filldraw (0.45000,0.26250) -- (0.45000,0.27500) -- (0.46250,0.27500) -- (0.46250,0.26250) -- cycle;
\filldraw (0.46250,0.25000) -- (0.46250,0.26250) -- (0.47500,0.26250) -- (0.47500,0.25000) -- cycle;
\filldraw (0.46250,0.26250) -- (0.46250,0.27500) -- (0.47500,0.27500) -- (0.47500,0.26250) -- cycle;
\filldraw (0.45000,0.27500) -- (0.45000,0.30000) -- (0.47500,0.30000) -- (0.47500,0.27500) -- cycle;
\filldraw (0.47500,0.25000) -- (0.47500,0.27500) -- (0.50000,0.27500) -- (0.50000,0.25000) -- cycle;
\filldraw (0.47500,0.27500) -- (0.47500,0.30000) -- (0.50000,0.30000) -- (0.50000,0.27500) -- cycle;
\filldraw (0.40000,0.30000) -- (0.40000,0.32500) -- (0.42500,0.32500) -- (0.42500,0.30000) -- cycle;
\filldraw (0.40000,0.32500) -- (0.40000,0.33750) -- (0.41250,0.33750) -- (0.41250,0.32500) -- cycle;
\filldraw (0.41250,0.33750) -- (0.41250,0.35000) -- (0.40139,0.34861) -- cycle;
\filldraw (0.40000,0.33750) -- (0.40000,0.34790) -- (0.40139,0.34861) -- cycle;
\filldraw (0.41250,0.35000) -- (0.40205,0.35000) -- (0.40139,0.34861) -- cycle;
\filldraw (0.40000,0.33750) -- (0.41250,0.33750) -- (0.40139,0.34861) -- cycle;
\filldraw (0.41250,0.32500) -- (0.41250,0.33750) -- (0.42500,0.33750) -- (0.42500,0.32500) -- cycle;
\filldraw (0.41250,0.33750) -- (0.41250,0.35000) -- (0.42500,0.35000) -- (0.42500,0.33750) -- cycle;
\filldraw (0.42500,0.30000) -- (0.42500,0.32500) -- (0.45000,0.32500) -- (0.45000,0.30000) -- cycle;
\filldraw (0.42500,0.32500) -- (0.42500,0.35000) -- (0.45000,0.35000) -- (0.45000,0.32500) -- cycle;
\filldraw (0.41250,0.35000) -- (0.41250,0.36250) -- (0.40139,0.35139) -- cycle;
\filldraw (0.40000,0.36250) -- (0.40000,0.35210) -- (0.40139,0.35139) -- cycle;
\filldraw (0.40000,0.36250) -- (0.41250,0.36250) -- (0.40139,0.35139) -- cycle;
\filldraw (0.41250,0.35000) -- (0.40205,0.35000) -- (0.40139,0.35139) -- cycle;
\filldraw (0.40000,0.36250) -- (0.40000,0.37500) -- (0.41250,0.37500) -- (0.41250,0.36250) -- cycle;
\filldraw (0.41250,0.35000) -- (0.41250,0.36250) -- (0.42500,0.36250) -- (0.42500,0.35000) -- cycle;
\filldraw (0.41250,0.36250) -- (0.41250,0.37500) -- (0.42500,0.37500) -- (0.42500,0.36250) -- cycle;
\filldraw (0.40000,0.37500) -- (0.40000,0.40000) -- (0.42500,0.40000) -- (0.42500,0.37500) -- cycle;
\filldraw (0.42500,0.35000) -- (0.42500,0.37500) -- (0.45000,0.37500) -- (0.45000,0.35000) -- cycle;
\filldraw (0.42500,0.37500) -- (0.42500,0.40000) -- (0.45000,0.40000) -- (0.45000,0.37500) -- cycle;
\filldraw (0.45000,0.30000) -- (0.45000,0.35000) -- (0.50000,0.35000) -- (0.50000,0.30000) -- cycle;
\filldraw (0.45000,0.35000) -- (0.45000,0.40000) -- (0.50000,0.40000) -- (0.50000,0.35000) -- cycle;
\filldraw (0.40000,0.40000) -- (0.40000,0.50000) -- (0.50000,0.50000) -- (0.50000,0.40000) -- cycle;
\filldraw (0.40000,0.50000) -- (0.40000,0.55000) -- (0.45000,0.55000) -- (0.45000,0.50000) -- cycle;
\filldraw (0.40000,0.55000) -- (0.40000,0.57500) -- (0.42500,0.57500) -- (0.42500,0.55000) -- cycle;
\filldraw (0.40000,0.57500) -- (0.40000,0.58750) -- (0.41250,0.58750) -- (0.41250,0.57500) -- cycle;
\filldraw (0.40000,0.58750) -- (0.40000,0.60000) -- (0.41250,0.60000) -- (0.41250,0.58750) -- cycle;
\filldraw (0.42500,0.57500) -- (0.42500,0.58320) -- (0.42175,0.58425) -- cycle;
\filldraw (0.41250,0.57500) -- (0.41250,0.58750) -- (0.42175,0.58425) -- cycle;
\filldraw (0.41250,0.58750) -- (0.41836,0.58750) -- (0.42175,0.58425) -- cycle;
\filldraw (0.41250,0.57500) -- (0.42500,0.57500) -- (0.42175,0.58425) -- cycle;
\filldraw (0.42500,0.60000) -- (0.42500,0.59180) -- (0.42175,0.59075) -- cycle;
\filldraw (0.41250,0.58750) -- (0.41250,0.60000) -- (0.42175,0.59075) -- cycle;
\filldraw (0.41250,0.60000) -- (0.42500,0.60000) -- (0.42175,0.59075) -- cycle;
\filldraw (0.41250,0.58750) -- (0.41836,0.58750) -- (0.42175,0.59075) -- cycle;
\filldraw (0.42500,0.55000) -- (0.42500,0.56250) -- (0.43750,0.56250) -- (0.43750,0.55000) -- cycle;
\filldraw (0.42500,0.56250) -- (0.42500,0.57500) -- (0.43750,0.57500) -- (0.43750,0.56250) -- cycle;
\filldraw (0.43750,0.55000) -- (0.43750,0.56250) -- (0.45000,0.56250) -- (0.45000,0.55000) -- cycle;
\filldraw (0.45000,0.56250) -- (0.45000,0.56899) -- (0.44585,0.57085) -- cycle;
\filldraw (0.43750,0.56250) -- (0.43750,0.57500) -- (0.44585,0.57085) -- cycle;
\filldraw (0.43750,0.57500) -- (0.44326,0.57500) -- (0.44585,0.57085) -- cycle;
\filldraw (0.43750,0.56250) -- (0.45000,0.56250) -- (0.44585,0.57085) -- cycle;
\filldraw (0.43750,0.57500) -- (0.43750,0.58594) -- (0.43239,0.58461) -- cycle;
\filldraw (0.42500,0.57500) -- (0.42500,0.58320) -- (0.43239,0.58461) -- cycle;
\filldraw (0.42500,0.57500) -- (0.43750,0.57500) -- (0.43239,0.58461) -- cycle;
\filldraw (0.43750,0.60000) -- (0.43750,0.58877) -- (0.43236,0.59017) -- cycle;
\filldraw (0.42500,0.60000) -- (0.42500,0.59180) -- (0.43236,0.59017) -- cycle;
\filldraw (0.42500,0.60000) -- (0.43750,0.60000) -- (0.43236,0.59017) -- cycle;
\filldraw (0.43750,0.57500) -- (0.43750,0.58594) -- (0.44199,0.57949) -- cycle;
\filldraw (0.43750,0.57500) -- (0.44326,0.57500) -- (0.44199,0.57949) -- cycle;
\filldraw (0.45000,0.60000) -- (0.45000,0.59385) -- (0.44226,0.59116) -- cycle;
\filldraw (0.43750,0.60000) -- (0.43750,0.58877) -- (0.44226,0.59116) -- cycle;
\filldraw (0.43750,0.60000) -- (0.45000,0.60000) -- (0.44226,0.59116) -- cycle;
\filldraw (0.45000,0.50000) -- (0.45000,0.55000) -- (0.50000,0.55000) -- (0.50000,0.50000) -- cycle;
\filldraw (0.45000,0.55000) -- (0.45000,0.56250) -- (0.46250,0.56250) -- (0.46250,0.55000) -- cycle;
\filldraw (0.46250,0.56250) -- (0.46250,0.56860) -- (0.45625,0.56880) -- cycle;
\filldraw (0.45000,0.56250) -- (0.45000,0.56899) -- (0.45625,0.56880) -- cycle;
\filldraw (0.45000,0.56250) -- (0.46250,0.56250) -- (0.45625,0.56880) -- cycle;
\filldraw (0.47500,0.55000) -- (0.47500,0.55986) -- (0.47322,0.56072) -- cycle;
\filldraw (0.46250,0.55000) -- (0.46250,0.56250) -- (0.47322,0.56072) -- cycle;
\filldraw (0.46250,0.56250) -- (0.47227,0.56250) -- (0.47322,0.56072) -- cycle;
\filldraw (0.46250,0.55000) -- (0.47500,0.55000) -- (0.47322,0.56072) -- cycle;
\filldraw (0.47500,0.57500) -- (0.47500,0.56514) -- (0.46951,0.56799) -- cycle;
\filldraw (0.46250,0.56250) -- (0.46250,0.56860) -- (0.46951,0.56799) -- cycle;
\filldraw (0.47500,0.57500) -- (0.46875,0.57500) -- (0.46951,0.56799) -- cycle;
\filldraw (0.46250,0.56250) -- (0.47227,0.56250) -- (0.46951,0.56799) -- cycle;
\filldraw (0.45000,0.60000) -- (0.45000,0.59385) -- (0.45417,0.59583) -- cycle;
\filldraw (0.45000,0.60000) -- (0.45654,0.60000) -- (0.45417,0.59583) -- cycle;
\filldraw (0.47500,0.57500) -- (0.47500,0.58750) -- (0.46893,0.58126) -- cycle;
\filldraw (0.47500,0.58750) -- (0.46909,0.58750) -- (0.46893,0.58126) -- cycle;
\filldraw (0.47500,0.57500) -- (0.46875,0.57500) -- (0.46893,0.58126) -- cycle;
\filldraw (0.47500,0.58750) -- (0.47500,0.59336) -- (0.47100,0.59150) -- cycle;
\filldraw (0.47500,0.58750) -- (0.46909,0.58750) -- (0.47100,0.59150) -- cycle;
\filldraw (0.48750,0.55000) -- (0.48750,0.55708) -- (0.48052,0.55850) -- cycle;
\filldraw (0.47500,0.55000) -- (0.47500,0.55986) -- (0.48052,0.55850) -- cycle;
\filldraw (0.47500,0.55000) -- (0.48750,0.55000) -- (0.48052,0.55850) -- cycle;
\filldraw (0.48750,0.57500) -- (0.48750,0.56797) -- (0.48052,0.56655) -- cycle;
\filldraw (0.47500,0.57500) -- (0.47500,0.56514) -- (0.48052,0.56655) -- cycle;
\filldraw (0.47500,0.57500) -- (0.48750,0.57500) -- (0.48052,0.56655) -- cycle;
\filldraw (0.50000,0.55000) -- (0.50000,0.55684) -- (0.49373,0.55696) -- cycle;
\filldraw (0.48750,0.55000) -- (0.48750,0.55708) -- (0.49373,0.55696) -- cycle;
\filldraw (0.48750,0.55000) -- (0.50000,0.55000) -- (0.49373,0.55696) -- cycle;
\filldraw (0.50000,0.57500) -- (0.50000,0.56821) -- (0.49373,0.56809) -- cycle;
\filldraw (0.48750,0.57500) -- (0.48750,0.56797) -- (0.49373,0.56809) -- cycle;
\filldraw (0.48750,0.57500) -- (0.50000,0.57500) -- (0.49373,0.56809) -- cycle;
\filldraw (0.47500,0.57500) -- (0.47500,0.58750) -- (0.48750,0.58750) -- (0.48750,0.57500) -- cycle;
\filldraw (0.48750,0.58750) -- (0.48750,0.59819) -- (0.48240,0.59583) -- cycle;
\filldraw (0.47500,0.58750) -- (0.47500,0.59336) -- (0.48240,0.59583) -- cycle;
\filldraw (0.47500,0.58750) -- (0.48750,0.58750) -- (0.48240,0.59583) -- cycle;
\filldraw (0.48750,0.57500) -- (0.48750,0.58750) -- (0.50000,0.58750) -- (0.50000,0.57500) -- cycle;
\filldraw (0.50000,0.58750) -- (0.50000,0.60000) -- (0.48870,0.59880) -- cycle;
\filldraw (0.48750,0.58750) -- (0.48750,0.59819) -- (0.48870,0.59880) -- cycle;
\filldraw (0.50000,0.60000) -- (0.48931,0.60000) -- (0.48870,0.59880) -- cycle;
\filldraw (0.48750,0.58750) -- (0.50000,0.58750) -- (0.48870,0.59880) -- cycle;
\filldraw (0.40000,0.60000) -- (0.40000,0.62500) -- (0.42500,0.62500) -- (0.42500,0.60000) -- cycle;
\filldraw (0.40000,0.62500) -- (0.40000,0.65000) -- (0.42500,0.65000) -- (0.42500,0.62500) -- cycle;
\filldraw (0.42500,0.60000) -- (0.42500,0.62500) -- (0.45000,0.62500) -- (0.45000,0.60000) -- cycle;
\filldraw (0.42500,0.62500) -- (0.42500,0.63750) -- (0.43750,0.63750) -- (0.43750,0.62500) -- cycle;
\filldraw (0.42500,0.63750) -- (0.42500,0.65000) -- (0.43750,0.65000) -- (0.43750,0.63750) -- cycle;
\filldraw (0.43750,0.62500) -- (0.43750,0.63750) -- (0.45000,0.63750) -- (0.45000,0.62500) -- cycle;
\filldraw (0.45000,0.63750) -- (0.45000,0.64600) -- (0.44741,0.64741) -- cycle;
\filldraw (0.43750,0.63750) -- (0.43750,0.65000) -- (0.44741,0.64741) -- cycle;
\filldraw (0.43750,0.65000) -- (0.44614,0.65000) -- (0.44741,0.64741) -- cycle;
\filldraw (0.43750,0.63750) -- (0.45000,0.63750) -- (0.44741,0.64741) -- cycle;
\filldraw (0.40000,0.65000) -- (0.40000,0.67500) -- (0.42500,0.67500) -- (0.42500,0.65000) -- cycle;
\filldraw (0.40000,0.67500) -- (0.40000,0.70000) -- (0.42500,0.70000) -- (0.42500,0.67500) -- cycle;
\filldraw (0.42500,0.65000) -- (0.42500,0.66250) -- (0.43750,0.66250) -- (0.43750,0.65000) -- cycle;
\filldraw (0.42500,0.66250) -- (0.42500,0.67500) -- (0.43750,0.67500) -- (0.43750,0.66250) -- cycle;
\filldraw (0.43750,0.65000) -- (0.43750,0.66250) -- (0.44485,0.65588) -- cycle;
\filldraw (0.43750,0.66250) -- (0.44370,0.66250) -- (0.44485,0.65588) -- cycle;
\filldraw (0.43750,0.65000) -- (0.44614,0.65000) -- (0.44485,0.65588) -- cycle;
\filldraw (0.43750,0.66250) -- (0.43750,0.67500) -- (0.44391,0.66876) -- cycle;
\filldraw (0.43750,0.67500) -- (0.44414,0.67500) -- (0.44391,0.66876) -- cycle;
\filldraw (0.43750,0.66250) -- (0.44370,0.66250) -- (0.44391,0.66876) -- cycle;
\filldraw (0.42500,0.67500) -- (0.42500,0.68750) -- (0.43750,0.68750) -- (0.43750,0.67500) -- cycle;
\filldraw (0.42500,0.68750) -- (0.42500,0.70000) -- (0.43750,0.70000) -- (0.43750,0.68750) -- cycle;
\filldraw (0.45000,0.68750) -- (0.45000,0.68086) -- (0.44609,0.67891) -- cycle;
\filldraw (0.43750,0.67500) -- (0.43750,0.68750) -- (0.44609,0.67891) -- cycle;
\filldraw (0.43750,0.68750) -- (0.45000,0.68750) -- (0.44609,0.67891) -- cycle;
\filldraw (0.43750,0.67500) -- (0.44414,0.67500) -- (0.44609,0.67891) -- cycle;
\filldraw (0.43750,0.68750) -- (0.43750,0.70000) -- (0.45000,0.70000) -- (0.45000,0.68750) -- cycle;
\filldraw (0.45000,0.60000) -- (0.45000,0.61250) -- (0.45565,0.60638) -- cycle;
\filldraw (0.45000,0.61250) -- (0.45464,0.61250) -- (0.45565,0.60638) -- cycle;
\filldraw (0.45000,0.60000) -- (0.45654,0.60000) -- (0.45565,0.60638) -- cycle;
\filldraw (0.45000,0.61250) -- (0.45000,0.62500) -- (0.45540,0.61855) -- cycle;
\filldraw (0.45000,0.62500) -- (0.45605,0.62500) -- (0.45540,0.61855) -- cycle;
\filldraw (0.45000,0.61250) -- (0.45464,0.61250) -- (0.45540,0.61855) -- cycle;
\filldraw (0.45000,0.62500) -- (0.45000,0.63750) -- (0.45625,0.63125) -- cycle;
\filldraw (0.45000,0.63750) -- (0.45645,0.63750) -- (0.45625,0.63125) -- cycle;
\filldraw (0.45000,0.62500) -- (0.45605,0.62500) -- (0.45625,0.63125) -- cycle;
\filldraw (0.45000,0.63750) -- (0.45000,0.64600) -- (0.45469,0.64219) -- cycle;
\filldraw (0.45000,0.63750) -- (0.45645,0.63750) -- (0.45469,0.64219) -- cycle;
\filldraw (0.50000,0.60000) -- (0.50000,0.60649) -- (0.49504,0.60496) -- cycle;
\filldraw (0.50000,0.60000) -- (0.48931,0.60000) -- (0.49504,0.60496) -- cycle;
\filldraw (0.46250,0.68750) -- (0.46250,0.67998) -- (0.45635,0.68044) -- cycle;
\filldraw (0.45000,0.68750) -- (0.45000,0.68086) -- (0.45635,0.68044) -- cycle;
\filldraw (0.45000,0.68750) -- (0.46250,0.68750) -- (0.45635,0.68044) -- cycle;
\filldraw (0.45000,0.68750) -- (0.45000,0.70000) -- (0.46250,0.70000) -- (0.46250,0.68750) -- cycle;
\filldraw (0.47500,0.68750) -- (0.47500,0.67686) -- (0.46975,0.67834) -- cycle;
\filldraw (0.46250,0.68750) -- (0.46250,0.67998) -- (0.46975,0.67834) -- cycle;
\filldraw (0.46250,0.68750) -- (0.47500,0.68750) -- (0.46975,0.67834) -- cycle;
\filldraw (0.46250,0.68750) -- (0.46250,0.70000) -- (0.47500,0.70000) -- (0.47500,0.68750) -- cycle;
\filldraw (0.48750,0.68750) -- (0.48750,0.68135) -- (0.48011,0.67906) -- cycle;
\filldraw (0.47500,0.68750) -- (0.47500,0.67686) -- (0.48011,0.67906) -- cycle;
\filldraw (0.47500,0.68750) -- (0.48750,0.68750) -- (0.48011,0.67906) -- cycle;
\filldraw (0.47500,0.68750) -- (0.47500,0.70000) -- (0.48750,0.70000) -- (0.48750,0.68750) -- cycle;
\filldraw (0.48750,0.68750) -- (0.48750,0.68135) -- (0.49172,0.68328) -- cycle;
\filldraw (0.48750,0.68750) -- (0.49395,0.68750) -- (0.49172,0.68328) -- cycle;
\filldraw (0.50000,0.70000) -- (0.50000,0.69346) -- (0.49604,0.69146) -- cycle;
\filldraw (0.48750,0.68750) -- (0.48750,0.70000) -- (0.49604,0.69146) -- cycle;
\filldraw (0.48750,0.70000) -- (0.50000,0.70000) -- (0.49604,0.69146) -- cycle;
\filldraw (0.48750,0.68750) -- (0.49395,0.68750) -- (0.49604,0.69146) -- cycle;
\filldraw (0.40000,0.70000) -- (0.40000,0.75000) -- (0.45000,0.75000) -- (0.45000,0.70000) -- cycle;
\filldraw (0.40000,0.75000) -- (0.40000,0.76250) -- (0.41250,0.76250) -- (0.41250,0.75000) -- cycle;
\filldraw (0.41250,0.76250) -- (0.41250,0.76992) -- (0.40835,0.77085) -- cycle;
\filldraw (0.40000,0.76250) -- (0.40000,0.77500) -- (0.40835,0.77085) -- cycle;
\filldraw (0.40000,0.77500) -- (0.40088,0.77500) -- (0.40835,0.77085) -- cycle;
\filldraw (0.40000,0.76250) -- (0.41250,0.76250) -- (0.40835,0.77085) -- cycle;
\filldraw (0.41250,0.75000) -- (0.41250,0.76250) -- (0.42500,0.76250) -- (0.42500,0.75000) -- cycle;
\filldraw (0.42500,0.76250) -- (0.42500,0.77500) -- (0.41587,0.77163) -- cycle;
\filldraw (0.41250,0.76250) -- (0.41250,0.76992) -- (0.41587,0.77163) -- cycle;
\filldraw (0.42500,0.77500) -- (0.41758,0.77500) -- (0.41587,0.77163) -- cycle;
\filldraw (0.41250,0.76250) -- (0.42500,0.76250) -- (0.41587,0.77163) -- cycle;
\filldraw (0.40000,0.77500) -- (0.40000,0.77563) -- (0.40046,0.77546) -- cycle;
\filldraw (0.40000,0.77500) -- (0.40088,0.77500) -- (0.40046,0.77546) -- cycle;
\filldraw (0.42500,0.77500) -- (0.42500,0.78159) -- (0.42053,0.77947) -- cycle;
\filldraw (0.42500,0.77500) -- (0.41758,0.77500) -- (0.42053,0.77947) -- cycle;
\filldraw (0.42500,0.75000) -- (0.42500,0.77500) -- (0.45000,0.77500) -- (0.45000,0.75000) -- cycle;
\filldraw (0.43750,0.77500) -- (0.43750,0.78750) -- (0.42942,0.78308) -- cycle;
\filldraw (0.42500,0.77500) -- (0.42500,0.78159) -- (0.42942,0.78308) -- cycle;
\filldraw (0.43750,0.78750) -- (0.43389,0.78750) -- (0.42942,0.78308) -- cycle;
\filldraw (0.42500,0.77500) -- (0.43750,0.77500) -- (0.42942,0.78308) -- cycle;
\filldraw (0.43750,0.78750) -- (0.43750,0.79077) -- (0.43525,0.78975) -- cycle;
\filldraw (0.43750,0.78750) -- (0.43389,0.78750) -- (0.43525,0.78975) -- cycle;
\filldraw (0.45000,0.77500) -- (0.45000,0.78125) -- (0.44539,0.78289) -- cycle;
\filldraw (0.43750,0.77500) -- (0.43750,0.78750) -- (0.44539,0.78289) -- cycle;
\filldraw (0.43750,0.78750) -- (0.44087,0.78750) -- (0.44539,0.78289) -- cycle;
\filldraw (0.43750,0.77500) -- (0.45000,0.77500) -- (0.44539,0.78289) -- cycle;
\filldraw (0.43750,0.78750) -- (0.43750,0.79077) -- (0.43977,0.78977) -- cycle;
\filldraw (0.43750,0.78750) -- (0.44087,0.78750) -- (0.43977,0.78977) -- cycle;
\filldraw (0.45000,0.70000) -- (0.45000,0.71250) -- (0.46250,0.71250) -- (0.46250,0.70000) -- cycle;
\filldraw (0.45000,0.71250) -- (0.45000,0.72500) -- (0.46250,0.72500) -- (0.46250,0.71250) -- cycle;
\filldraw (0.46250,0.70000) -- (0.46250,0.71250) -- (0.47500,0.71250) -- (0.47500,0.70000) -- cycle;
\filldraw (0.47500,0.71250) -- (0.47500,0.71870) -- (0.47080,0.72080) -- cycle;
\filldraw (0.46250,0.71250) -- (0.46250,0.72500) -- (0.47080,0.72080) -- cycle;
\filldraw (0.46250,0.72500) -- (0.46870,0.72500) -- (0.47080,0.72080) -- cycle;
\filldraw (0.46250,0.71250) -- (0.47500,0.71250) -- (0.47080,0.72080) -- cycle;
\filldraw (0.45000,0.72500) -- (0.45000,0.73750) -- (0.46250,0.73750) -- (0.46250,0.72500) -- cycle;
\filldraw (0.45000,0.73750) -- (0.45000,0.75000) -- (0.46250,0.75000) -- (0.46250,0.73750) -- cycle;
\filldraw (0.46250,0.72500) -- (0.46250,0.73750) -- (0.46877,0.73125) -- cycle;
\filldraw (0.46250,0.73750) -- (0.46885,0.73750) -- (0.46877,0.73125) -- cycle;
\filldraw (0.46250,0.72500) -- (0.46870,0.72500) -- (0.46877,0.73125) -- cycle;
\filldraw (0.46250,0.73750) -- (0.46250,0.75000) -- (0.46877,0.74375) -- cycle;
\filldraw (0.46250,0.75000) -- (0.46870,0.75000) -- (0.46877,0.74375) -- cycle;
\filldraw (0.46250,0.73750) -- (0.46885,0.73750) -- (0.46877,0.74375) -- cycle;
\filldraw (0.47500,0.70000) -- (0.47500,0.71250) -- (0.48750,0.71250) -- (0.48750,0.70000) -- cycle;
\filldraw (0.48750,0.71250) -- (0.48750,0.71880) -- (0.48125,0.71875) -- cycle;
\filldraw (0.47500,0.71250) -- (0.47500,0.71870) -- (0.48125,0.71875) -- cycle;
\filldraw (0.47500,0.71250) -- (0.48750,0.71250) -- (0.48125,0.71875) -- cycle;
\filldraw (0.48750,0.70000) -- (0.48750,0.71250) -- (0.50000,0.71250) -- (0.50000,0.70000) -- cycle;
\filldraw (0.50000,0.71250) -- (0.50000,0.71895) -- (0.49376,0.71886) -- cycle;
\filldraw (0.48750,0.71250) -- (0.48750,0.71880) -- (0.49376,0.71886) -- cycle;
\filldraw (0.48750,0.71250) -- (0.50000,0.71250) -- (0.49376,0.71886) -- cycle;
\filldraw (0.46250,0.75000) -- (0.46250,0.76055) -- (0.46130,0.76130) -- cycle;
\filldraw (0.45000,0.75000) -- (0.45000,0.76250) -- (0.46130,0.76130) -- cycle;
\filldraw (0.45000,0.76250) -- (0.46079,0.76250) -- (0.46130,0.76130) -- cycle;
\filldraw (0.45000,0.75000) -- (0.46250,0.75000) -- (0.46130,0.76130) -- cycle;
\filldraw (0.45000,0.76250) -- (0.45000,0.77500) -- (0.45868,0.76754) -- cycle;
\filldraw (0.45000,0.77500) -- (0.45640,0.77500) -- (0.45868,0.76754) -- cycle;
\filldraw (0.45000,0.76250) -- (0.46079,0.76250) -- (0.45868,0.76754) -- cycle;
\filldraw (0.46250,0.75000) -- (0.46250,0.76055) -- (0.46714,0.75464) -- cycle;
\filldraw (0.46250,0.75000) -- (0.46870,0.75000) -- (0.46714,0.75464) -- cycle;
\filldraw (0.45000,0.77500) -- (0.45000,0.78125) -- (0.45417,0.77917) -- cycle;
\filldraw (0.45000,0.77500) -- (0.45640,0.77500) -- (0.45417,0.77917) -- cycle;
\filldraw (0.40000,0.82500) -- (0.40000,0.82207) -- (0.40195,0.82305) -- cycle;
\filldraw (0.40000,0.82500) -- (0.40278,0.82500) -- (0.40195,0.82305) -- cycle;
\filldraw (0.40000,0.82500) -- (0.40000,0.83750) -- (0.40599,0.83112) -- cycle;
\filldraw (0.40000,0.83750) -- (0.40928,0.83750) -- (0.40599,0.83112) -- cycle;
\filldraw (0.40000,0.82500) -- (0.40278,0.82500) -- (0.40599,0.83112) -- cycle;
\filldraw (0.41250,0.85000) -- (0.41250,0.84077) -- (0.41033,0.83967) -- cycle;
\filldraw (0.40000,0.83750) -- (0.40000,0.85000) -- (0.41033,0.83967) -- cycle;
\filldraw (0.40000,0.85000) -- (0.41250,0.85000) -- (0.41033,0.83967) -- cycle;
\filldraw (0.40000,0.83750) -- (0.40928,0.83750) -- (0.41033,0.83967) -- cycle;
\filldraw (0.41250,0.85000) -- (0.41250,0.84077) -- (0.41714,0.84536) -- cycle;
\filldraw (0.41250,0.85000) -- (0.41865,0.85000) -- (0.41714,0.84536) -- cycle;
\filldraw (0.40000,0.85000) -- (0.40000,0.86250) -- (0.41250,0.86250) -- (0.41250,0.85000) -- cycle;
\filldraw (0.41250,0.86250) -- (0.41250,0.86816) -- (0.40604,0.86942) -- cycle;
\filldraw (0.40000,0.86250) -- (0.40000,0.87080) -- (0.40604,0.86942) -- cycle;
\filldraw (0.40000,0.86250) -- (0.41250,0.86250) -- (0.40604,0.86942) -- cycle;
\filldraw (0.41250,0.85000) -- (0.41250,0.86250) -- (0.41859,0.85626) -- cycle;
\filldraw (0.41250,0.86250) -- (0.41851,0.86250) -- (0.41859,0.85626) -- cycle;
\filldraw (0.41250,0.85000) -- (0.41865,0.85000) -- (0.41859,0.85626) -- cycle;
\filldraw (0.41250,0.86250) -- (0.41250,0.86816) -- (0.41643,0.86643) -- cycle;
\filldraw (0.41250,0.86250) -- (0.41851,0.86250) -- (0.41643,0.86643) -- cycle;
\filldraw (0.42500,0.90000) -- (0.42500,0.89395) -- (0.42041,0.89541) -- cycle;
\filldraw (0.42500,0.90000) -- (0.41890,0.90000) -- (0.42041,0.89541) -- cycle;
\filldraw (0.42500,0.90000) -- (0.42500,0.89395) -- (0.42910,0.89590) -- cycle;
\filldraw (0.42500,0.90000) -- (0.43140,0.90000) -- (0.42910,0.89590) -- cycle;
\filldraw (0.42500,0.90000) -- (0.42500,0.90640) -- (0.42090,0.90410) -- cycle;
\filldraw (0.42500,0.90000) -- (0.41890,0.90000) -- (0.42090,0.90410) -- cycle;
\filldraw (0.43750,0.91250) -- (0.43750,0.90879) -- (0.43165,0.90665) -- cycle;
\filldraw (0.42500,0.90000) -- (0.42500,0.90640) -- (0.43165,0.90665) -- cycle;
\filldraw (0.43750,0.91250) -- (0.43379,0.91250) -- (0.43165,0.90665) -- cycle;
\filldraw (0.42500,0.90000) -- (0.43140,0.90000) -- (0.43165,0.90665) -- cycle;
\filldraw (0.43750,0.91250) -- (0.43750,0.91587) -- (0.43518,0.91482) -- cycle;
\filldraw (0.43750,0.91250) -- (0.43379,0.91250) -- (0.43518,0.91482) -- cycle;
\filldraw (0.43750,0.91250) -- (0.43750,0.90879) -- (0.43994,0.91006) -- cycle;
\filldraw (0.43750,0.91250) -- (0.44141,0.91250) -- (0.43994,0.91006) -- cycle;
\filldraw (0.43750,0.91250) -- (0.43750,0.91587) -- (0.43992,0.91492) -- cycle;
\filldraw (0.43750,0.91250) -- (0.44141,0.91250) -- (0.43992,0.91492) -- cycle;
\filldraw (0.48750,0.95000) -- (0.48750,0.94370) -- (0.48252,0.94502) -- cycle;
\filldraw (0.48750,0.95000) -- (0.48101,0.95000) -- (0.48252,0.94502) -- cycle;
\filldraw (0.50000,0.95000) -- (0.50000,0.94351) -- (0.49375,0.94360) -- cycle;
\filldraw (0.48750,0.95000) -- (0.48750,0.94370) -- (0.49375,0.94360) -- cycle;
\filldraw (0.48750,0.95000) -- (0.50000,0.95000) -- (0.49375,0.94360) -- cycle;
\filldraw (0.48750,0.95000) -- (0.48750,0.95610) -- (0.48337,0.95413) -- cycle;
\filldraw (0.48750,0.95000) -- (0.48101,0.95000) -- (0.48337,0.95413) -- cycle;
\filldraw (0.50000,0.95000) -- (0.50000,0.95659) -- (0.49375,0.95635) -- cycle;
\filldraw (0.48750,0.95000) -- (0.48750,0.95610) -- (0.49375,0.95635) -- cycle;
\filldraw (0.48750,0.95000) -- (0.50000,0.95000) -- (0.49375,0.95635) -- cycle;
\filldraw (0.60000,0.03750) -- (0.60000,0.02925) -- (0.59539,0.03289) -- cycle;
\filldraw (0.60000,0.03750) -- (0.59360,0.03750) -- (0.59539,0.03289) -- cycle;
\filldraw (0.60000,0.03750) -- (0.60000,0.04370) -- (0.59587,0.04163) -- cycle;
\filldraw (0.60000,0.03750) -- (0.59360,0.03750) -- (0.59587,0.04163) -- cycle;
\filldraw (0.51250,0.18750) -- (0.51250,0.18130) -- (0.50626,0.18136) -- cycle;
\filldraw (0.50000,0.18750) -- (0.50000,0.18145) -- (0.50626,0.18136) -- cycle;
\filldraw (0.50000,0.18750) -- (0.51250,0.18750) -- (0.50626,0.18136) -- cycle;
\filldraw (0.50000,0.18750) -- (0.50000,0.20000) -- (0.51250,0.20000) -- (0.51250,0.18750) -- cycle;
\filldraw (0.52500,0.18750) -- (0.52500,0.18145) -- (0.51876,0.18136) -- cycle;
\filldraw (0.51250,0.18750) -- (0.51250,0.18130) -- (0.51876,0.18136) -- cycle;
\filldraw (0.51250,0.18750) -- (0.52500,0.18750) -- (0.51876,0.18136) -- cycle;
\filldraw (0.51250,0.18750) -- (0.51250,0.20000) -- (0.52500,0.20000) -- (0.52500,0.18750) -- cycle;
\filldraw (0.53750,0.18750) -- (0.53750,0.18506) -- (0.53204,0.18329) -- cycle;
\filldraw (0.52500,0.18750) -- (0.52500,0.18145) -- (0.53204,0.18329) -- cycle;
\filldraw (0.52500,0.18750) -- (0.53750,0.18750) -- (0.53204,0.18329) -- cycle;
\filldraw (0.52500,0.18750) -- (0.52500,0.20000) -- (0.53750,0.20000) -- (0.53750,0.18750) -- cycle;
\filldraw (0.53750,0.18750) -- (0.53750,0.18506) -- (0.53921,0.18579) -- cycle;
\filldraw (0.53750,0.18750) -- (0.54028,0.18750) -- (0.53921,0.18579) -- cycle;
\filldraw (0.55000,0.20000) -- (0.55000,0.19331) -- (0.54553,0.19197) -- cycle;
\filldraw (0.53750,0.18750) -- (0.53750,0.20000) -- (0.54553,0.19197) -- cycle;
\filldraw (0.53750,0.20000) -- (0.55000,0.20000) -- (0.54553,0.19197) -- cycle;
\filldraw (0.53750,0.18750) -- (0.54028,0.18750) -- (0.54553,0.19197) -- cycle;
\filldraw (0.56250,0.20000) -- (0.56250,0.19443) -- (0.55626,0.19386) -- cycle;
\filldraw (0.55000,0.20000) -- (0.55000,0.19331) -- (0.55626,0.19386) -- cycle;
\filldraw (0.55000,0.20000) -- (0.56250,0.20000) -- (0.55626,0.19386) -- cycle;
\filldraw (0.57500,0.18750) -- (0.57500,0.17783) -- (0.57019,0.18269) -- cycle;
\filldraw (0.57500,0.18750) -- (0.56880,0.18750) -- (0.57019,0.18269) -- cycle;
\filldraw (0.57500,0.18750) -- (0.57500,0.20000) -- (0.56682,0.19182) -- cycle;
\filldraw (0.56250,0.20000) -- (0.56250,0.19443) -- (0.56682,0.19182) -- cycle;
\filldraw (0.56250,0.20000) -- (0.57500,0.20000) -- (0.56682,0.19182) -- cycle;
\filldraw (0.57500,0.18750) -- (0.56880,0.18750) -- (0.56682,0.19182) -- cycle;
\filldraw (0.58750,0.17500) -- (0.58750,0.16758) -- (0.58245,0.16995) -- cycle;
\filldraw (0.58750,0.17500) -- (0.57778,0.17500) -- (0.58245,0.16995) -- cycle;
\filldraw (0.60000,0.16250) -- (0.60000,0.15645) -- (0.59570,0.15820) -- cycle;
\filldraw (0.60000,0.16250) -- (0.59292,0.16250) -- (0.59570,0.15820) -- cycle;
\filldraw (0.60000,0.16250) -- (0.60000,0.17500) -- (0.59097,0.16597) -- cycle;
\filldraw (0.58750,0.17500) -- (0.58750,0.16758) -- (0.59097,0.16597) -- cycle;
\filldraw (0.58750,0.17500) -- (0.60000,0.17500) -- (0.59097,0.16597) -- cycle;
\filldraw (0.60000,0.16250) -- (0.59292,0.16250) -- (0.59097,0.16597) -- cycle;
\filldraw (0.58750,0.17500) -- (0.58750,0.18750) -- (0.57686,0.17686) -- cycle;
\filldraw (0.57500,0.18750) -- (0.57500,0.17783) -- (0.57686,0.17686) -- cycle;
\filldraw (0.57500,0.18750) -- (0.58750,0.18750) -- (0.57686,0.17686) -- cycle;
\filldraw (0.58750,0.17500) -- (0.57778,0.17500) -- (0.57686,0.17686) -- cycle;
\filldraw (0.57500,0.18750) -- (0.57500,0.20000) -- (0.58750,0.20000) -- (0.58750,0.18750) -- cycle;
\filldraw (0.58750,0.17500) -- (0.58750,0.18750) -- (0.60000,0.18750) -- (0.60000,0.17500) -- cycle;
\filldraw (0.58750,0.18750) -- (0.58750,0.20000) -- (0.60000,0.20000) -- (0.60000,0.18750) -- cycle;
\filldraw (0.50000,0.20000) -- (0.50000,0.30000) -- (0.60000,0.30000) -- (0.60000,0.20000) -- cycle;
\filldraw (0.50000,0.30000) -- (0.50000,0.40000) -- (0.60000,0.40000) -- (0.60000,0.30000) -- cycle;
\filldraw (0.50000,0.40000) -- (0.50000,0.50000) -- (0.60000,0.50000) -- (0.60000,0.40000) -- cycle;
\filldraw (0.50000,0.50000) -- (0.50000,0.52500) -- (0.52500,0.52500) -- (0.52500,0.50000) -- cycle;
\filldraw (0.50000,0.52500) -- (0.50000,0.53750) -- (0.51250,0.53750) -- (0.51250,0.52500) -- cycle;
\filldraw (0.50000,0.53750) -- (0.50000,0.55000) -- (0.51250,0.55000) -- (0.51250,0.53750) -- cycle;
\filldraw (0.51250,0.52500) -- (0.51250,0.53750) -- (0.52500,0.53750) -- (0.52500,0.52500) -- cycle;
\filldraw (0.52500,0.53750) -- (0.52500,0.54785) -- (0.52329,0.54829) -- cycle;
\filldraw (0.51250,0.53750) -- (0.51250,0.55000) -- (0.52329,0.54829) -- cycle;
\filldraw (0.51250,0.55000) -- (0.52080,0.55000) -- (0.52329,0.54829) -- cycle;
\filldraw (0.51250,0.53750) -- (0.52500,0.53750) -- (0.52329,0.54829) -- cycle;
\filldraw (0.52500,0.50000) -- (0.52500,0.52500) -- (0.55000,0.52500) -- (0.55000,0.50000) -- cycle;
\filldraw (0.52500,0.52500) -- (0.52500,0.53750) -- (0.53750,0.53750) -- (0.53750,0.52500) -- cycle;
\filldraw (0.53750,0.53750) -- (0.53750,0.55000) -- (0.52651,0.54849) -- cycle;
\filldraw (0.52500,0.53750) -- (0.52500,0.54785) -- (0.52651,0.54849) -- cycle;
\filldraw (0.53750,0.55000) -- (0.52715,0.55000) -- (0.52651,0.54849) -- cycle;
\filldraw (0.52500,0.53750) -- (0.53750,0.53750) -- (0.52651,0.54849) -- cycle;
\filldraw (0.53750,0.52500) -- (0.53750,0.53750) -- (0.55000,0.53750) -- (0.55000,0.52500) -- cycle;
\filldraw (0.53750,0.53750) -- (0.53750,0.55000) -- (0.55000,0.55000) -- (0.55000,0.53750) -- cycle;
\filldraw (0.51250,0.55000) -- (0.51250,0.56250) -- (0.50430,0.55820) -- cycle;
\filldraw (0.50000,0.55000) -- (0.50000,0.55684) -- (0.50430,0.55820) -- cycle;
\filldraw (0.51250,0.56250) -- (0.50586,0.56250) -- (0.50430,0.55820) -- cycle;
\filldraw (0.50000,0.55000) -- (0.51250,0.55000) -- (0.50430,0.55820) -- cycle;
\filldraw (0.51250,0.56250) -- (0.51250,0.57500) -- (0.50383,0.56633) -- cycle;
\filldraw (0.50000,0.57500) -- (0.50000,0.56821) -- (0.50383,0.56633) -- cycle;
\filldraw (0.50000,0.57500) -- (0.51250,0.57500) -- (0.50383,0.56633) -- cycle;
\filldraw (0.51250,0.56250) -- (0.50586,0.56250) -- (0.50383,0.56633) -- cycle;
\filldraw (0.52500,0.56250) -- (0.52500,0.55215) -- (0.52324,0.55176) -- cycle;
\filldraw (0.51250,0.55000) -- (0.51250,0.56250) -- (0.52324,0.55176) -- cycle;
\filldraw (0.51250,0.56250) -- (0.52500,0.56250) -- (0.52324,0.55176) -- cycle;
\filldraw (0.51250,0.55000) -- (0.52080,0.55000) -- (0.52324,0.55176) -- cycle;
\filldraw (0.51250,0.56250) -- (0.51250,0.57500) -- (0.52500,0.57500) -- (0.52500,0.56250) -- cycle;
\filldraw (0.50000,0.57500) -- (0.50000,0.60000) -- (0.52500,0.60000) -- (0.52500,0.57500) -- cycle;
\filldraw (0.53750,0.55000) -- (0.53750,0.56250) -- (0.52644,0.55144) -- cycle;
\filldraw (0.52500,0.56250) -- (0.52500,0.55215) -- (0.52644,0.55144) -- cycle;
\filldraw (0.52500,0.56250) -- (0.53750,0.56250) -- (0.52644,0.55144) -- cycle;
\filldraw (0.53750,0.55000) -- (0.52715,0.55000) -- (0.52644,0.55144) -- cycle;
\filldraw (0.52500,0.56250) -- (0.52500,0.57500) -- (0.53750,0.57500) -- (0.53750,0.56250) -- cycle;
\filldraw (0.53750,0.55000) -- (0.53750,0.56250) -- (0.55000,0.56250) -- (0.55000,0.55000) -- cycle;
\filldraw (0.53750,0.56250) -- (0.53750,0.57500) -- (0.55000,0.57500) -- (0.55000,0.56250) -- cycle;
\filldraw (0.52500,0.57500) -- (0.52500,0.60000) -- (0.55000,0.60000) -- (0.55000,0.57500) -- cycle;
\filldraw (0.55000,0.50000) -- (0.55000,0.52500) -- (0.57500,0.52500) -- (0.57500,0.50000) -- cycle;
\filldraw (0.55000,0.52500) -- (0.55000,0.53750) -- (0.56250,0.53750) -- (0.56250,0.52500) -- cycle;
\filldraw (0.56250,0.53750) -- (0.56250,0.54521) -- (0.55918,0.54668) -- cycle;
\filldraw (0.55000,0.53750) -- (0.55000,0.55000) -- (0.55918,0.54668) -- cycle;
\filldraw (0.55000,0.55000) -- (0.55767,0.55000) -- (0.55918,0.54668) -- cycle;
\filldraw (0.55000,0.53750) -- (0.56250,0.53750) -- (0.55918,0.54668) -- cycle;
\filldraw (0.56250,0.52500) -- (0.56250,0.53750) -- (0.57500,0.53750) -- (0.57500,0.52500) -- cycle;
\filldraw (0.57500,0.53750) -- (0.57500,0.55000) -- (0.56570,0.54680) -- cycle;
\filldraw (0.56250,0.53750) -- (0.56250,0.54521) -- (0.56570,0.54680) -- cycle;
\filldraw (0.57500,0.55000) -- (0.56729,0.55000) -- (0.56570,0.54680) -- cycle;
\filldraw (0.56250,0.53750) -- (0.57500,0.53750) -- (0.56570,0.54680) -- cycle;
\filldraw (0.57500,0.50000) -- (0.57500,0.52500) -- (0.60000,0.52500) -- (0.60000,0.50000) -- cycle;
\filldraw (0.57500,0.52500) -- (0.57500,0.55000) -- (0.60000,0.55000) -- (0.60000,0.52500) -- cycle;
\filldraw (0.56250,0.56250) -- (0.56250,0.55488) -- (0.55928,0.55322) -- cycle;
\filldraw (0.55000,0.55000) -- (0.55000,0.56250) -- (0.55928,0.55322) -- cycle;
\filldraw (0.55000,0.56250) -- (0.56250,0.56250) -- (0.55928,0.55322) -- cycle;
\filldraw (0.55000,0.55000) -- (0.55767,0.55000) -- (0.55928,0.55322) -- cycle;
\filldraw (0.55000,0.56250) -- (0.55000,0.57500) -- (0.56250,0.57500) -- (0.56250,0.56250) -- cycle;
\filldraw (0.57500,0.55000) -- (0.57500,0.55977) -- (0.56934,0.55684) -- cycle;
\filldraw (0.56250,0.56250) -- (0.56250,0.55488) -- (0.56934,0.55684) -- cycle;
\filldraw (0.56250,0.56250) -- (0.57222,0.56250) -- (0.56934,0.55684) -- cycle;
\filldraw (0.57500,0.55000) -- (0.56729,0.55000) -- (0.56934,0.55684) -- cycle;
\filldraw (0.56250,0.56250) -- (0.56250,0.57500) -- (0.57098,0.56808) -- cycle;
\filldraw (0.56250,0.57500) -- (0.56973,0.57500) -- (0.57098,0.56808) -- cycle;
\filldraw (0.56250,0.56250) -- (0.57222,0.56250) -- (0.57098,0.56808) -- cycle;
\filldraw (0.55000,0.57500) -- (0.55000,0.58750) -- (0.56250,0.58750) -- (0.56250,0.57500) -- cycle;
\filldraw (0.55000,0.58750) -- (0.55000,0.60000) -- (0.56250,0.60000) -- (0.56250,0.58750) -- cycle;
\filldraw (0.57500,0.58750) -- (0.57500,0.58027) -- (0.57151,0.57849) -- cycle;
\filldraw (0.56250,0.57500) -- (0.56250,0.58750) -- (0.57151,0.57849) -- cycle;
\filldraw (0.56250,0.58750) -- (0.57500,0.58750) -- (0.57151,0.57849) -- cycle;
\filldraw (0.56250,0.57500) -- (0.56973,0.57500) -- (0.57151,0.57849) -- cycle;
\filldraw (0.56250,0.58750) -- (0.56250,0.60000) -- (0.57500,0.60000) -- (0.57500,0.58750) -- cycle;
\filldraw (0.58750,0.55000) -- (0.58750,0.56250) -- (0.57683,0.56067) -- cycle;
\filldraw (0.57500,0.55000) -- (0.57500,0.55977) -- (0.57683,0.56067) -- cycle;
\filldraw (0.58750,0.56250) -- (0.57773,0.56250) -- (0.57683,0.56067) -- cycle;
\filldraw (0.57500,0.55000) -- (0.58750,0.55000) -- (0.57683,0.56067) -- cycle;
\filldraw (0.58750,0.56250) -- (0.58750,0.57490) -- (0.58127,0.56873) -- cycle;
\filldraw (0.58750,0.56250) -- (0.57773,0.56250) -- (0.58127,0.56873) -- cycle;
\filldraw (0.58750,0.55000) -- (0.58750,0.56250) -- (0.60000,0.56250) -- (0.60000,0.55000) -- cycle;
\filldraw (0.60000,0.56250) -- (0.60000,0.57500) -- (0.58757,0.57493) -- cycle;
\filldraw (0.58750,0.56250) -- (0.58750,0.57490) -- (0.58757,0.57493) -- cycle;
\filldraw (0.60000,0.57500) -- (0.58760,0.57500) -- (0.58757,0.57493) -- cycle;
\filldraw (0.58750,0.56250) -- (0.60000,0.56250) -- (0.58757,0.57493) -- cycle;
\filldraw (0.58750,0.58750) -- (0.58750,0.57573) -- (0.58374,0.57798) -- cycle;
\filldraw (0.57500,0.58750) -- (0.57500,0.58027) -- (0.58374,0.57798) -- cycle;
\filldraw (0.57500,0.58750) -- (0.58750,0.58750) -- (0.58374,0.57798) -- cycle;
\filldraw (0.57500,0.58750) -- (0.57500,0.60000) -- (0.58750,0.60000) -- (0.58750,0.58750) -- cycle;
\filldraw (0.60000,0.57500) -- (0.60000,0.58174) -- (0.59121,0.57871) -- cycle;
\filldraw (0.58750,0.58750) -- (0.58750,0.57573) -- (0.59121,0.57871) -- cycle;
\filldraw (0.58750,0.58750) -- (0.58926,0.58750) -- (0.59121,0.57871) -- cycle;
\filldraw (0.60000,0.57500) -- (0.58760,0.57500) -- (0.59121,0.57871) -- cycle;
\filldraw (0.60000,0.60000) -- (0.60000,0.59326) -- (0.59546,0.59204) -- cycle;
\filldraw (0.58750,0.58750) -- (0.58750,0.60000) -- (0.59546,0.59204) -- cycle;
\filldraw (0.58750,0.60000) -- (0.60000,0.60000) -- (0.59546,0.59204) -- cycle;
\filldraw (0.58750,0.58750) -- (0.58926,0.58750) -- (0.59546,0.59204) -- cycle;
\filldraw (0.51250,0.60000) -- (0.51250,0.61250) -- (0.50403,0.60847) -- cycle;
\filldraw (0.50000,0.60000) -- (0.50000,0.60649) -- (0.50403,0.60847) -- cycle;
\filldraw (0.51250,0.61250) -- (0.50615,0.61250) -- (0.50403,0.60847) -- cycle;
\filldraw (0.50000,0.60000) -- (0.51250,0.60000) -- (0.50403,0.60847) -- cycle;
\filldraw (0.51250,0.61250) -- (0.51250,0.61895) -- (0.50833,0.61667) -- cycle;
\filldraw (0.51250,0.61250) -- (0.50615,0.61250) -- (0.50833,0.61667) -- cycle;
\filldraw (0.51250,0.60000) -- (0.51250,0.61250) -- (0.52500,0.61250) -- (0.52500,0.60000) -- cycle;
\filldraw (0.52500,0.61250) -- (0.52500,0.62500) -- (0.51699,0.62051) -- cycle;
\filldraw (0.51250,0.61250) -- (0.51250,0.61895) -- (0.51699,0.62051) -- cycle;
\filldraw (0.52500,0.62500) -- (0.52134,0.62500) -- (0.51699,0.62051) -- cycle;
\filldraw (0.51250,0.61250) -- (0.52500,0.61250) -- (0.51699,0.62051) -- cycle;
\filldraw (0.52500,0.62500) -- (0.52500,0.62832) -- (0.52271,0.62729) -- cycle;
\filldraw (0.52500,0.62500) -- (0.52134,0.62500) -- (0.52271,0.62729) -- cycle;
\filldraw (0.52500,0.60000) -- (0.52500,0.62500) -- (0.55000,0.62500) -- (0.55000,0.60000) -- cycle;
\filldraw (0.53750,0.62500) -- (0.53750,0.63403) -- (0.53121,0.63116) -- cycle;
\filldraw (0.52500,0.62500) -- (0.52500,0.62832) -- (0.53121,0.63116) -- cycle;
\filldraw (0.52500,0.62500) -- (0.53750,0.62500) -- (0.53121,0.63116) -- cycle;
\filldraw (0.55000,0.62500) -- (0.55000,0.63750) -- (0.53982,0.63518) -- cycle;
\filldraw (0.53750,0.62500) -- (0.53750,0.63403) -- (0.53982,0.63518) -- cycle;
\filldraw (0.55000,0.63750) -- (0.54097,0.63750) -- (0.53982,0.63518) -- cycle;
\filldraw (0.53750,0.62500) -- (0.55000,0.62500) -- (0.53982,0.63518) -- cycle;
\filldraw (0.55000,0.63750) -- (0.55000,0.64595) -- (0.54473,0.64277) -- cycle;
\filldraw (0.55000,0.63750) -- (0.54097,0.63750) -- (0.54473,0.64277) -- cycle;
\filldraw (0.50000,0.70000) -- (0.50000,0.69346) -- (0.50427,0.69573) -- cycle;
\filldraw (0.50000,0.70000) -- (0.50649,0.70000) -- (0.50427,0.69573) -- cycle;
\filldraw (0.55000,0.60000) -- (0.55000,0.62500) -- (0.57500,0.62500) -- (0.57500,0.60000) -- cycle;
\filldraw (0.55000,0.62500) -- (0.55000,0.63750) -- (0.56250,0.63750) -- (0.56250,0.62500) -- cycle;
\filldraw (0.56250,0.63750) -- (0.56250,0.65000) -- (0.55271,0.64729) -- cycle;
\filldraw (0.55000,0.63750) -- (0.55000,0.64595) -- (0.55271,0.64729) -- cycle;
\filldraw (0.56250,0.65000) -- (0.55405,0.65000) -- (0.55271,0.64729) -- cycle;
\filldraw (0.55000,0.63750) -- (0.56250,0.63750) -- (0.55271,0.64729) -- cycle;
\filldraw (0.56250,0.62500) -- (0.56250,0.63750) -- (0.57500,0.63750) -- (0.57500,0.62500) -- cycle;
\filldraw (0.56250,0.63750) -- (0.56250,0.65000) -- (0.57500,0.65000) -- (0.57500,0.63750) -- cycle;
\filldraw (0.57500,0.60000) -- (0.57500,0.62500) -- (0.60000,0.62500) -- (0.60000,0.60000) -- cycle;
\filldraw (0.57500,0.62500) -- (0.57500,0.65000) -- (0.60000,0.65000) -- (0.60000,0.62500) -- cycle;
\filldraw (0.56250,0.65000) -- (0.56250,0.65664) -- (0.55786,0.65464) -- cycle;
\filldraw (0.56250,0.65000) -- (0.55405,0.65000) -- (0.55786,0.65464) -- cycle;
\filldraw (0.57500,0.65000) -- (0.57500,0.66250) -- (0.56672,0.65828) -- cycle;
\filldraw (0.56250,0.65000) -- (0.56250,0.65664) -- (0.56672,0.65828) -- cycle;
\filldraw (0.57500,0.66250) -- (0.57017,0.66250) -- (0.56672,0.65828) -- cycle;
\filldraw (0.56250,0.65000) -- (0.57500,0.65000) -- (0.56672,0.65828) -- cycle;
\filldraw (0.57500,0.66250) -- (0.57500,0.66699) -- (0.57195,0.66555) -- cycle;
\filldraw (0.57500,0.66250) -- (0.57017,0.66250) -- (0.57195,0.66555) -- cycle;
\filldraw (0.57500,0.65000) -- (0.57500,0.66250) -- (0.58750,0.66250) -- (0.58750,0.65000) -- cycle;
\filldraw (0.58750,0.66250) -- (0.58750,0.66934) -- (0.58110,0.66821) -- cycle;
\filldraw (0.57500,0.66250) -- (0.57500,0.66699) -- (0.58110,0.66821) -- cycle;
\filldraw (0.57500,0.66250) -- (0.58750,0.66250) -- (0.58110,0.66821) -- cycle;
\filldraw (0.58750,0.65000) -- (0.58750,0.66250) -- (0.60000,0.66250) -- (0.60000,0.65000) -- cycle;
\filldraw (0.60000,0.66250) -- (0.60000,0.67500) -- (0.59131,0.67119) -- cycle;
\filldraw (0.58750,0.66250) -- (0.58750,0.66934) -- (0.59131,0.67119) -- cycle;
\filldraw (0.60000,0.67500) -- (0.59326,0.67500) -- (0.59131,0.67119) -- cycle;
\filldraw (0.58750,0.66250) -- (0.60000,0.66250) -- (0.59131,0.67119) -- cycle;
\filldraw (0.58750,0.68750) -- (0.58750,0.68066) -- (0.58320,0.68320) -- cycle;
\filldraw (0.58750,0.68750) -- (0.58125,0.68750) -- (0.58320,0.68320) -- cycle;
\filldraw (0.58750,0.68750) -- (0.58750,0.70000) -- (0.58071,0.69385) -- cycle;
\filldraw (0.58750,0.70000) -- (0.58008,0.70000) -- (0.58071,0.69385) -- cycle;
\filldraw (0.58750,0.68750) -- (0.58125,0.68750) -- (0.58071,0.69385) -- cycle;
\filldraw (0.60000,0.67500) -- (0.60000,0.68750) -- (0.59131,0.67881) -- cycle;
\filldraw (0.58750,0.68750) -- (0.58750,0.68066) -- (0.59131,0.67881) -- cycle;
\filldraw (0.58750,0.68750) -- (0.60000,0.68750) -- (0.59131,0.67881) -- cycle;
\filldraw (0.60000,0.67500) -- (0.59326,0.67500) -- (0.59131,0.67881) -- cycle;
\filldraw (0.58750,0.68750) -- (0.58750,0.70000) -- (0.60000,0.70000) -- (0.60000,0.68750) -- cycle;
\filldraw (0.50000,0.70000) -- (0.50000,0.71250) -- (0.50642,0.70625) -- cycle;
\filldraw (0.50000,0.71250) -- (0.50635,0.71250) -- (0.50642,0.70625) -- cycle;
\filldraw (0.50000,0.70000) -- (0.50649,0.70000) -- (0.50642,0.70625) -- cycle;
\filldraw (0.50000,0.71250) -- (0.50000,0.71895) -- (0.50420,0.71670) -- cycle;
\filldraw (0.50000,0.71250) -- (0.50635,0.71250) -- (0.50420,0.71670) -- cycle;
\filldraw (0.52500,0.76250) -- (0.52500,0.75962) -- (0.52314,0.76064) -- cycle;
\filldraw (0.52500,0.76250) -- (0.52236,0.76250) -- (0.52314,0.76064) -- cycle;
\filldraw (0.52500,0.76250) -- (0.52500,0.76831) -- (0.52283,0.76467) -- cycle;
\filldraw (0.52500,0.76250) -- (0.52236,0.76250) -- (0.52283,0.76467) -- cycle;
\filldraw (0.53750,0.76250) -- (0.53750,0.75635) -- (0.53051,0.75787) -- cycle;
\filldraw (0.52500,0.76250) -- (0.52500,0.75962) -- (0.53051,0.75787) -- cycle;
\filldraw (0.52500,0.76250) -- (0.53750,0.76250) -- (0.53051,0.75787) -- cycle;
\filldraw (0.53750,0.76250) -- (0.53750,0.77500) -- (0.52742,0.77258) -- cycle;
\filldraw (0.52500,0.76250) -- (0.52500,0.76831) -- (0.52742,0.77258) -- cycle;
\filldraw (0.53750,0.77500) -- (0.52793,0.77500) -- (0.52742,0.77258) -- cycle;
\filldraw (0.52500,0.76250) -- (0.53750,0.76250) -- (0.52742,0.77258) -- cycle;
\filldraw (0.55000,0.76250) -- (0.55000,0.75630) -- (0.54375,0.75632) -- cycle;
\filldraw (0.53750,0.76250) -- (0.53750,0.75635) -- (0.54375,0.75632) -- cycle;
\filldraw (0.53750,0.76250) -- (0.55000,0.76250) -- (0.54375,0.75632) -- cycle;
\filldraw (0.53750,0.76250) -- (0.53750,0.77500) -- (0.55000,0.77500) -- (0.55000,0.76250) -- cycle;
\filldraw (0.53750,0.77500) -- (0.53750,0.78750) -- (0.52949,0.78062) -- cycle;
\filldraw (0.53750,0.78750) -- (0.53101,0.78750) -- (0.52949,0.78062) -- cycle;
\filldraw (0.53750,0.77500) -- (0.52793,0.77500) -- (0.52949,0.78062) -- cycle;
\filldraw (0.53750,0.78750) -- (0.53750,0.80000) -- (0.53118,0.79375) -- cycle;
\filldraw (0.53750,0.80000) -- (0.53135,0.80000) -- (0.53118,0.79375) -- cycle;
\filldraw (0.53750,0.78750) -- (0.53101,0.78750) -- (0.53118,0.79375) -- cycle;
\filldraw (0.53750,0.77500) -- (0.53750,0.78750) -- (0.55000,0.78750) -- (0.55000,0.77500) -- cycle;
\filldraw (0.53750,0.78750) -- (0.53750,0.80000) -- (0.55000,0.80000) -- (0.55000,0.78750) -- cycle;
\filldraw (0.58750,0.70000) -- (0.58750,0.71250) -- (0.58036,0.70619) -- cycle;
\filldraw (0.58750,0.71250) -- (0.58062,0.71250) -- (0.58036,0.70619) -- cycle;
\filldraw (0.58750,0.70000) -- (0.58008,0.70000) -- (0.58036,0.70619) -- cycle;
\filldraw (0.58750,0.71250) -- (0.58750,0.72500) -- (0.58097,0.71871) -- cycle;
\filldraw (0.58750,0.72500) -- (0.58130,0.72500) -- (0.58097,0.71871) -- cycle;
\filldraw (0.58750,0.71250) -- (0.58062,0.71250) -- (0.58097,0.71871) -- cycle;
\filldraw (0.58750,0.70000) -- (0.58750,0.71250) -- (0.60000,0.71250) -- (0.60000,0.70000) -- cycle;
\filldraw (0.58750,0.71250) -- (0.58750,0.72500) -- (0.60000,0.72500) -- (0.60000,0.71250) -- cycle;
\filldraw (0.58750,0.72500) -- (0.58750,0.73750) -- (0.58271,0.73188) -- cycle;
\filldraw (0.58750,0.73750) -- (0.58437,0.73750) -- (0.58271,0.73188) -- cycle;
\filldraw (0.58750,0.72500) -- (0.58130,0.72500) -- (0.58271,0.73188) -- cycle;
\filldraw (0.58750,0.73750) -- (0.58750,0.74043) -- (0.58545,0.73955) -- cycle;
\filldraw (0.58750,0.73750) -- (0.58437,0.73750) -- (0.58545,0.73955) -- cycle;
\filldraw (0.58750,0.72500) -- (0.58750,0.73750) -- (0.60000,0.73750) -- (0.60000,0.72500) -- cycle;
\filldraw (0.60000,0.73750) -- (0.60000,0.75000) -- (0.59268,0.74482) -- cycle;
\filldraw (0.58750,0.73750) -- (0.58750,0.74043) -- (0.59268,0.74482) -- cycle;
\filldraw (0.60000,0.75000) -- (0.59580,0.75000) -- (0.59268,0.74482) -- cycle;
\filldraw (0.58750,0.73750) -- (0.60000,0.73750) -- (0.59268,0.74482) -- cycle;
\filldraw (0.56250,0.76250) -- (0.56250,0.75581) -- (0.55626,0.75607) -- cycle;
\filldraw (0.55000,0.76250) -- (0.55000,0.75630) -- (0.55626,0.75607) -- cycle;
\filldraw (0.55000,0.76250) -- (0.56250,0.76250) -- (0.55626,0.75607) -- cycle;
\filldraw (0.55000,0.76250) -- (0.55000,0.77500) -- (0.56250,0.77500) -- (0.56250,0.76250) -- cycle;
\filldraw (0.57500,0.76250) -- (0.57500,0.75581) -- (0.56875,0.75581) -- cycle;
\filldraw (0.56250,0.76250) -- (0.56250,0.75581) -- (0.56875,0.75581) -- cycle;
\filldraw (0.56250,0.76250) -- (0.57500,0.76250) -- (0.56875,0.75581) -- cycle;
\filldraw (0.56250,0.76250) -- (0.56250,0.77500) -- (0.57500,0.77500) -- (0.57500,0.76250) -- cycle;
\filldraw (0.55000,0.77500) -- (0.55000,0.80000) -- (0.57500,0.80000) -- (0.57500,0.77500) -- cycle;
\filldraw (0.58750,0.76250) -- (0.58750,0.75620) -- (0.58124,0.75599) -- cycle;
\filldraw (0.57500,0.76250) -- (0.57500,0.75581) -- (0.58124,0.75599) -- cycle;
\filldraw (0.57500,0.76250) -- (0.58750,0.76250) -- (0.58124,0.75599) -- cycle;
\filldraw (0.57500,0.76250) -- (0.57500,0.77500) -- (0.58750,0.77500) -- (0.58750,0.76250) -- cycle;
\filldraw (0.60000,0.75000) -- (0.60000,0.76250) -- (0.59199,0.75449) -- cycle;
\filldraw (0.58750,0.76250) -- (0.58750,0.75620) -- (0.59199,0.75449) -- cycle;
\filldraw (0.58750,0.76250) -- (0.60000,0.76250) -- (0.59199,0.75449) -- cycle;
\filldraw (0.60000,0.75000) -- (0.59580,0.75000) -- (0.59199,0.75449) -- cycle;
\filldraw (0.58750,0.76250) -- (0.58750,0.77500) -- (0.60000,0.77500) -- (0.60000,0.76250) -- cycle;
\filldraw (0.57500,0.77500) -- (0.57500,0.80000) -- (0.60000,0.80000) -- (0.60000,0.77500) -- cycle;
\filldraw (0.52500,0.83750) -- (0.52500,0.83159) -- (0.52139,0.83389) -- cycle;
\filldraw (0.52500,0.83750) -- (0.51987,0.83750) -- (0.52139,0.83389) -- cycle;
\filldraw (0.52500,0.83750) -- (0.52500,0.84248) -- (0.52161,0.84089) -- cycle;
\filldraw (0.52500,0.83750) -- (0.51987,0.83750) -- (0.52161,0.84089) -- cycle;
\filldraw (0.53750,0.80000) -- (0.53750,0.81250) -- (0.53132,0.80625) -- cycle;
\filldraw (0.53750,0.81250) -- (0.53130,0.81250) -- (0.53132,0.80625) -- cycle;
\filldraw (0.53750,0.80000) -- (0.53135,0.80000) -- (0.53132,0.80625) -- cycle;
\filldraw (0.53750,0.81250) -- (0.53750,0.82500) -- (0.53085,0.81881) -- cycle;
\filldraw (0.53750,0.82500) -- (0.53037,0.82500) -- (0.53085,0.81881) -- cycle;
\filldraw (0.53750,0.81250) -- (0.53130,0.81250) -- (0.53085,0.81881) -- cycle;
\filldraw (0.53750,0.80000) -- (0.53750,0.81250) -- (0.55000,0.81250) -- (0.55000,0.80000) -- cycle;
\filldraw (0.53750,0.81250) -- (0.53750,0.82500) -- (0.55000,0.82500) -- (0.55000,0.81250) -- cycle;
\filldraw (0.53750,0.82500) -- (0.53750,0.83750) -- (0.52883,0.82883) -- cycle;
\filldraw (0.52500,0.83750) -- (0.52500,0.83159) -- (0.52883,0.82883) -- cycle;
\filldraw (0.52500,0.83750) -- (0.53750,0.83750) -- (0.52883,0.82883) -- cycle;
\filldraw (0.53750,0.82500) -- (0.53037,0.82500) -- (0.52883,0.82883) -- cycle;
\filldraw (0.53750,0.83750) -- (0.53750,0.85000) -- (0.52942,0.84558) -- cycle;
\filldraw (0.52500,0.83750) -- (0.52500,0.84248) -- (0.52942,0.84558) -- cycle;
\filldraw (0.53750,0.85000) -- (0.53125,0.85000) -- (0.52942,0.84558) -- cycle;
\filldraw (0.52500,0.83750) -- (0.53750,0.83750) -- (0.52942,0.84558) -- cycle;
\filldraw (0.53750,0.82500) -- (0.53750,0.83750) -- (0.55000,0.83750) -- (0.55000,0.82500) -- cycle;
\filldraw (0.53750,0.83750) -- (0.53750,0.85000) -- (0.55000,0.85000) -- (0.55000,0.83750) -- cycle;
\filldraw (0.53750,0.85000) -- (0.53750,0.86250) -- (0.53131,0.85626) -- cycle;
\filldraw (0.53750,0.86250) -- (0.53135,0.86250) -- (0.53131,0.85626) -- cycle;
\filldraw (0.53750,0.85000) -- (0.53125,0.85000) -- (0.53131,0.85626) -- cycle;
\filldraw (0.53750,0.86250) -- (0.53750,0.87241) -- (0.53281,0.86719) -- cycle;
\filldraw (0.53750,0.86250) -- (0.53135,0.86250) -- (0.53281,0.86719) -- cycle;
\filldraw (0.53750,0.85000) -- (0.53750,0.86250) -- (0.55000,0.86250) -- (0.55000,0.85000) -- cycle;
\filldraw (0.55000,0.86250) -- (0.55000,0.87500) -- (0.53909,0.87341) -- cycle;
\filldraw (0.53750,0.86250) -- (0.53750,0.87241) -- (0.53909,0.87341) -- cycle;
\filldraw (0.55000,0.87500) -- (0.53979,0.87500) -- (0.53909,0.87341) -- cycle;
\filldraw (0.53750,0.86250) -- (0.55000,0.86250) -- (0.53909,0.87341) -- cycle;
\filldraw (0.55000,0.87500) -- (0.55000,0.88750) -- (0.54156,0.88033) -- cycle;
\filldraw (0.55000,0.88750) -- (0.54336,0.88750) -- (0.54156,0.88033) -- cycle;
\filldraw (0.55000,0.87500) -- (0.53979,0.87500) -- (0.54156,0.88033) -- cycle;
\filldraw (0.55000,0.88750) -- (0.55000,0.89399) -- (0.54570,0.89180) -- cycle;
\filldraw (0.55000,0.88750) -- (0.54336,0.88750) -- (0.54570,0.89180) -- cycle;
\filldraw (0.55000,0.80000) -- (0.55000,0.85000) -- (0.60000,0.85000) -- (0.60000,0.80000) -- cycle;
\filldraw (0.55000,0.85000) -- (0.55000,0.87500) -- (0.57500,0.87500) -- (0.57500,0.85000) -- cycle;
\filldraw (0.55000,0.87500) -- (0.55000,0.88750) -- (0.56250,0.88750) -- (0.56250,0.87500) -- cycle;
\filldraw (0.56250,0.88750) -- (0.56250,0.90000) -- (0.55400,0.89600) -- cycle;
\filldraw (0.55000,0.88750) -- (0.55000,0.89399) -- (0.55400,0.89600) -- cycle;
\filldraw (0.56250,0.90000) -- (0.55601,0.90000) -- (0.55400,0.89600) -- cycle;
\filldraw (0.55000,0.88750) -- (0.56250,0.88750) -- (0.55400,0.89600) -- cycle;
\filldraw (0.56250,0.87500) -- (0.56250,0.88750) -- (0.57500,0.88750) -- (0.57500,0.87500) -- cycle;
\filldraw (0.56250,0.88750) -- (0.56250,0.90000) -- (0.57500,0.90000) -- (0.57500,0.88750) -- cycle;
\filldraw (0.57500,0.85000) -- (0.57500,0.87500) -- (0.60000,0.87500) -- (0.60000,0.85000) -- cycle;
\filldraw (0.57500,0.87500) -- (0.57500,0.90000) -- (0.60000,0.90000) -- (0.60000,0.87500) -- cycle;
\filldraw (0.51250,0.95000) -- (0.51250,0.94580) -- (0.50648,0.94457) -- cycle;
\filldraw (0.50000,0.95000) -- (0.50000,0.94351) -- (0.50648,0.94457) -- cycle;
\filldraw (0.50000,0.95000) -- (0.51250,0.95000) -- (0.50648,0.94457) -- cycle;
\filldraw (0.51250,0.95000) -- (0.51250,0.94580) -- (0.51541,0.94709) -- cycle;
\filldraw (0.51250,0.95000) -- (0.51724,0.95000) -- (0.51541,0.94709) -- cycle;
\filldraw (0.51250,0.95000) -- (0.51250,0.95493) -- (0.50636,0.95590) -- cycle;
\filldraw (0.50000,0.95000) -- (0.50000,0.95659) -- (0.50636,0.95590) -- cycle;
\filldraw (0.50000,0.95000) -- (0.51250,0.95000) -- (0.50636,0.95590) -- cycle;
\filldraw (0.52500,0.96250) -- (0.52500,0.95801) -- (0.51880,0.95630) -- cycle;
\filldraw (0.51250,0.95000) -- (0.51250,0.95493) -- (0.51880,0.95630) -- cycle;
\filldraw (0.52500,0.96250) -- (0.52031,0.96250) -- (0.51880,0.95630) -- cycle;
\filldraw (0.51250,0.95000) -- (0.51724,0.95000) -- (0.51880,0.95630) -- cycle;
\filldraw (0.52500,0.96250) -- (0.52500,0.96636) -- (0.52224,0.96526) -- cycle;
\filldraw (0.52500,0.96250) -- (0.52031,0.96250) -- (0.52224,0.96526) -- cycle;
\filldraw (0.53750,0.96250) -- (0.53750,0.95640) -- (0.53098,0.95710) -- cycle;
\filldraw (0.52500,0.96250) -- (0.52500,0.95801) -- (0.53098,0.95710) -- cycle;
\filldraw (0.52500,0.96250) -- (0.53750,0.96250) -- (0.53098,0.95710) -- cycle;
\filldraw (0.53750,0.96250) -- (0.53750,0.96904) -- (0.53094,0.96776) -- cycle;
\filldraw (0.52500,0.96250) -- (0.52500,0.96636) -- (0.53094,0.96776) -- cycle;
\filldraw (0.52500,0.96250) -- (0.53750,0.96250) -- (0.53094,0.96776) -- cycle;
\filldraw (0.55000,0.96250) -- (0.55000,0.96055) -- (0.54485,0.95850) -- cycle;
\filldraw (0.53750,0.96250) -- (0.53750,0.95640) -- (0.54485,0.95850) -- cycle;
\filldraw (0.53750,0.96250) -- (0.55000,0.96250) -- (0.54485,0.95850) -- cycle;
\filldraw (0.55000,0.96250) -- (0.55000,0.96475) -- (0.54471,0.96696) -- cycle;
\filldraw (0.53750,0.96250) -- (0.53750,0.96904) -- (0.54471,0.96696) -- cycle;
\filldraw (0.53750,0.96250) -- (0.55000,0.96250) -- (0.54471,0.96696) -- cycle;
\filldraw (0.56250,0.90000) -- (0.56250,0.90664) -- (0.55820,0.90430) -- cycle;
\filldraw (0.56250,0.90000) -- (0.55601,0.90000) -- (0.55820,0.90430) -- cycle;
\filldraw (0.57500,0.90000) -- (0.57500,0.91250) -- (0.56697,0.90803) -- cycle;
\filldraw (0.56250,0.90000) -- (0.56250,0.90664) -- (0.56697,0.90803) -- cycle;
\filldraw (0.57500,0.91250) -- (0.57178,0.91250) -- (0.56697,0.90803) -- cycle;
\filldraw (0.56250,0.90000) -- (0.57500,0.90000) -- (0.56697,0.90803) -- cycle;
\filldraw (0.57500,0.91250) -- (0.57500,0.91543) -- (0.57300,0.91450) -- cycle;
\filldraw (0.57500,0.91250) -- (0.57178,0.91250) -- (0.57300,0.91450) -- cycle;
\filldraw (0.57500,0.90000) -- (0.57500,0.91250) -- (0.58750,0.91250) -- (0.58750,0.90000) -- cycle;
\filldraw (0.58750,0.91250) -- (0.58750,0.91914) -- (0.58064,0.91736) -- cycle;
\filldraw (0.57500,0.91250) -- (0.57500,0.91543) -- (0.58064,0.91736) -- cycle;
\filldraw (0.57500,0.91250) -- (0.58750,0.91250) -- (0.58064,0.91736) -- cycle;
\filldraw (0.58750,0.90000) -- (0.58750,0.91250) -- (0.60000,0.91250) -- (0.60000,0.90000) -- cycle;
\filldraw (0.60000,0.91250) -- (0.60000,0.92500) -- (0.59175,0.92075) -- cycle;
\filldraw (0.58750,0.91250) -- (0.58750,0.91914) -- (0.59175,0.92075) -- cycle;
\filldraw (0.60000,0.92500) -- (0.59526,0.92500) -- (0.59175,0.92075) -- cycle;
\filldraw (0.58750,0.91250) -- (0.60000,0.91250) -- (0.59175,0.92075) -- cycle;
\filldraw (0.60000,0.92500) -- (0.60000,0.92954) -- (0.59690,0.92810) -- cycle;
\filldraw (0.60000,0.92500) -- (0.59526,0.92500) -- (0.59690,0.92810) -- cycle;
\filldraw (0.55000,0.96250) -- (0.55000,0.96055) -- (0.55137,0.96113) -- cycle;
\filldraw (0.55000,0.96250) -- (0.55200,0.96250) -- (0.55137,0.96113) -- cycle;
\filldraw (0.55000,0.96250) -- (0.55000,0.96475) -- (0.55146,0.96396) -- cycle;
\filldraw (0.55000,0.96250) -- (0.55200,0.96250) -- (0.55146,0.96396) -- cycle;
\filldraw (0.58750,0.97500) -- (0.58750,0.97012) -- (0.58433,0.97183) -- cycle;
\filldraw (0.58750,0.97500) -- (0.58257,0.97500) -- (0.58433,0.97183) -- cycle;
\filldraw (0.60000,0.97500) -- (0.60000,0.96870) -- (0.59362,0.96935) -- cycle;
\filldraw (0.58750,0.97500) -- (0.58750,0.97012) -- (0.59362,0.96935) -- cycle;
\filldraw (0.58750,0.97500) -- (0.60000,0.97500) -- (0.59362,0.96935) -- cycle;
\filldraw (0.58750,0.97500) -- (0.58750,0.97949) -- (0.58433,0.97817) -- cycle;
\filldraw (0.58750,0.97500) -- (0.58257,0.97500) -- (0.58433,0.97817) -- cycle;
\filldraw (0.60000,0.97500) -- (0.60000,0.98130) -- (0.59357,0.98043) -- cycle;
\filldraw (0.58750,0.97500) -- (0.58750,0.97949) -- (0.59357,0.98043) -- cycle;
\filldraw (0.58750,0.97500) -- (0.60000,0.97500) -- (0.59357,0.98043) -- cycle;
\filldraw (0.61250,0.00000) -- (0.61250,0.01250) -- (0.60770,0.00563) -- cycle;
\filldraw (0.61250,0.01250) -- (0.60610,0.01250) -- (0.60770,0.00563) -- cycle;
\filldraw (0.61250,0.00000) -- (0.60947,0.00000) -- (0.60770,0.00563) -- cycle;
\filldraw (0.61250,0.01250) -- (0.61250,0.02500) -- (0.60514,0.01906) -- cycle;
\filldraw (0.61250,0.02500) -- (0.60405,0.02500) -- (0.60514,0.01906) -- cycle;
\filldraw (0.61250,0.01250) -- (0.60610,0.01250) -- (0.60514,0.01906) -- cycle;
\filldraw (0.62500,0.01250) -- (0.62500,0.00620) -- (0.62029,0.00471) -- cycle;
\filldraw (0.61250,0.00000) -- (0.61250,0.01250) -- (0.62029,0.00471) -- cycle;
\filldraw (0.61250,0.01250) -- (0.62500,0.01250) -- (0.62029,0.00471) -- cycle;
\filldraw (0.61250,0.00000) -- (0.61543,0.00000) -- (0.62029,0.00471) -- cycle;
\filldraw (0.61250,0.01250) -- (0.61250,0.02500) -- (0.62500,0.02500) -- (0.62500,0.01250) -- cycle;
\filldraw (0.61250,0.02500) -- (0.61250,0.03750) -- (0.60273,0.02773) -- cycle;
\filldraw (0.60000,0.03750) -- (0.60000,0.02925) -- (0.60273,0.02773) -- cycle;
\filldraw (0.60000,0.03750) -- (0.61250,0.03750) -- (0.60273,0.02773) -- cycle;
\filldraw (0.61250,0.02500) -- (0.60405,0.02500) -- (0.60273,0.02773) -- cycle;
\filldraw (0.61250,0.03750) -- (0.61250,0.05000) -- (0.60413,0.04587) -- cycle;
\filldraw (0.60000,0.03750) -- (0.60000,0.04370) -- (0.60413,0.04587) -- cycle;
\filldraw (0.61250,0.05000) -- (0.60620,0.05000) -- (0.60413,0.04587) -- cycle;
\filldraw (0.60000,0.03750) -- (0.61250,0.03750) -- (0.60413,0.04587) -- cycle;
\filldraw (0.61250,0.02500) -- (0.61250,0.03750) -- (0.62500,0.03750) -- (0.62500,0.02500) -- cycle;
\filldraw (0.61250,0.03750) -- (0.61250,0.05000) -- (0.62500,0.05000) -- (0.62500,0.03750) -- cycle;
\filldraw (0.63750,0.01250) -- (0.63750,0.00630) -- (0.63125,0.00627) -- cycle;
\filldraw (0.62500,0.01250) -- (0.62500,0.00620) -- (0.63125,0.00627) -- cycle;
\filldraw (0.62500,0.01250) -- (0.63750,0.01250) -- (0.63125,0.00627) -- cycle;
\filldraw (0.62500,0.01250) -- (0.62500,0.02500) -- (0.63750,0.02500) -- (0.63750,0.01250) -- cycle;
\filldraw (0.65000,0.01250) -- (0.65000,0.00586) -- (0.64376,0.00609) -- cycle;
\filldraw (0.63750,0.01250) -- (0.63750,0.00630) -- (0.64376,0.00609) -- cycle;
\filldraw (0.63750,0.01250) -- (0.65000,0.01250) -- (0.64376,0.00609) -- cycle;
\filldraw (0.63750,0.01250) -- (0.63750,0.02500) -- (0.65000,0.02500) -- (0.65000,0.01250) -- cycle;
\filldraw (0.62500,0.02500) -- (0.62500,0.05000) -- (0.65000,0.05000) -- (0.65000,0.02500) -- cycle;
\filldraw (0.61250,0.05000) -- (0.61250,0.05615) -- (0.60835,0.05415) -- cycle;
\filldraw (0.61250,0.05000) -- (0.60620,0.05000) -- (0.60835,0.05415) -- cycle;
\filldraw (0.62500,0.05000) -- (0.62500,0.06250) -- (0.61670,0.05830) -- cycle;
\filldraw (0.61250,0.05000) -- (0.61250,0.05615) -- (0.61670,0.05830) -- cycle;
\filldraw (0.62500,0.06250) -- (0.61890,0.06250) -- (0.61670,0.05830) -- cycle;
\filldraw (0.61250,0.05000) -- (0.62500,0.05000) -- (0.61670,0.05830) -- cycle;
\filldraw (0.62500,0.06250) -- (0.62500,0.07500) -- (0.61885,0.06875) -- cycle;
\filldraw (0.62500,0.07500) -- (0.61885,0.07500) -- (0.61885,0.06875) -- cycle;
\filldraw (0.62500,0.06250) -- (0.61890,0.06250) -- (0.61885,0.06875) -- cycle;
\filldraw (0.62500,0.07500) -- (0.62500,0.08750) -- (0.61936,0.08140) -- cycle;
\filldraw (0.62500,0.08750) -- (0.62002,0.08750) -- (0.61936,0.08140) -- cycle;
\filldraw (0.62500,0.07500) -- (0.61885,0.07500) -- (0.61936,0.08140) -- cycle;
\filldraw (0.62500,0.08750) -- (0.62500,0.09561) -- (0.62122,0.09128) -- cycle;
\filldraw (0.62500,0.08750) -- (0.62002,0.08750) -- (0.62122,0.09128) -- cycle;
\filldraw (0.62500,0.05000) -- (0.62500,0.07500) -- (0.65000,0.07500) -- (0.65000,0.05000) -- cycle;
\filldraw (0.62500,0.07500) -- (0.62500,0.08750) -- (0.63750,0.08750) -- (0.63750,0.07500) -- cycle;
\filldraw (0.63750,0.08750) -- (0.63750,0.10000) -- (0.62725,0.09775) -- cycle;
\filldraw (0.62500,0.08750) -- (0.62500,0.09561) -- (0.62725,0.09775) -- cycle;
\filldraw (0.63750,0.10000) -- (0.62798,0.10000) -- (0.62725,0.09775) -- cycle;
\filldraw (0.62500,0.08750) -- (0.63750,0.08750) -- (0.62725,0.09775) -- cycle;
\filldraw (0.63750,0.07500) -- (0.63750,0.08750) -- (0.65000,0.08750) -- (0.65000,0.07500) -- cycle;
\filldraw (0.63750,0.08750) -- (0.63750,0.10000) -- (0.65000,0.10000) -- (0.65000,0.08750) -- cycle;
\filldraw (0.66250,0.01250) -- (0.66250,0.00586) -- (0.65625,0.00586) -- cycle;
\filldraw (0.65000,0.01250) -- (0.65000,0.00586) -- (0.65625,0.00586) -- cycle;
\filldraw (0.65000,0.01250) -- (0.66250,0.01250) -- (0.65625,0.00586) -- cycle;
\filldraw (0.65000,0.01250) -- (0.65000,0.02500) -- (0.66250,0.02500) -- (0.66250,0.01250) -- cycle;
\filldraw (0.67500,0.01250) -- (0.67500,0.00625) -- (0.66874,0.00607) -- cycle;
\filldraw (0.66250,0.01250) -- (0.66250,0.00586) -- (0.66874,0.00607) -- cycle;
\filldraw (0.66250,0.01250) -- (0.67500,0.01250) -- (0.66874,0.00607) -- cycle;
\filldraw (0.66250,0.01250) -- (0.66250,0.02500) -- (0.67500,0.02500) -- (0.67500,0.01250) -- cycle;
\filldraw (0.65000,0.02500) -- (0.65000,0.05000) -- (0.67500,0.05000) -- (0.67500,0.02500) -- cycle;
\filldraw (0.67500,0.01250) -- (0.67500,0.00625) -- (0.67979,0.00771) -- cycle;
\filldraw (0.67500,0.01250) -- (0.68223,0.01250) -- (0.67979,0.00771) -- cycle;
\filldraw (0.68750,0.02500) -- (0.68750,0.01782) -- (0.68396,0.01604) -- cycle;
\filldraw (0.67500,0.01250) -- (0.67500,0.02500) -- (0.68396,0.01604) -- cycle;
\filldraw (0.67500,0.02500) -- (0.68750,0.02500) -- (0.68396,0.01604) -- cycle;
\filldraw (0.67500,0.01250) -- (0.68223,0.01250) -- (0.68396,0.01604) -- cycle;
\filldraw (0.68750,0.02500) -- (0.68750,0.01782) -- (0.69192,0.02058) -- cycle;
\filldraw (0.68750,0.02500) -- (0.69365,0.02500) -- (0.69192,0.02058) -- cycle;
\filldraw (0.67500,0.02500) -- (0.67500,0.03750) -- (0.68750,0.03750) -- (0.68750,0.02500) -- cycle;
\filldraw (0.67500,0.03750) -- (0.67500,0.05000) -- (0.68750,0.05000) -- (0.68750,0.03750) -- cycle;
\filldraw (0.70000,0.03750) -- (0.70000,0.03560) -- (0.69514,0.02986) -- cycle;
\filldraw (0.68750,0.02500) -- (0.68750,0.03750) -- (0.69514,0.02986) -- cycle;
\filldraw (0.68750,0.03750) -- (0.70000,0.03750) -- (0.69514,0.02986) -- cycle;
\filldraw (0.68750,0.02500) -- (0.69365,0.02500) -- (0.69514,0.02986) -- cycle;
\filldraw (0.68750,0.03750) -- (0.68750,0.05000) -- (0.70000,0.05000) -- (0.70000,0.03750) -- cycle;
\filldraw (0.65000,0.05000) -- (0.65000,0.07500) -- (0.67500,0.07500) -- (0.67500,0.05000) -- cycle;
\filldraw (0.66250,0.07500) -- (0.66250,0.08174) -- (0.65864,0.08364) -- cycle;
\filldraw (0.65000,0.07500) -- (0.65000,0.08750) -- (0.65864,0.08364) -- cycle;
\filldraw (0.65000,0.08750) -- (0.65674,0.08750) -- (0.65864,0.08364) -- cycle;
\filldraw (0.65000,0.07500) -- (0.66250,0.07500) -- (0.65864,0.08364) -- cycle;
\filldraw (0.65000,0.08750) -- (0.65000,0.10000) -- (0.65662,0.09375) -- cycle;
\filldraw (0.65000,0.10000) -- (0.65654,0.10000) -- (0.65662,0.09375) -- cycle;
\filldraw (0.65000,0.08750) -- (0.65674,0.08750) -- (0.65662,0.09375) -- cycle;
\filldraw (0.67500,0.07500) -- (0.67500,0.08120) -- (0.66874,0.08146) -- cycle;
\filldraw (0.66250,0.07500) -- (0.66250,0.08174) -- (0.66874,0.08146) -- cycle;
\filldraw (0.66250,0.07500) -- (0.67500,0.07500) -- (0.66874,0.08146) -- cycle;
\filldraw (0.67500,0.05000) -- (0.67500,0.06250) -- (0.68750,0.06250) -- (0.68750,0.05000) -- cycle;
\filldraw (0.67500,0.06250) -- (0.67500,0.07500) -- (0.68750,0.07500) -- (0.68750,0.06250) -- cycle;
\filldraw (0.70000,0.05000) -- (0.70000,0.05874) -- (0.69749,0.05999) -- cycle;
\filldraw (0.68750,0.05000) -- (0.68750,0.06250) -- (0.69749,0.05999) -- cycle;
\filldraw (0.68750,0.06250) -- (0.69619,0.06250) -- (0.69749,0.05999) -- cycle;
\filldraw (0.68750,0.05000) -- (0.70000,0.05000) -- (0.69749,0.05999) -- cycle;
\filldraw (0.68750,0.06250) -- (0.68750,0.07500) -- (0.69470,0.06841) -- cycle;
\filldraw (0.68750,0.07500) -- (0.69341,0.07500) -- (0.69470,0.06841) -- cycle;
\filldraw (0.68750,0.06250) -- (0.69619,0.06250) -- (0.69470,0.06841) -- cycle;
\filldraw (0.68750,0.07500) -- (0.68750,0.08140) -- (0.68126,0.08131) -- cycle;
\filldraw (0.67500,0.07500) -- (0.67500,0.08120) -- (0.68126,0.08131) -- cycle;
\filldraw (0.67500,0.07500) -- (0.68750,0.07500) -- (0.68126,0.08131) -- cycle;
\filldraw (0.68750,0.07500) -- (0.68750,0.08140) -- (0.69165,0.07915) -- cycle;
\filldraw (0.68750,0.07500) -- (0.69341,0.07500) -- (0.69165,0.07915) -- cycle;
\filldraw (0.63750,0.10000) -- (0.63750,0.11250) -- (0.62947,0.10562) -- cycle;
\filldraw (0.63750,0.11250) -- (0.63091,0.11250) -- (0.62947,0.10562) -- cycle;
\filldraw (0.63750,0.10000) -- (0.62798,0.10000) -- (0.62947,0.10562) -- cycle;
\filldraw (0.63750,0.11250) -- (0.63750,0.12500) -- (0.63336,0.11989) -- cycle;
\filldraw (0.63750,0.12500) -- (0.63569,0.12500) -- (0.63336,0.11989) -- cycle;
\filldraw (0.63750,0.11250) -- (0.63091,0.11250) -- (0.63336,0.11989) -- cycle;
\filldraw (0.63750,0.10000) -- (0.63750,0.11250) -- (0.65000,0.11250) -- (0.65000,0.10000) -- cycle;
\filldraw (0.63750,0.11250) -- (0.63750,0.12500) -- (0.65000,0.12500) -- (0.65000,0.11250) -- cycle;
\filldraw (0.63750,0.12500) -- (0.63750,0.12681) -- (0.63630,0.12620) -- cycle;
\filldraw (0.63750,0.12500) -- (0.63569,0.12500) -- (0.63630,0.12620) -- cycle;
\filldraw (0.63750,0.15000) -- (0.63750,0.14492) -- (0.63376,0.14626) -- cycle;
\filldraw (0.63750,0.15000) -- (0.63037,0.15000) -- (0.63376,0.14626) -- cycle;
\filldraw (0.65000,0.12500) -- (0.65000,0.13750) -- (0.64233,0.13267) -- cycle;
\filldraw (0.63750,0.12500) -- (0.63750,0.12681) -- (0.64233,0.13267) -- cycle;
\filldraw (0.65000,0.13750) -- (0.64375,0.13750) -- (0.64233,0.13267) -- cycle;
\filldraw (0.63750,0.12500) -- (0.65000,0.12500) -- (0.64233,0.13267) -- cycle;
\filldraw (0.65000,0.13750) -- (0.65000,0.15000) -- (0.64189,0.14189) -- cycle;
\filldraw (0.63750,0.15000) -- (0.63750,0.14492) -- (0.64189,0.14189) -- cycle;
\filldraw (0.63750,0.15000) -- (0.65000,0.15000) -- (0.64189,0.14189) -- cycle;
\filldraw (0.65000,0.13750) -- (0.64375,0.13750) -- (0.64189,0.14189) -- cycle;
\filldraw (0.61250,0.16250) -- (0.61250,0.15630) -- (0.60624,0.15636) -- cycle;
\filldraw (0.60000,0.16250) -- (0.60000,0.15645) -- (0.60624,0.15636) -- cycle;
\filldraw (0.60000,0.16250) -- (0.61250,0.16250) -- (0.60624,0.15636) -- cycle;
\filldraw (0.60000,0.16250) -- (0.60000,0.17500) -- (0.61250,0.17500) -- (0.61250,0.16250) -- cycle;
\filldraw (0.62500,0.16250) -- (0.62500,0.15425) -- (0.61901,0.15533) -- cycle;
\filldraw (0.61250,0.16250) -- (0.61250,0.15630) -- (0.61901,0.15533) -- cycle;
\filldraw (0.61250,0.16250) -- (0.62500,0.16250) -- (0.61901,0.15533) -- cycle;
\filldraw (0.61250,0.16250) -- (0.61250,0.17500) -- (0.62500,0.17500) -- (0.62500,0.16250) -- cycle;
\filldraw (0.60000,0.17500) -- (0.60000,0.20000) -- (0.62500,0.20000) -- (0.62500,0.17500) -- cycle;
\filldraw (0.63750,0.15000) -- (0.63750,0.16250) -- (0.62803,0.15303) -- cycle;
\filldraw (0.62500,0.16250) -- (0.62500,0.15425) -- (0.62803,0.15303) -- cycle;
\filldraw (0.62500,0.16250) -- (0.63750,0.16250) -- (0.62803,0.15303) -- cycle;
\filldraw (0.63750,0.15000) -- (0.63037,0.15000) -- (0.62803,0.15303) -- cycle;
\filldraw (0.62500,0.16250) -- (0.62500,0.17500) -- (0.63750,0.17500) -- (0.63750,0.16250) -- cycle;
\filldraw (0.63750,0.15000) -- (0.63750,0.16250) -- (0.65000,0.16250) -- (0.65000,0.15000) -- cycle;
\filldraw (0.63750,0.16250) -- (0.63750,0.17500) -- (0.65000,0.17500) -- (0.65000,0.16250) -- cycle;
\filldraw (0.62500,0.17500) -- (0.62500,0.20000) -- (0.65000,0.20000) -- (0.65000,0.17500) -- cycle;
\filldraw (0.66250,0.11250) -- (0.66250,0.10605) -- (0.65852,0.10398) -- cycle;
\filldraw (0.65000,0.10000) -- (0.65000,0.11250) -- (0.65852,0.10398) -- cycle;
\filldraw (0.65000,0.11250) -- (0.66250,0.11250) -- (0.65852,0.10398) -- cycle;
\filldraw (0.65000,0.10000) -- (0.65654,0.10000) -- (0.65852,0.10398) -- cycle;
\filldraw (0.65000,0.11250) -- (0.65000,0.12500) -- (0.66250,0.12500) -- (0.66250,0.11250) -- cycle;
\filldraw (0.67500,0.11250) -- (0.67500,0.10767) -- (0.66886,0.10682) -- cycle;
\filldraw (0.66250,0.11250) -- (0.66250,0.10605) -- (0.66886,0.10682) -- cycle;
\filldraw (0.66250,0.11250) -- (0.67500,0.11250) -- (0.66886,0.10682) -- cycle;
\filldraw (0.66250,0.11250) -- (0.66250,0.12500) -- (0.67500,0.12500) -- (0.67500,0.11250) -- cycle;
\filldraw (0.65000,0.12500) -- (0.65000,0.15000) -- (0.67500,0.15000) -- (0.67500,0.12500) -- cycle;
\filldraw (0.67500,0.11250) -- (0.67500,0.10767) -- (0.67830,0.10920) -- cycle;
\filldraw (0.67500,0.11250) -- (0.68013,0.11250) -- (0.67830,0.10920) -- cycle;
\filldraw (0.68750,0.12500) -- (0.68750,0.11851) -- (0.68325,0.11675) -- cycle;
\filldraw (0.67500,0.11250) -- (0.67500,0.12500) -- (0.68325,0.11675) -- cycle;
\filldraw (0.67500,0.12500) -- (0.68750,0.12500) -- (0.68325,0.11675) -- cycle;
\filldraw (0.67500,0.11250) -- (0.68013,0.11250) -- (0.68325,0.11675) -- cycle;
\filldraw (0.68750,0.12500) -- (0.68750,0.11851) -- (0.69177,0.12073) -- cycle;
\filldraw (0.68750,0.12500) -- (0.69414,0.12500) -- (0.69177,0.12073) -- cycle;
\filldraw (0.67500,0.12500) -- (0.67500,0.13750) -- (0.68750,0.13750) -- (0.68750,0.12500) -- cycle;
\filldraw (0.67500,0.13750) -- (0.67500,0.15000) -- (0.68750,0.15000) -- (0.68750,0.13750) -- cycle;
\filldraw (0.70000,0.13750) -- (0.70000,0.13076) -- (0.69614,0.12886) -- cycle;
\filldraw (0.68750,0.12500) -- (0.68750,0.13750) -- (0.69614,0.12886) -- cycle;
\filldraw (0.68750,0.13750) -- (0.70000,0.13750) -- (0.69614,0.12886) -- cycle;
\filldraw (0.68750,0.12500) -- (0.69414,0.12500) -- (0.69614,0.12886) -- cycle;
\filldraw (0.68750,0.13750) -- (0.68750,0.15000) -- (0.70000,0.15000) -- (0.70000,0.13750) -- cycle;
\filldraw (0.65000,0.15000) -- (0.65000,0.20000) -- (0.70000,0.20000) -- (0.70000,0.15000) -- cycle;
\filldraw (0.60000,0.20000) -- (0.60000,0.30000) -- (0.70000,0.30000) -- (0.70000,0.20000) -- cycle;
\filldraw (0.60000,0.30000) -- (0.60000,0.35000) -- (0.65000,0.35000) -- (0.65000,0.30000) -- cycle;
\filldraw (0.60000,0.35000) -- (0.60000,0.40000) -- (0.65000,0.40000) -- (0.65000,0.35000) -- cycle;
\filldraw (0.65000,0.30000) -- (0.65000,0.32500) -- (0.67500,0.32500) -- (0.67500,0.30000) -- cycle;
\filldraw (0.65000,0.32500) -- (0.65000,0.35000) -- (0.67500,0.35000) -- (0.67500,0.32500) -- cycle;
\filldraw (0.67500,0.30000) -- (0.67500,0.32500) -- (0.70000,0.32500) -- (0.70000,0.30000) -- cycle;
\filldraw (0.67500,0.32500) -- (0.67500,0.33750) -- (0.68750,0.33750) -- (0.68750,0.32500) -- cycle;
\filldraw (0.67500,0.33750) -- (0.67500,0.35000) -- (0.68750,0.35000) -- (0.68750,0.33750) -- cycle;
\filldraw (0.70000,0.32500) -- (0.70000,0.33140) -- (0.69587,0.33337) -- cycle;
\filldraw (0.68750,0.32500) -- (0.68750,0.33750) -- (0.69587,0.33337) -- cycle;
\filldraw (0.68750,0.33750) -- (0.69326,0.33750) -- (0.69587,0.33337) -- cycle;
\filldraw (0.68750,0.32500) -- (0.70000,0.32500) -- (0.69587,0.33337) -- cycle;
\filldraw (0.68750,0.33750) -- (0.68750,0.35000) -- (0.68986,0.34596) -- cycle;
\filldraw (0.68750,0.35000) -- (0.68760,0.35000) -- (0.68986,0.34596) -- cycle;
\filldraw (0.68750,0.33750) -- (0.69326,0.33750) -- (0.68986,0.34596) -- cycle;
\filldraw (0.65000,0.35000) -- (0.65000,0.36250) -- (0.66250,0.36250) -- (0.66250,0.35000) -- cycle;
\filldraw (0.65000,0.36250) -- (0.65000,0.37500) -- (0.66250,0.37500) -- (0.66250,0.36250) -- cycle;
\filldraw (0.67500,0.35000) -- (0.67500,0.35884) -- (0.67256,0.36006) -- cycle;
\filldraw (0.66250,0.35000) -- (0.66250,0.36250) -- (0.67256,0.36006) -- cycle;
\filldraw (0.66250,0.36250) -- (0.67134,0.36250) -- (0.67256,0.36006) -- cycle;
\filldraw (0.66250,0.35000) -- (0.67500,0.35000) -- (0.67256,0.36006) -- cycle;
\filldraw (0.67500,0.37500) -- (0.67500,0.36714) -- (0.67239,0.36511) -- cycle;
\filldraw (0.66250,0.36250) -- (0.66250,0.37500) -- (0.67239,0.36511) -- cycle;
\filldraw (0.66250,0.37500) -- (0.67500,0.37500) -- (0.67239,0.36511) -- cycle;
\filldraw (0.66250,0.36250) -- (0.67134,0.36250) -- (0.67239,0.36511) -- cycle;
\filldraw (0.65000,0.37500) -- (0.65000,0.38750) -- (0.66250,0.38750) -- (0.66250,0.37500) -- cycle;
\filldraw (0.65000,0.38750) -- (0.65000,0.40000) -- (0.66250,0.40000) -- (0.66250,0.38750) -- cycle;
\filldraw (0.67500,0.37500) -- (0.67500,0.38047) -- (0.67083,0.38333) -- cycle;
\filldraw (0.66250,0.37500) -- (0.66250,0.38750) -- (0.67083,0.38333) -- cycle;
\filldraw (0.66250,0.38750) -- (0.66904,0.38750) -- (0.67083,0.38333) -- cycle;
\filldraw (0.66250,0.37500) -- (0.67500,0.37500) -- (0.67083,0.38333) -- cycle;
\filldraw (0.67500,0.40000) -- (0.67500,0.39346) -- (0.67104,0.39146) -- cycle;
\filldraw (0.66250,0.38750) -- (0.66250,0.40000) -- (0.67104,0.39146) -- cycle;
\filldraw (0.66250,0.40000) -- (0.67500,0.40000) -- (0.67104,0.39146) -- cycle;
\filldraw (0.66250,0.38750) -- (0.66904,0.38750) -- (0.67104,0.39146) -- cycle;
\filldraw (0.68750,0.35000) -- (0.68750,0.35010) -- (0.68390,0.35314) -- cycle;
\filldraw (0.67500,0.35000) -- (0.67500,0.35884) -- (0.68390,0.35314) -- cycle;
\filldraw (0.67500,0.35000) -- (0.68750,0.35000) -- (0.68390,0.35314) -- cycle;
\filldraw (0.67500,0.37500) -- (0.67500,0.36714) -- (0.67898,0.37102) -- cycle;
\filldraw (0.67500,0.37500) -- (0.68018,0.37500) -- (0.67898,0.37102) -- cycle;
\filldraw (0.68750,0.35000) -- (0.68750,0.35010) -- (0.68755,0.35005) -- cycle;
\filldraw (0.68750,0.35000) -- (0.68760,0.35000) -- (0.68755,0.35005) -- cycle;
\filldraw (0.67500,0.37500) -- (0.67500,0.38047) -- (0.67854,0.37854) -- cycle;
\filldraw (0.67500,0.37500) -- (0.68018,0.37500) -- (0.67854,0.37854) -- cycle;
\filldraw (0.68750,0.40000) -- (0.68750,0.39360) -- (0.68124,0.39352) -- cycle;
\filldraw (0.67500,0.40000) -- (0.67500,0.39346) -- (0.68124,0.39352) -- cycle;
\filldraw (0.67500,0.40000) -- (0.68750,0.40000) -- (0.68124,0.39352) -- cycle;
\filldraw (0.70000,0.40000) -- (0.70000,0.39375) -- (0.69375,0.39365) -- cycle;
\filldraw (0.68750,0.40000) -- (0.68750,0.39360) -- (0.69375,0.39365) -- cycle;
\filldraw (0.68750,0.40000) -- (0.70000,0.40000) -- (0.69375,0.39365) -- cycle;
\filldraw (0.60000,0.40000) -- (0.60000,0.50000) -- (0.70000,0.50000) -- (0.70000,0.40000) -- cycle;
\filldraw (0.60000,0.50000) -- (0.60000,0.55000) -- (0.65000,0.55000) -- (0.65000,0.50000) -- cycle;
\filldraw (0.60000,0.55000) -- (0.60000,0.57500) -- (0.62500,0.57500) -- (0.62500,0.55000) -- cycle;
\filldraw (0.61250,0.57500) -- (0.61250,0.58750) -- (0.60386,0.58364) -- cycle;
\filldraw (0.60000,0.57500) -- (0.60000,0.58174) -- (0.60386,0.58364) -- cycle;
\filldraw (0.61250,0.58750) -- (0.60581,0.58750) -- (0.60386,0.58364) -- cycle;
\filldraw (0.60000,0.57500) -- (0.61250,0.57500) -- (0.60386,0.58364) -- cycle;
\filldraw (0.61250,0.58750) -- (0.61250,0.59912) -- (0.60797,0.59547) -- cycle;
\filldraw (0.60000,0.60000) -- (0.60000,0.59326) -- (0.60797,0.59547) -- cycle;
\filldraw (0.60000,0.60000) -- (0.61167,0.60000) -- (0.60797,0.59547) -- cycle;
\filldraw (0.61250,0.58750) -- (0.60581,0.58750) -- (0.60797,0.59547) -- cycle;
\filldraw (0.61250,0.57500) -- (0.61250,0.58750) -- (0.62500,0.58750) -- (0.62500,0.57500) -- cycle;
\filldraw (0.62500,0.58750) -- (0.62500,0.60000) -- (0.61311,0.59939) -- cycle;
\filldraw (0.61250,0.58750) -- (0.61250,0.59912) -- (0.61311,0.59939) -- cycle;
\filldraw (0.62500,0.60000) -- (0.61357,0.60000) -- (0.61311,0.59939) -- cycle;
\filldraw (0.61250,0.58750) -- (0.62500,0.58750) -- (0.61311,0.59939) -- cycle;
\filldraw (0.62500,0.55000) -- (0.62500,0.57500) -- (0.65000,0.57500) -- (0.65000,0.55000) -- cycle;
\filldraw (0.62500,0.57500) -- (0.62500,0.60000) -- (0.65000,0.60000) -- (0.65000,0.57500) -- cycle;
\filldraw (0.65000,0.50000) -- (0.65000,0.55000) -- (0.70000,0.55000) -- (0.70000,0.50000) -- cycle;
\filldraw (0.65000,0.55000) -- (0.65000,0.60000) -- (0.70000,0.60000) -- (0.70000,0.55000) -- cycle;
\filldraw (0.61250,0.61250) -- (0.61250,0.60083) -- (0.61194,0.60056) -- cycle;
\filldraw (0.60000,0.60000) -- (0.60000,0.61250) -- (0.61194,0.60056) -- cycle;
\filldraw (0.60000,0.61250) -- (0.61250,0.61250) -- (0.61194,0.60056) -- cycle;
\filldraw (0.60000,0.60000) -- (0.61167,0.60000) -- (0.61194,0.60056) -- cycle;
\filldraw (0.60000,0.61250) -- (0.60000,0.62500) -- (0.61250,0.62500) -- (0.61250,0.61250) -- cycle;
\filldraw (0.62500,0.60000) -- (0.62500,0.61250) -- (0.61313,0.60063) -- cycle;
\filldraw (0.61250,0.61250) -- (0.61250,0.60083) -- (0.61313,0.60063) -- cycle;
\filldraw (0.61250,0.61250) -- (0.62500,0.61250) -- (0.61313,0.60063) -- cycle;
\filldraw (0.62500,0.60000) -- (0.61357,0.60000) -- (0.61313,0.60063) -- cycle;
\filldraw (0.61250,0.61250) -- (0.61250,0.62500) -- (0.62500,0.62500) -- (0.62500,0.61250) -- cycle;
\filldraw (0.60000,0.62500) -- (0.60000,0.65000) -- (0.62500,0.65000) -- (0.62500,0.62500) -- cycle;
\filldraw (0.62500,0.60000) -- (0.62500,0.61250) -- (0.63750,0.61250) -- (0.63750,0.60000) -- cycle;
\filldraw (0.63750,0.61250) -- (0.63750,0.62217) -- (0.63567,0.62317) -- cycle;
\filldraw (0.62500,0.61250) -- (0.62500,0.62500) -- (0.63567,0.62317) -- cycle;
\filldraw (0.62500,0.62500) -- (0.63491,0.62500) -- (0.63567,0.62317) -- cycle;
\filldraw (0.62500,0.61250) -- (0.63750,0.61250) -- (0.63567,0.62317) -- cycle;
\filldraw (0.63750,0.60000) -- (0.63750,0.61250) -- (0.65000,0.61250) -- (0.65000,0.60000) -- cycle;
\filldraw (0.65000,0.61250) -- (0.65000,0.62500) -- (0.63928,0.62322) -- cycle;
\filldraw (0.63750,0.61250) -- (0.63750,0.62217) -- (0.63928,0.62322) -- cycle;
\filldraw (0.65000,0.62500) -- (0.64009,0.62500) -- (0.63928,0.62322) -- cycle;
\filldraw (0.63750,0.61250) -- (0.65000,0.61250) -- (0.63928,0.62322) -- cycle;
\filldraw (0.63750,0.63750) -- (0.63750,0.62793) -- (0.63569,0.62681) -- cycle;
\filldraw (0.62500,0.62500) -- (0.62500,0.63750) -- (0.63569,0.62681) -- cycle;
\filldraw (0.62500,0.63750) -- (0.63750,0.63750) -- (0.63569,0.62681) -- cycle;
\filldraw (0.62500,0.62500) -- (0.63491,0.62500) -- (0.63569,0.62681) -- cycle;
\filldraw (0.62500,0.63750) -- (0.62500,0.65000) -- (0.63750,0.65000) -- (0.63750,0.63750) -- cycle;
\filldraw (0.65000,0.62500) -- (0.65000,0.63750) -- (0.63931,0.62681) -- cycle;
\filldraw (0.63750,0.63750) -- (0.63750,0.62793) -- (0.63931,0.62681) -- cycle;
\filldraw (0.63750,0.63750) -- (0.65000,0.63750) -- (0.63931,0.62681) -- cycle;
\filldraw (0.65000,0.62500) -- (0.64009,0.62500) -- (0.63931,0.62681) -- cycle;
\filldraw (0.63750,0.63750) -- (0.63750,0.65000) -- (0.65000,0.65000) -- (0.65000,0.63750) -- cycle;
\filldraw (0.60000,0.65000) -- (0.60000,0.66250) -- (0.61250,0.66250) -- (0.61250,0.65000) -- cycle;
\filldraw (0.60000,0.66250) -- (0.60000,0.67500) -- (0.61250,0.67500) -- (0.61250,0.66250) -- cycle;
\filldraw (0.62500,0.65000) -- (0.62500,0.65630) -- (0.62004,0.65754) -- cycle;
\filldraw (0.61250,0.65000) -- (0.61250,0.66250) -- (0.62004,0.65754) -- cycle;
\filldraw (0.61250,0.66250) -- (0.61265,0.66250) -- (0.62004,0.65754) -- cycle;
\filldraw (0.61250,0.65000) -- (0.62500,0.65000) -- (0.62004,0.65754) -- cycle;
\filldraw (0.62500,0.67500) -- (0.62500,0.66870) -- (0.62004,0.66746) -- cycle;
\filldraw (0.61250,0.66250) -- (0.61250,0.67500) -- (0.62004,0.66746) -- cycle;
\filldraw (0.61250,0.67500) -- (0.62500,0.67500) -- (0.62004,0.66746) -- cycle;
\filldraw (0.61250,0.66250) -- (0.61265,0.66250) -- (0.62004,0.66746) -- cycle;
\filldraw (0.60000,0.67500) -- (0.60000,0.70000) -- (0.62500,0.70000) -- (0.62500,0.67500) -- cycle;
\filldraw (0.63750,0.65000) -- (0.63750,0.66250) -- (0.62969,0.65781) -- cycle;
\filldraw (0.62500,0.65000) -- (0.62500,0.65630) -- (0.62969,0.65781) -- cycle;
\filldraw (0.63750,0.66250) -- (0.63462,0.66250) -- (0.62969,0.65781) -- cycle;
\filldraw (0.62500,0.65000) -- (0.63750,0.65000) -- (0.62969,0.65781) -- cycle;
\filldraw (0.63750,0.66250) -- (0.63750,0.67500) -- (0.62988,0.66738) -- cycle;
\filldraw (0.62500,0.67500) -- (0.62500,0.66870) -- (0.62988,0.66738) -- cycle;
\filldraw (0.62500,0.67500) -- (0.63750,0.67500) -- (0.62988,0.66738) -- cycle;
\filldraw (0.63750,0.66250) -- (0.63462,0.66250) -- (0.62988,0.66738) -- cycle;
\filldraw (0.63750,0.65000) -- (0.63750,0.66250) -- (0.65000,0.66250) -- (0.65000,0.65000) -- cycle;
\filldraw (0.65000,0.66250) -- (0.65000,0.67153) -- (0.64702,0.67202) -- cycle;
\filldraw (0.63750,0.66250) -- (0.63750,0.67500) -- (0.64702,0.67202) -- cycle;
\filldraw (0.63750,0.67500) -- (0.64590,0.67500) -- (0.64702,0.67202) -- cycle;
\filldraw (0.63750,0.66250) -- (0.65000,0.66250) -- (0.64702,0.67202) -- cycle;
\filldraw (0.62500,0.67500) -- (0.62500,0.68750) -- (0.63750,0.68750) -- (0.63750,0.67500) -- cycle;
\filldraw (0.62500,0.68750) -- (0.62500,0.70000) -- (0.63750,0.70000) -- (0.63750,0.68750) -- cycle;
\filldraw (0.65000,0.68750) -- (0.65000,0.67847) -- (0.64756,0.67744) -- cycle;
\filldraw (0.63750,0.67500) -- (0.63750,0.68750) -- (0.64756,0.67744) -- cycle;
\filldraw (0.63750,0.68750) -- (0.65000,0.68750) -- (0.64756,0.67744) -- cycle;
\filldraw (0.63750,0.67500) -- (0.64590,0.67500) -- (0.64756,0.67744) -- cycle;
\filldraw (0.63750,0.68750) -- (0.63750,0.70000) -- (0.65000,0.70000) -- (0.65000,0.68750) -- cycle;
\filldraw (0.65000,0.60000) -- (0.65000,0.65000) -- (0.70000,0.65000) -- (0.70000,0.60000) -- cycle;
\filldraw (0.65000,0.65000) -- (0.65000,0.66250) -- (0.66250,0.66250) -- (0.66250,0.65000) -- cycle;
\filldraw (0.66250,0.66250) -- (0.66250,0.66953) -- (0.65581,0.67051) -- cycle;
\filldraw (0.65000,0.66250) -- (0.65000,0.67153) -- (0.65581,0.67051) -- cycle;
\filldraw (0.65000,0.66250) -- (0.66250,0.66250) -- (0.65581,0.67051) -- cycle;
\filldraw (0.66250,0.65000) -- (0.66250,0.66250) -- (0.67500,0.66250) -- (0.67500,0.65000) -- cycle;
\filldraw (0.67500,0.66250) -- (0.67500,0.67500) -- (0.66655,0.67095) -- cycle;
\filldraw (0.66250,0.66250) -- (0.66250,0.66953) -- (0.66655,0.67095) -- cycle;
\filldraw (0.67500,0.67500) -- (0.67031,0.67500) -- (0.66655,0.67095) -- cycle;
\filldraw (0.66250,0.66250) -- (0.67500,0.66250) -- (0.66655,0.67095) -- cycle;
\filldraw (0.66250,0.68750) -- (0.66250,0.68047) -- (0.65581,0.67949) -- cycle;
\filldraw (0.65000,0.68750) -- (0.65000,0.67847) -- (0.65581,0.67949) -- cycle;
\filldraw (0.65000,0.68750) -- (0.66250,0.68750) -- (0.65581,0.67949) -- cycle;
\filldraw (0.65000,0.68750) -- (0.65000,0.70000) -- (0.66250,0.70000) -- (0.66250,0.68750) -- cycle;
\filldraw (0.67500,0.67500) -- (0.67500,0.68750) -- (0.66677,0.67927) -- cycle;
\filldraw (0.66250,0.68750) -- (0.66250,0.68047) -- (0.66677,0.67927) -- cycle;
\filldraw (0.66250,0.68750) -- (0.67500,0.68750) -- (0.66677,0.67927) -- cycle;
\filldraw (0.67500,0.67500) -- (0.67031,0.67500) -- (0.66677,0.67927) -- cycle;
\filldraw (0.66250,0.68750) -- (0.66250,0.70000) -- (0.67500,0.70000) -- (0.67500,0.68750) -- cycle;
\filldraw (0.67500,0.65000) -- (0.67500,0.67500) -- (0.70000,0.67500) -- (0.70000,0.65000) -- cycle;
\filldraw (0.67500,0.67500) -- (0.67500,0.70000) -- (0.70000,0.70000) -- (0.70000,0.67500) -- cycle;
\filldraw (0.60000,0.70000) -- (0.60000,0.80000) -- (0.70000,0.80000) -- (0.70000,0.70000) -- cycle;
\filldraw (0.60000,0.80000) -- (0.60000,0.90000) -- (0.70000,0.90000) -- (0.70000,0.80000) -- cycle;
\filldraw (0.60000,0.90000) -- (0.60000,0.92500) -- (0.62500,0.92500) -- (0.62500,0.90000) -- cycle;
\filldraw (0.61250,0.92500) -- (0.61250,0.93130) -- (0.60604,0.93048) -- cycle;
\filldraw (0.60000,0.92500) -- (0.60000,0.92954) -- (0.60604,0.93048) -- cycle;
\filldraw (0.60000,0.92500) -- (0.61250,0.92500) -- (0.60604,0.93048) -- cycle;
\filldraw (0.62500,0.92500) -- (0.62500,0.93750) -- (0.61726,0.93274) -- cycle;
\filldraw (0.61250,0.92500) -- (0.61250,0.93130) -- (0.61726,0.93274) -- cycle;
\filldraw (0.62500,0.93750) -- (0.62285,0.93750) -- (0.61726,0.93274) -- cycle;
\filldraw (0.61250,0.92500) -- (0.62500,0.92500) -- (0.61726,0.93274) -- cycle;
\filldraw (0.62500,0.93750) -- (0.62500,0.93960) -- (0.62354,0.93896) -- cycle;
\filldraw (0.62500,0.93750) -- (0.62285,0.93750) -- (0.62354,0.93896) -- cycle;
\filldraw (0.62500,0.90000) -- (0.62500,0.92500) -- (0.65000,0.92500) -- (0.65000,0.90000) -- cycle;
\filldraw (0.62500,0.92500) -- (0.62500,0.93750) -- (0.63750,0.93750) -- (0.63750,0.92500) -- cycle;
\filldraw (0.63750,0.93750) -- (0.63750,0.94370) -- (0.63021,0.94164) -- cycle;
\filldraw (0.62500,0.93750) -- (0.62500,0.93960) -- (0.63021,0.94164) -- cycle;
\filldraw (0.62500,0.93750) -- (0.63750,0.93750) -- (0.63021,0.94164) -- cycle;
\filldraw (0.63750,0.92500) -- (0.63750,0.93750) -- (0.65000,0.93750) -- (0.65000,0.92500) -- cycle;
\filldraw (0.65000,0.93750) -- (0.65000,0.94585) -- (0.64403,0.94469) -- cycle;
\filldraw (0.63750,0.93750) -- (0.63750,0.94370) -- (0.64403,0.94469) -- cycle;
\filldraw (0.63750,0.93750) -- (0.65000,0.93750) -- (0.64403,0.94469) -- cycle;
\filldraw (0.61250,0.97500) -- (0.61250,0.96890) -- (0.60625,0.96880) -- cycle;
\filldraw (0.60000,0.97500) -- (0.60000,0.96870) -- (0.60625,0.96880) -- cycle;
\filldraw (0.60000,0.97500) -- (0.61250,0.97500) -- (0.60625,0.96880) -- cycle;
\filldraw (0.62500,0.97500) -- (0.62500,0.96846) -- (0.61875,0.96868) -- cycle;
\filldraw (0.61250,0.97500) -- (0.61250,0.96890) -- (0.61875,0.96868) -- cycle;
\filldraw (0.61250,0.97500) -- (0.62500,0.97500) -- (0.61875,0.96868) -- cycle;
\filldraw (0.61250,0.97500) -- (0.61250,0.98154) -- (0.60625,0.98142) -- cycle;
\filldraw (0.60000,0.97500) -- (0.60000,0.98130) -- (0.60625,0.98142) -- cycle;
\filldraw (0.60000,0.97500) -- (0.61250,0.97500) -- (0.60625,0.98142) -- cycle;
\filldraw (0.62500,0.97500) -- (0.62500,0.98115) -- (0.61874,0.98134) -- cycle;
\filldraw (0.61250,0.97500) -- (0.61250,0.98154) -- (0.61874,0.98134) -- cycle;
\filldraw (0.61250,0.97500) -- (0.62500,0.97500) -- (0.61874,0.98134) -- cycle;
\filldraw (0.63750,0.97500) -- (0.63750,0.96904) -- (0.63125,0.96873) -- cycle;
\filldraw (0.62500,0.97500) -- (0.62500,0.96846) -- (0.63125,0.96873) -- cycle;
\filldraw (0.62500,0.97500) -- (0.63750,0.97500) -- (0.63125,0.96873) -- cycle;
\filldraw (0.63750,0.97500) -- (0.63750,0.96904) -- (0.64197,0.97053) -- cycle;
\filldraw (0.63750,0.97500) -- (0.64751,0.97500) -- (0.64197,0.97053) -- cycle;
\filldraw (0.63750,0.97500) -- (0.63750,0.98052) -- (0.63129,0.98085) -- cycle;
\filldraw (0.62500,0.97500) -- (0.62500,0.98115) -- (0.63129,0.98085) -- cycle;
\filldraw (0.62500,0.97500) -- (0.63750,0.97500) -- (0.63129,0.98085) -- cycle;
\filldraw (0.63750,0.97500) -- (0.63750,0.98052) -- (0.64197,0.97947) -- cycle;
\filldraw (0.63750,0.97500) -- (0.64751,0.97500) -- (0.64197,0.97947) -- cycle;
\filldraw (0.65000,0.90000) -- (0.65000,0.92500) -- (0.67500,0.92500) -- (0.67500,0.90000) -- cycle;
\filldraw (0.65000,0.92500) -- (0.65000,0.93750) -- (0.66250,0.93750) -- (0.66250,0.92500) -- cycle;
\filldraw (0.66250,0.93750) -- (0.66250,0.95000) -- (0.65283,0.94717) -- cycle;
\filldraw (0.65000,0.93750) -- (0.65000,0.94585) -- (0.65283,0.94717) -- cycle;
\filldraw (0.66250,0.95000) -- (0.65444,0.95000) -- (0.65283,0.94717) -- cycle;
\filldraw (0.65000,0.93750) -- (0.66250,0.93750) -- (0.65283,0.94717) -- cycle;
\filldraw (0.66250,0.92500) -- (0.66250,0.93750) -- (0.67500,0.93750) -- (0.67500,0.92500) -- cycle;
\filldraw (0.66250,0.93750) -- (0.66250,0.95000) -- (0.67500,0.95000) -- (0.67500,0.93750) -- cycle;
\filldraw (0.67500,0.90000) -- (0.67500,0.92500) -- (0.70000,0.92500) -- (0.70000,0.90000) -- cycle;
\filldraw (0.67500,0.92500) -- (0.67500,0.95000) -- (0.70000,0.95000) -- (0.70000,0.92500) -- cycle;
\filldraw (0.66250,0.95000) -- (0.66250,0.95591) -- (0.65818,0.95432) -- cycle;
\filldraw (0.66250,0.95000) -- (0.65444,0.95000) -- (0.65818,0.95432) -- cycle;
\filldraw (0.67500,0.95000) -- (0.67500,0.95664) -- (0.66875,0.95627) -- cycle;
\filldraw (0.66250,0.95000) -- (0.66250,0.95591) -- (0.66875,0.95627) -- cycle;
\filldraw (0.66250,0.95000) -- (0.67500,0.95000) -- (0.66875,0.95627) -- cycle;
\filldraw (0.68750,0.95000) -- (0.68750,0.95664) -- (0.68125,0.95664) -- cycle;
\filldraw (0.67500,0.95000) -- (0.67500,0.95664) -- (0.68125,0.95664) -- cycle;
\filldraw (0.67500,0.95000) -- (0.68750,0.95000) -- (0.68125,0.95664) -- cycle;
\filldraw (0.70000,0.95000) -- (0.70000,0.95664) -- (0.69375,0.95664) -- cycle;
\filldraw (0.68750,0.95000) -- (0.68750,0.95664) -- (0.69375,0.95664) -- cycle;
\filldraw (0.68750,0.95000) -- (0.70000,0.95000) -- (0.69375,0.95664) -- cycle;
\filldraw (0.70000,0.03750) -- (0.70000,0.03560) -- (0.70137,0.03613) -- cycle;
\filldraw (0.70000,0.03750) -- (0.70210,0.03750) -- (0.70137,0.03613) -- cycle;
\filldraw (0.70000,0.03750) -- (0.70000,0.05000) -- (0.70422,0.04268) -- cycle;
\filldraw (0.70000,0.05000) -- (0.70630,0.05000) -- (0.70422,0.04268) -- cycle;
\filldraw (0.70000,0.03750) -- (0.70210,0.03750) -- (0.70422,0.04268) -- cycle;
\filldraw (0.70000,0.05000) -- (0.70000,0.05874) -- (0.70469,0.05469) -- cycle;
\filldraw (0.70000,0.05000) -- (0.70630,0.05000) -- (0.70469,0.05469) -- cycle;
\filldraw (0.70000,0.13750) -- (0.70000,0.13076) -- (0.70474,0.13276) -- cycle;
\filldraw (0.70000,0.13750) -- (0.70864,0.13750) -- (0.70474,0.13276) -- cycle;
\filldraw (0.71250,0.15000) -- (0.71250,0.14141) -- (0.70989,0.14011) -- cycle;
\filldraw (0.70000,0.13750) -- (0.70000,0.15000) -- (0.70989,0.14011) -- cycle;
\filldraw (0.70000,0.15000) -- (0.71250,0.15000) -- (0.70989,0.14011) -- cycle;
\filldraw (0.70000,0.13750) -- (0.70864,0.13750) -- (0.70989,0.14011) -- cycle;
\filldraw (0.71250,0.15000) -- (0.71250,0.14141) -- (0.71748,0.14502) -- cycle;
\filldraw (0.71250,0.15000) -- (0.72070,0.15000) -- (0.71748,0.14502) -- cycle;
\filldraw (0.71250,0.15000) -- (0.71250,0.15645) -- (0.70828,0.15828) -- cycle;
\filldraw (0.70000,0.15000) -- (0.70000,0.16250) -- (0.70828,0.15828) -- cycle;
\filldraw (0.70000,0.16250) -- (0.70576,0.16250) -- (0.70828,0.15828) -- cycle;
\filldraw (0.70000,0.15000) -- (0.71250,0.15000) -- (0.70828,0.15828) -- cycle;
\filldraw (0.70000,0.16250) -- (0.70000,0.17500) -- (0.70603,0.16873) -- cycle;
\filldraw (0.70000,0.17500) -- (0.70625,0.17500) -- (0.70603,0.16873) -- cycle;
\filldraw (0.70000,0.16250) -- (0.70576,0.16250) -- (0.70603,0.16873) -- cycle;
\filldraw (0.71250,0.15000) -- (0.71250,0.15645) -- (0.71714,0.15464) -- cycle;
\filldraw (0.71250,0.15000) -- (0.72070,0.15000) -- (0.71714,0.15464) -- cycle;
\filldraw (0.70000,0.17500) -- (0.70000,0.18750) -- (0.70890,0.18275) -- cycle;
\filldraw (0.70000,0.18750) -- (0.71123,0.18750) -- (0.70890,0.18275) -- cycle;
\filldraw (0.70000,0.17500) -- (0.70625,0.17500) -- (0.70890,0.18275) -- cycle;
\filldraw (0.71250,0.20000) -- (0.71250,0.18877) -- (0.71165,0.18835) -- cycle;
\filldraw (0.70000,0.18750) -- (0.70000,0.20000) -- (0.71165,0.18835) -- cycle;
\filldraw (0.70000,0.20000) -- (0.71250,0.20000) -- (0.71165,0.18835) -- cycle;
\filldraw (0.70000,0.18750) -- (0.71123,0.18750) -- (0.71165,0.18835) -- cycle;
\filldraw (0.71250,0.20000) -- (0.71250,0.18877) -- (0.71775,0.19475) -- cycle;
\filldraw (0.71250,0.20000) -- (0.71963,0.20000) -- (0.71775,0.19475) -- cycle;
\filldraw (0.70000,0.20000) -- (0.70000,0.21250) -- (0.71250,0.21250) -- (0.71250,0.20000) -- cycle;
\filldraw (0.70000,0.21250) -- (0.70000,0.22500) -- (0.71250,0.22500) -- (0.71250,0.21250) -- cycle;
\filldraw (0.72500,0.21250) -- (0.72500,0.20542) -- (0.72141,0.20359) -- cycle;
\filldraw (0.71250,0.20000) -- (0.71250,0.21250) -- (0.72141,0.20359) -- cycle;
\filldraw (0.71250,0.21250) -- (0.72500,0.21250) -- (0.72141,0.20359) -- cycle;
\filldraw (0.71250,0.20000) -- (0.71963,0.20000) -- (0.72141,0.20359) -- cycle;
\filldraw (0.71250,0.21250) -- (0.71250,0.22500) -- (0.72500,0.22500) -- (0.72500,0.21250) -- cycle;
\filldraw (0.70000,0.22500) -- (0.70000,0.25000) -- (0.72500,0.25000) -- (0.72500,0.22500) -- cycle;
\filldraw (0.72500,0.21250) -- (0.72500,0.20542) -- (0.72942,0.20808) -- cycle;
\filldraw (0.72500,0.21250) -- (0.73164,0.21250) -- (0.72942,0.20808) -- cycle;
\filldraw (0.73750,0.22500) -- (0.73750,0.22124) -- (0.73311,0.21689) -- cycle;
\filldraw (0.72500,0.21250) -- (0.72500,0.22500) -- (0.73311,0.21689) -- cycle;
\filldraw (0.72500,0.22500) -- (0.73750,0.22500) -- (0.73311,0.21689) -- cycle;
\filldraw (0.72500,0.21250) -- (0.73164,0.21250) -- (0.73311,0.21689) -- cycle;
\filldraw (0.73750,0.22500) -- (0.73750,0.22124) -- (0.73994,0.22256) -- cycle;
\filldraw (0.73750,0.22500) -- (0.74102,0.22500) -- (0.73994,0.22256) -- cycle;
\filldraw (0.72500,0.22500) -- (0.72500,0.23750) -- (0.73750,0.23750) -- (0.73750,0.22500) -- cycle;
\filldraw (0.72500,0.23750) -- (0.72500,0.25000) -- (0.73750,0.25000) -- (0.73750,0.23750) -- cycle;
\filldraw (0.73750,0.22500) -- (0.73750,0.23750) -- (0.74034,0.23168) -- cycle;
\filldraw (0.73750,0.23750) -- (0.73975,0.23750) -- (0.74034,0.23168) -- cycle;
\filldraw (0.73750,0.22500) -- (0.74102,0.22500) -- (0.74034,0.23168) -- cycle;
\filldraw (0.73750,0.23750) -- (0.73750,0.25000) -- (0.73867,0.24473) -- cycle;
\filldraw (0.73750,0.25000) -- (0.73770,0.25000) -- (0.73867,0.24473) -- cycle;
\filldraw (0.73750,0.23750) -- (0.73975,0.23750) -- (0.73867,0.24473) -- cycle;
\filldraw (0.70000,0.25000) -- (0.70000,0.27500) -- (0.72500,0.27500) -- (0.72500,0.25000) -- cycle;
\filldraw (0.70000,0.27500) -- (0.70000,0.28750) -- (0.71250,0.28750) -- (0.71250,0.27500) -- cycle;
\filldraw (0.71250,0.28750) -- (0.71250,0.29834) -- (0.71140,0.29890) -- cycle;
\filldraw (0.70000,0.28750) -- (0.70000,0.30000) -- (0.71140,0.29890) -- cycle;
\filldraw (0.70000,0.30000) -- (0.71084,0.30000) -- (0.71140,0.29890) -- cycle;
\filldraw (0.70000,0.28750) -- (0.71250,0.28750) -- (0.71140,0.29890) -- cycle;
\filldraw (0.72500,0.27500) -- (0.72500,0.28423) -- (0.72280,0.28530) -- cycle;
\filldraw (0.71250,0.27500) -- (0.71250,0.28750) -- (0.72280,0.28530) -- cycle;
\filldraw (0.71250,0.28750) -- (0.72173,0.28750) -- (0.72280,0.28530) -- cycle;
\filldraw (0.71250,0.27500) -- (0.72500,0.27500) -- (0.72280,0.28530) -- cycle;
\filldraw (0.71250,0.28750) -- (0.71250,0.29834) -- (0.71802,0.29302) -- cycle;
\filldraw (0.71250,0.28750) -- (0.72173,0.28750) -- (0.71802,0.29302) -- cycle;
\filldraw (0.73750,0.25000) -- (0.73750,0.25029) -- (0.73372,0.25872) -- cycle;
\filldraw (0.72500,0.25000) -- (0.72500,0.26250) -- (0.73372,0.25872) -- cycle;
\filldraw (0.72500,0.26250) -- (0.73301,0.26250) -- (0.73372,0.25872) -- cycle;
\filldraw (0.72500,0.25000) -- (0.73750,0.25000) -- (0.73372,0.25872) -- cycle;
\filldraw (0.72500,0.26250) -- (0.72500,0.27500) -- (0.73206,0.26855) -- cycle;
\filldraw (0.72500,0.27500) -- (0.73120,0.27500) -- (0.73206,0.26855) -- cycle;
\filldraw (0.72500,0.26250) -- (0.73301,0.26250) -- (0.73206,0.26855) -- cycle;
\filldraw (0.73750,0.25000) -- (0.73750,0.25029) -- (0.73765,0.25015) -- cycle;
\filldraw (0.73750,0.25000) -- (0.73770,0.25000) -- (0.73765,0.25015) -- cycle;
\filldraw (0.72500,0.27500) -- (0.72500,0.28423) -- (0.72974,0.27974) -- cycle;
\filldraw (0.72500,0.27500) -- (0.73120,0.27500) -- (0.72974,0.27974) -- cycle;
\filldraw (0.70000,0.30000) -- (0.70000,0.31250) -- (0.70897,0.30504) -- cycle;
\filldraw (0.70000,0.31250) -- (0.70688,0.31250) -- (0.70897,0.30504) -- cycle;
\filldraw (0.70000,0.30000) -- (0.71084,0.30000) -- (0.70897,0.30504) -- cycle;
\filldraw (0.70000,0.31250) -- (0.70000,0.32500) -- (0.70660,0.31874) -- cycle;
\filldraw (0.70000,0.32500) -- (0.70630,0.32500) -- (0.70660,0.31874) -- cycle;
\filldraw (0.70000,0.31250) -- (0.70688,0.31250) -- (0.70660,0.31874) -- cycle;
\filldraw (0.70000,0.32500) -- (0.70000,0.33140) -- (0.70417,0.32917) -- cycle;
\filldraw (0.70000,0.32500) -- (0.70630,0.32500) -- (0.70417,0.32917) -- cycle;
\filldraw (0.71250,0.40000) -- (0.71250,0.39399) -- (0.70626,0.39386) -- cycle;
\filldraw (0.70000,0.40000) -- (0.70000,0.39375) -- (0.70626,0.39386) -- cycle;
\filldraw (0.70000,0.40000) -- (0.71250,0.40000) -- (0.70626,0.39386) -- cycle;
\filldraw (0.71250,0.40000) -- (0.71250,0.39399) -- (0.71655,0.39595) -- cycle;
\filldraw (0.71250,0.40000) -- (0.71880,0.40000) -- (0.71655,0.39595) -- cycle;
\filldraw (0.76250,0.40000) -- (0.76250,0.39395) -- (0.75825,0.39575) -- cycle;
\filldraw (0.76250,0.40000) -- (0.75552,0.40000) -- (0.75825,0.39575) -- cycle;
\filldraw (0.77500,0.40000) -- (0.77500,0.39351) -- (0.76875,0.39375) -- cycle;
\filldraw (0.76250,0.40000) -- (0.76250,0.39395) -- (0.76875,0.39375) -- cycle;
\filldraw (0.76250,0.40000) -- (0.77500,0.40000) -- (0.76875,0.39375) -- cycle;
\filldraw (0.77500,0.40000) -- (0.77500,0.39351) -- (0.77930,0.39570) -- cycle;
\filldraw (0.77500,0.40000) -- (0.78145,0.40000) -- (0.77930,0.39570) -- cycle;
\filldraw (0.70000,0.40000) -- (0.70000,0.41250) -- (0.71250,0.41250) -- (0.71250,0.40000) -- cycle;
\filldraw (0.70000,0.41250) -- (0.70000,0.42500) -- (0.71250,0.42500) -- (0.71250,0.41250) -- cycle;
\filldraw (0.72500,0.41250) -- (0.72500,0.41060) -- (0.71963,0.40537) -- cycle;
\filldraw (0.71250,0.40000) -- (0.71250,0.41250) -- (0.71963,0.40537) -- cycle;
\filldraw (0.71250,0.41250) -- (0.72500,0.41250) -- (0.71963,0.40537) -- cycle;
\filldraw (0.71250,0.40000) -- (0.71880,0.40000) -- (0.71963,0.40537) -- cycle;
\filldraw (0.71250,0.41250) -- (0.71250,0.42500) -- (0.72500,0.42500) -- (0.72500,0.41250) -- cycle;
\filldraw (0.70000,0.42500) -- (0.70000,0.45000) -- (0.72500,0.45000) -- (0.72500,0.42500) -- cycle;
\filldraw (0.73750,0.41250) -- (0.73750,0.40630) -- (0.73005,0.40842) -- cycle;
\filldraw (0.72500,0.41250) -- (0.72500,0.41060) -- (0.73005,0.40842) -- cycle;
\filldraw (0.72500,0.41250) -- (0.73750,0.41250) -- (0.73005,0.40842) -- cycle;
\filldraw (0.72500,0.41250) -- (0.72500,0.42500) -- (0.73750,0.42500) -- (0.73750,0.41250) -- cycle;
\filldraw (0.75000,0.41250) -- (0.75000,0.40518) -- (0.74382,0.40576) -- cycle;
\filldraw (0.73750,0.41250) -- (0.73750,0.40630) -- (0.74382,0.40576) -- cycle;
\filldraw (0.73750,0.41250) -- (0.75000,0.41250) -- (0.74382,0.40576) -- cycle;
\filldraw (0.73750,0.41250) -- (0.73750,0.42500) -- (0.75000,0.42500) -- (0.75000,0.41250) -- cycle;
\filldraw (0.72500,0.42500) -- (0.72500,0.45000) -- (0.75000,0.45000) -- (0.75000,0.42500) -- cycle;
\filldraw (0.70000,0.45000) -- (0.70000,0.50000) -- (0.75000,0.50000) -- (0.75000,0.45000) -- cycle;
\filldraw (0.76250,0.40000) -- (0.76250,0.41250) -- (0.75352,0.40352) -- cycle;
\filldraw (0.75000,0.41250) -- (0.75000,0.40518) -- (0.75352,0.40352) -- cycle;
\filldraw (0.75000,0.41250) -- (0.76250,0.41250) -- (0.75352,0.40352) -- cycle;
\filldraw (0.76250,0.40000) -- (0.75552,0.40000) -- (0.75352,0.40352) -- cycle;
\filldraw (0.75000,0.41250) -- (0.75000,0.42500) -- (0.76250,0.42500) -- (0.76250,0.41250) -- cycle;
\filldraw (0.76250,0.40000) -- (0.76250,0.41250) -- (0.77500,0.41250) -- (0.77500,0.40000) -- cycle;
\filldraw (0.76250,0.41250) -- (0.76250,0.42500) -- (0.77500,0.42500) -- (0.77500,0.41250) -- cycle;
\filldraw (0.75000,0.42500) -- (0.75000,0.45000) -- (0.77500,0.45000) -- (0.77500,0.42500) -- cycle;
\filldraw (0.78750,0.41250) -- (0.78750,0.40601) -- (0.78350,0.40400) -- cycle;
\filldraw (0.77500,0.40000) -- (0.77500,0.41250) -- (0.78350,0.40400) -- cycle;
\filldraw (0.77500,0.41250) -- (0.78750,0.41250) -- (0.78350,0.40400) -- cycle;
\filldraw (0.77500,0.40000) -- (0.78145,0.40000) -- (0.78350,0.40400) -- cycle;
\filldraw (0.77500,0.41250) -- (0.77500,0.42500) -- (0.78750,0.42500) -- (0.78750,0.41250) -- cycle;
\filldraw (0.80000,0.41250) -- (0.80000,0.40605) -- (0.79375,0.40603) -- cycle;
\filldraw (0.78750,0.41250) -- (0.78750,0.40601) -- (0.79375,0.40603) -- cycle;
\filldraw (0.78750,0.41250) -- (0.80000,0.41250) -- (0.79375,0.40603) -- cycle;
\filldraw (0.78750,0.41250) -- (0.78750,0.42500) -- (0.80000,0.42500) -- (0.80000,0.41250) -- cycle;
\filldraw (0.77500,0.42500) -- (0.77500,0.45000) -- (0.80000,0.45000) -- (0.80000,0.42500) -- cycle;
\filldraw (0.75000,0.45000) -- (0.75000,0.50000) -- (0.80000,0.50000) -- (0.80000,0.45000) -- cycle;
\filldraw (0.70000,0.50000) -- (0.70000,0.60000) -- (0.80000,0.60000) -- (0.80000,0.50000) -- cycle;
\filldraw (0.70000,0.60000) -- (0.70000,0.70000) -- (0.80000,0.70000) -- (0.80000,0.60000) -- cycle;
\filldraw (0.70000,0.70000) -- (0.70000,0.80000) -- (0.80000,0.80000) -- (0.80000,0.70000) -- cycle;
\filldraw (0.70000,0.80000) -- (0.70000,0.90000) -- (0.80000,0.90000) -- (0.80000,0.80000) -- cycle;
\filldraw (0.70000,0.90000) -- (0.70000,0.92500) -- (0.72500,0.92500) -- (0.72500,0.90000) -- cycle;
\filldraw (0.70000,0.92500) -- (0.70000,0.93750) -- (0.71250,0.93750) -- (0.71250,0.92500) -- cycle;
\filldraw (0.71250,0.93750) -- (0.71250,0.94434) -- (0.70901,0.94651) -- cycle;
\filldraw (0.70000,0.93750) -- (0.70000,0.95000) -- (0.70901,0.94651) -- cycle;
\filldraw (0.70000,0.95000) -- (0.70747,0.95000) -- (0.70901,0.94651) -- cycle;
\filldraw (0.70000,0.93750) -- (0.71250,0.93750) -- (0.70901,0.94651) -- cycle;
\filldraw (0.71250,0.92500) -- (0.71250,0.93750) -- (0.72500,0.93750) -- (0.72500,0.92500) -- cycle;
\filldraw (0.72500,0.93750) -- (0.72500,0.94546) -- (0.71910,0.94484) -- cycle;
\filldraw (0.71250,0.93750) -- (0.71250,0.94434) -- (0.71910,0.94484) -- cycle;
\filldraw (0.71250,0.93750) -- (0.72500,0.93750) -- (0.71910,0.94484) -- cycle;
\filldraw (0.72500,0.90000) -- (0.72500,0.92500) -- (0.75000,0.92500) -- (0.75000,0.90000) -- cycle;
\filldraw (0.72500,0.92500) -- (0.72500,0.93750) -- (0.73750,0.93750) -- (0.73750,0.92500) -- cycle;
\filldraw (0.73750,0.93750) -- (0.73750,0.95000) -- (0.72766,0.94734) -- cycle;
\filldraw (0.72500,0.93750) -- (0.72500,0.94546) -- (0.72766,0.94734) -- cycle;
\filldraw (0.73750,0.95000) -- (0.72788,0.95000) -- (0.72766,0.94734) -- cycle;
\filldraw (0.72500,0.93750) -- (0.73750,0.93750) -- (0.72766,0.94734) -- cycle;
\filldraw (0.73750,0.92500) -- (0.73750,0.93750) -- (0.75000,0.93750) -- (0.75000,0.92500) -- cycle;
\filldraw (0.73750,0.93750) -- (0.73750,0.95000) -- (0.75000,0.95000) -- (0.75000,0.93750) -- cycle;
\filldraw (0.70000,0.95000) -- (0.70000,0.95664) -- (0.70461,0.95461) -- cycle;
\filldraw (0.70000,0.95000) -- (0.70747,0.95000) -- (0.70461,0.95461) -- cycle;
\filldraw (0.71250,0.98750) -- (0.71250,0.98115) -- (0.70830,0.98330) -- cycle;
\filldraw (0.71250,0.98750) -- (0.70601,0.98750) -- (0.70830,0.98330) -- cycle;
\filldraw (0.71250,0.98750) -- (0.71250,0.99360) -- (0.70828,0.99172) -- cycle;
\filldraw (0.71250,0.98750) -- (0.70601,0.98750) -- (0.70828,0.99172) -- cycle;
\filldraw (0.72500,0.98750) -- (0.72500,0.98120) -- (0.71875,0.98118) -- cycle;
\filldraw (0.71250,0.98750) -- (0.71250,0.98115) -- (0.71875,0.98118) -- cycle;
\filldraw (0.71250,0.98750) -- (0.72500,0.98750) -- (0.71875,0.98118) -- cycle;
\filldraw (0.72500,0.98750) -- (0.72500,0.99336) -- (0.71875,0.99348) -- cycle;
\filldraw (0.71250,0.98750) -- (0.71250,0.99360) -- (0.71875,0.99348) -- cycle;
\filldraw (0.71250,0.98750) -- (0.72500,0.98750) -- (0.71875,0.99348) -- cycle;
\filldraw (0.73750,0.95000) -- (0.73750,0.95664) -- (0.73254,0.95496) -- cycle;
\filldraw (0.73750,0.95000) -- (0.72788,0.95000) -- (0.73254,0.95496) -- cycle;
\filldraw (0.75000,0.95000) -- (0.75000,0.95752) -- (0.74385,0.95706) -- cycle;
\filldraw (0.73750,0.95000) -- (0.73750,0.95664) -- (0.74385,0.95706) -- cycle;
\filldraw (0.73750,0.95000) -- (0.75000,0.95000) -- (0.74385,0.95706) -- cycle;
\filldraw (0.72500,0.98750) -- (0.72500,0.98120) -- (0.72971,0.98279) -- cycle;
\filldraw (0.72500,0.98750) -- (0.73550,0.98750) -- (0.72971,0.98279) -- cycle;
\filldraw (0.72500,0.98750) -- (0.72500,0.99336) -- (0.72986,0.99236) -- cycle;
\filldraw (0.72500,0.98750) -- (0.73550,0.98750) -- (0.72986,0.99236) -- cycle;
\filldraw (0.75000,0.90000) -- (0.75000,0.95000) -- (0.80000,0.95000) -- (0.80000,0.90000) -- cycle;
\filldraw (0.76250,0.95000) -- (0.76250,0.96250) -- (0.75400,0.95850) -- cycle;
\filldraw (0.75000,0.95000) -- (0.75000,0.95752) -- (0.75400,0.95850) -- cycle;
\filldraw (0.76250,0.96250) -- (0.76001,0.96250) -- (0.75400,0.95850) -- cycle;
\filldraw (0.75000,0.95000) -- (0.76250,0.95000) -- (0.75400,0.95850) -- cycle;
\filldraw (0.76250,0.96250) -- (0.76250,0.96445) -- (0.76116,0.96384) -- cycle;
\filldraw (0.76250,0.96250) -- (0.76001,0.96250) -- (0.76116,0.96384) -- cycle;
\filldraw (0.76250,0.95000) -- (0.76250,0.96250) -- (0.77500,0.96250) -- (0.77500,0.95000) -- cycle;
\filldraw (0.77500,0.96250) -- (0.77500,0.96841) -- (0.76765,0.96638) -- cycle;
\filldraw (0.76250,0.96250) -- (0.76250,0.96445) -- (0.76765,0.96638) -- cycle;
\filldraw (0.76250,0.96250) -- (0.77500,0.96250) -- (0.76765,0.96638) -- cycle;
\filldraw (0.77500,0.95000) -- (0.77500,0.96250) -- (0.78750,0.96250) -- (0.78750,0.95000) -- cycle;
\filldraw (0.78750,0.96250) -- (0.78750,0.96870) -- (0.78123,0.96855) -- cycle;
\filldraw (0.77500,0.96250) -- (0.77500,0.96841) -- (0.78123,0.96855) -- cycle;
\filldraw (0.77500,0.96250) -- (0.78750,0.96250) -- (0.78123,0.96855) -- cycle;
\filldraw (0.78750,0.95000) -- (0.78750,0.96250) -- (0.80000,0.96250) -- (0.80000,0.95000) -- cycle;
\filldraw (0.80000,0.96250) -- (0.80000,0.96895) -- (0.79375,0.96882) -- cycle;
\filldraw (0.78750,0.96250) -- (0.78750,0.96870) -- (0.79375,0.96882) -- cycle;
\filldraw (0.78750,0.96250) -- (0.80000,0.96250) -- (0.79375,0.96882) -- cycle;
\filldraw (0.81250,0.41250) -- (0.81250,0.40596) -- (0.80625,0.40603) -- cycle;
\filldraw (0.80000,0.41250) -- (0.80000,0.40605) -- (0.80625,0.40603) -- cycle;
\filldraw (0.80000,0.41250) -- (0.81250,0.41250) -- (0.80625,0.40603) -- cycle;
\filldraw (0.80000,0.41250) -- (0.80000,0.42500) -- (0.81250,0.42500) -- (0.81250,0.41250) -- cycle;
\filldraw (0.81250,0.41250) -- (0.81250,0.40596) -- (0.81724,0.40776) -- cycle;
\filldraw (0.81250,0.41250) -- (0.82187,0.41250) -- (0.81724,0.40776) -- cycle;
\filldraw (0.82500,0.42500) -- (0.82500,0.41553) -- (0.82297,0.41453) -- cycle;
\filldraw (0.81250,0.41250) -- (0.81250,0.42500) -- (0.82297,0.41453) -- cycle;
\filldraw (0.81250,0.42500) -- (0.82500,0.42500) -- (0.82297,0.41453) -- cycle;
\filldraw (0.81250,0.41250) -- (0.82187,0.41250) -- (0.82297,0.41453) -- cycle;
\filldraw (0.80000,0.42500) -- (0.80000,0.45000) -- (0.82500,0.45000) -- (0.82500,0.42500) -- cycle;
\filldraw (0.83750,0.42500) -- (0.83750,0.41836) -- (0.83063,0.41696) -- cycle;
\filldraw (0.82500,0.42500) -- (0.82500,0.41553) -- (0.83063,0.41696) -- cycle;
\filldraw (0.82500,0.42500) -- (0.83750,0.42500) -- (0.83063,0.41696) -- cycle;
\filldraw (0.85000,0.42500) -- (0.85000,0.41880) -- (0.84374,0.41857) -- cycle;
\filldraw (0.83750,0.42500) -- (0.83750,0.41836) -- (0.84374,0.41857) -- cycle;
\filldraw (0.83750,0.42500) -- (0.85000,0.42500) -- (0.84374,0.41857) -- cycle;
\filldraw (0.82500,0.42500) -- (0.82500,0.45000) -- (0.85000,0.45000) -- (0.85000,0.42500) -- cycle;
\filldraw (0.80000,0.45000) -- (0.80000,0.47500) -- (0.82500,0.47500) -- (0.82500,0.45000) -- cycle;
\filldraw (0.80000,0.47500) -- (0.80000,0.50000) -- (0.82500,0.50000) -- (0.82500,0.47500) -- cycle;
\filldraw (0.82500,0.45000) -- (0.82500,0.46250) -- (0.83750,0.46250) -- (0.83750,0.45000) -- cycle;
\filldraw (0.82500,0.46250) -- (0.82500,0.47500) -- (0.83750,0.47500) -- (0.83750,0.46250) -- cycle;
\filldraw (0.83750,0.45000) -- (0.83750,0.46250) -- (0.85000,0.46250) -- (0.85000,0.45000) -- cycle;
\filldraw (0.85000,0.46250) -- (0.85000,0.47134) -- (0.84758,0.47258) -- cycle;
\filldraw (0.83750,0.46250) -- (0.83750,0.47500) -- (0.84758,0.47258) -- cycle;
\filldraw (0.83750,0.47500) -- (0.84639,0.47500) -- (0.84758,0.47258) -- cycle;
\filldraw (0.83750,0.46250) -- (0.85000,0.46250) -- (0.84758,0.47258) -- cycle;
\filldraw (0.82500,0.47500) -- (0.82500,0.48750) -- (0.83750,0.48750) -- (0.83750,0.47500) -- cycle;
\filldraw (0.82500,0.48750) -- (0.82500,0.50000) -- (0.83750,0.50000) -- (0.83750,0.48750) -- cycle;
\filldraw (0.85000,0.48750) -- (0.85000,0.47861) -- (0.84758,0.47742) -- cycle;
\filldraw (0.83750,0.47500) -- (0.83750,0.48750) -- (0.84758,0.47742) -- cycle;
\filldraw (0.83750,0.48750) -- (0.85000,0.48750) -- (0.84758,0.47742) -- cycle;
\filldraw (0.83750,0.47500) -- (0.84639,0.47500) -- (0.84758,0.47742) -- cycle;
\filldraw (0.83750,0.48750) -- (0.83750,0.50000) -- (0.85000,0.50000) -- (0.85000,0.48750) -- cycle;
\filldraw (0.86250,0.42500) -- (0.86250,0.41953) -- (0.85629,0.41913) -- cycle;
\filldraw (0.85000,0.42500) -- (0.85000,0.41880) -- (0.85629,0.41913) -- cycle;
\filldraw (0.85000,0.42500) -- (0.86250,0.42500) -- (0.85629,0.41913) -- cycle;
\filldraw (0.86250,0.42500) -- (0.86250,0.41953) -- (0.86633,0.42117) -- cycle;
\filldraw (0.86250,0.42500) -- (0.86841,0.42500) -- (0.86633,0.42117) -- cycle;
\filldraw (0.85000,0.42500) -- (0.85000,0.43750) -- (0.86250,0.43750) -- (0.86250,0.42500) -- cycle;
\filldraw (0.85000,0.43750) -- (0.85000,0.45000) -- (0.86250,0.45000) -- (0.86250,0.43750) -- cycle;
\filldraw (0.87500,0.43750) -- (0.87500,0.43193) -- (0.87070,0.42930) -- cycle;
\filldraw (0.86250,0.42500) -- (0.86250,0.43750) -- (0.87070,0.42930) -- cycle;
\filldraw (0.86250,0.43750) -- (0.87500,0.43750) -- (0.87070,0.42930) -- cycle;
\filldraw (0.86250,0.42500) -- (0.86841,0.42500) -- (0.87070,0.42930) -- cycle;
\filldraw (0.86250,0.43750) -- (0.86250,0.45000) -- (0.87500,0.45000) -- (0.87500,0.43750) -- cycle;
\filldraw (0.87500,0.43750) -- (0.87500,0.43193) -- (0.87861,0.43389) -- cycle;
\filldraw (0.87500,0.43750) -- (0.88022,0.43750) -- (0.87861,0.43389) -- cycle;
\filldraw (0.87500,0.43750) -- (0.87500,0.45000) -- (0.88082,0.44369) -- cycle;
\filldraw (0.87500,0.45000) -- (0.88140,0.45000) -- (0.88082,0.44369) -- cycle;
\filldraw (0.87500,0.43750) -- (0.88022,0.43750) -- (0.88082,0.44369) -- cycle;
\filldraw (0.85000,0.45000) -- (0.85000,0.46250) -- (0.86250,0.46250) -- (0.86250,0.45000) -- cycle;
\filldraw (0.86250,0.46250) -- (0.86250,0.46621) -- (0.85618,0.46895) -- cycle;
\filldraw (0.85000,0.46250) -- (0.85000,0.47134) -- (0.85618,0.46895) -- cycle;
\filldraw (0.85000,0.46250) -- (0.86250,0.46250) -- (0.85618,0.46895) -- cycle;
\filldraw (0.87500,0.45000) -- (0.87500,0.45654) -- (0.87058,0.45808) -- cycle;
\filldraw (0.86250,0.45000) -- (0.86250,0.46250) -- (0.87058,0.45808) -- cycle;
\filldraw (0.86250,0.46250) -- (0.86621,0.46250) -- (0.87058,0.45808) -- cycle;
\filldraw (0.86250,0.45000) -- (0.87500,0.45000) -- (0.87058,0.45808) -- cycle;
\filldraw (0.86250,0.46250) -- (0.86250,0.46621) -- (0.86487,0.46487) -- cycle;
\filldraw (0.86250,0.46250) -- (0.86621,0.46250) -- (0.86487,0.46487) -- cycle;
\filldraw (0.85000,0.48750) -- (0.85000,0.47861) -- (0.85493,0.48257) -- cycle;
\filldraw (0.85000,0.48750) -- (0.85708,0.48750) -- (0.85493,0.48257) -- cycle;
\filldraw (0.86250,0.50000) -- (0.86250,0.49297) -- (0.85889,0.49111) -- cycle;
\filldraw (0.85000,0.48750) -- (0.85000,0.50000) -- (0.85889,0.49111) -- cycle;
\filldraw (0.85000,0.50000) -- (0.86250,0.50000) -- (0.85889,0.49111) -- cycle;
\filldraw (0.85000,0.48750) -- (0.85708,0.48750) -- (0.85889,0.49111) -- cycle;
\filldraw (0.87500,0.50000) -- (0.87500,0.49414) -- (0.86873,0.49355) -- cycle;
\filldraw (0.86250,0.50000) -- (0.86250,0.49297) -- (0.86873,0.49355) -- cycle;
\filldraw (0.86250,0.50000) -- (0.87500,0.50000) -- (0.86873,0.49355) -- cycle;
\filldraw (0.87500,0.45000) -- (0.87500,0.45654) -- (0.87930,0.45430) -- cycle;
\filldraw (0.87500,0.45000) -- (0.88140,0.45000) -- (0.87930,0.45430) -- cycle;
\filldraw (0.87500,0.50000) -- (0.87500,0.49414) -- (0.87922,0.49578) -- cycle;
\filldraw (0.87500,0.50000) -- (0.88247,0.50000) -- (0.87922,0.49578) -- cycle;
\filldraw (0.80000,0.50000) -- (0.80000,0.55000) -- (0.85000,0.55000) -- (0.85000,0.50000) -- cycle;
\filldraw (0.80000,0.55000) -- (0.80000,0.60000) -- (0.85000,0.60000) -- (0.85000,0.55000) -- cycle;
\filldraw (0.85000,0.50000) -- (0.85000,0.52500) -- (0.87500,0.52500) -- (0.87500,0.50000) -- cycle;
\filldraw (0.85000,0.52500) -- (0.85000,0.55000) -- (0.87500,0.55000) -- (0.87500,0.52500) -- cycle;
\filldraw (0.88750,0.51250) -- (0.88750,0.50469) -- (0.88430,0.50320) -- cycle;
\filldraw (0.87500,0.50000) -- (0.87500,0.51250) -- (0.88430,0.50320) -- cycle;
\filldraw (0.87500,0.51250) -- (0.88750,0.51250) -- (0.88430,0.50320) -- cycle;
\filldraw (0.87500,0.50000) -- (0.88247,0.50000) -- (0.88430,0.50320) -- cycle;
\filldraw (0.87500,0.51250) -- (0.87500,0.52500) -- (0.88750,0.52500) -- (0.88750,0.51250) -- cycle;
\filldraw (0.88750,0.51250) -- (0.88750,0.50469) -- (0.89229,0.50771) -- cycle;
\filldraw (0.88750,0.51250) -- (0.89531,0.51250) -- (0.89229,0.50771) -- cycle;
\filldraw (0.90000,0.52500) -- (0.90000,0.51724) -- (0.89685,0.51565) -- cycle;
\filldraw (0.88750,0.51250) -- (0.88750,0.52500) -- (0.89685,0.51565) -- cycle;
\filldraw (0.88750,0.52500) -- (0.90000,0.52500) -- (0.89685,0.51565) -- cycle;
\filldraw (0.88750,0.51250) -- (0.89531,0.51250) -- (0.89685,0.51565) -- cycle;
\filldraw (0.87500,0.52500) -- (0.87500,0.55000) -- (0.90000,0.55000) -- (0.90000,0.52500) -- cycle;
\filldraw (0.85000,0.55000) -- (0.85000,0.60000) -- (0.90000,0.60000) -- (0.90000,0.55000) -- cycle;
\filldraw (0.80000,0.60000) -- (0.80000,0.62500) -- (0.82500,0.62500) -- (0.82500,0.60000) -- cycle;
\filldraw (0.80000,0.62500) -- (0.80000,0.65000) -- (0.82500,0.65000) -- (0.82500,0.62500) -- cycle;
\filldraw (0.82500,0.60000) -- (0.82500,0.62500) -- (0.85000,0.62500) -- (0.85000,0.60000) -- cycle;
\filldraw (0.82500,0.62500) -- (0.82500,0.63750) -- (0.83750,0.63750) -- (0.83750,0.62500) -- cycle;
\filldraw (0.82500,0.63750) -- (0.82500,0.65000) -- (0.83750,0.65000) -- (0.83750,0.63750) -- cycle;
\filldraw (0.85000,0.62500) -- (0.85000,0.63135) -- (0.84607,0.63357) -- cycle;
\filldraw (0.83750,0.62500) -- (0.83750,0.63750) -- (0.84607,0.63357) -- cycle;
\filldraw (0.83750,0.63750) -- (0.84419,0.63750) -- (0.84607,0.63357) -- cycle;
\filldraw (0.83750,0.62500) -- (0.85000,0.62500) -- (0.84607,0.63357) -- cycle;
\filldraw (0.83750,0.63750) -- (0.83750,0.65000) -- (0.84564,0.64442) -- cycle;
\filldraw (0.83750,0.65000) -- (0.84712,0.65000) -- (0.84564,0.64442) -- cycle;
\filldraw (0.83750,0.63750) -- (0.84419,0.63750) -- (0.84564,0.64442) -- cycle;
\filldraw (0.80000,0.65000) -- (0.80000,0.67500) -- (0.82500,0.67500) -- (0.82500,0.65000) -- cycle;
\filldraw (0.80000,0.67500) -- (0.80000,0.70000) -- (0.82500,0.70000) -- (0.82500,0.67500) -- cycle;
\filldraw (0.82500,0.65000) -- (0.82500,0.66250) -- (0.83750,0.66250) -- (0.83750,0.65000) -- cycle;
\filldraw (0.82500,0.66250) -- (0.82500,0.67500) -- (0.83750,0.67500) -- (0.83750,0.66250) -- cycle;
\filldraw (0.85000,0.66250) -- (0.85000,0.65288) -- (0.84807,0.65193) -- cycle;
\filldraw (0.83750,0.65000) -- (0.83750,0.66250) -- (0.84807,0.65193) -- cycle;
\filldraw (0.83750,0.66250) -- (0.85000,0.66250) -- (0.84807,0.65193) -- cycle;
\filldraw (0.83750,0.65000) -- (0.84712,0.65000) -- (0.84807,0.65193) -- cycle;
\filldraw (0.83750,0.66250) -- (0.83750,0.67500) -- (0.85000,0.67500) -- (0.85000,0.66250) -- cycle;
\filldraw (0.82500,0.67500) -- (0.82500,0.70000) -- (0.85000,0.70000) -- (0.85000,0.67500) -- cycle;
\filldraw (0.85000,0.60000) -- (0.85000,0.61250) -- (0.86250,0.61250) -- (0.86250,0.60000) -- cycle;
\filldraw (0.86250,0.61250) -- (0.86250,0.61875) -- (0.85825,0.62075) -- cycle;
\filldraw (0.85000,0.61250) -- (0.85000,0.62500) -- (0.85825,0.62075) -- cycle;
\filldraw (0.85000,0.62500) -- (0.85586,0.62500) -- (0.85825,0.62075) -- cycle;
\filldraw (0.85000,0.61250) -- (0.86250,0.61250) -- (0.85825,0.62075) -- cycle;
\filldraw (0.86250,0.60000) -- (0.86250,0.61250) -- (0.87500,0.61250) -- (0.87500,0.60000) -- cycle;
\filldraw (0.87500,0.61250) -- (0.87500,0.61909) -- (0.86876,0.61891) -- cycle;
\filldraw (0.86250,0.61250) -- (0.86250,0.61875) -- (0.86876,0.61891) -- cycle;
\filldraw (0.86250,0.61250) -- (0.87500,0.61250) -- (0.86876,0.61891) -- cycle;
\filldraw (0.85000,0.62500) -- (0.85000,0.63135) -- (0.85410,0.62910) -- cycle;
\filldraw (0.85000,0.62500) -- (0.85586,0.62500) -- (0.85410,0.62910) -- cycle;
\filldraw (0.87500,0.60000) -- (0.87500,0.61250) -- (0.88750,0.61250) -- (0.88750,0.60000) -- cycle;
\filldraw (0.88750,0.61250) -- (0.88750,0.61802) -- (0.88129,0.61859) -- cycle;
\filldraw (0.87500,0.61250) -- (0.87500,0.61909) -- (0.88129,0.61859) -- cycle;
\filldraw (0.87500,0.61250) -- (0.88750,0.61250) -- (0.88129,0.61859) -- cycle;
\filldraw (0.90000,0.60000) -- (0.90000,0.60952) -- (0.89785,0.61035) -- cycle;
\filldraw (0.88750,0.60000) -- (0.88750,0.61250) -- (0.89785,0.61035) -- cycle;
\filldraw (0.88750,0.61250) -- (0.89619,0.61250) -- (0.89785,0.61035) -- cycle;
\filldraw (0.88750,0.60000) -- (0.90000,0.60000) -- (0.89785,0.61035) -- cycle;
\filldraw (0.88750,0.61250) -- (0.88750,0.61802) -- (0.89158,0.61658) -- cycle;
\filldraw (0.88750,0.61250) -- (0.89619,0.61250) -- (0.89158,0.61658) -- cycle;
\filldraw (0.85000,0.66250) -- (0.85000,0.65288) -- (0.85481,0.65769) -- cycle;
\filldraw (0.85000,0.66250) -- (0.85620,0.66250) -- (0.85481,0.65769) -- cycle;
\filldraw (0.85000,0.66250) -- (0.85000,0.67500) -- (0.85566,0.66887) -- cycle;
\filldraw (0.85000,0.67500) -- (0.85503,0.67500) -- (0.85566,0.66887) -- cycle;
\filldraw (0.85000,0.66250) -- (0.85620,0.66250) -- (0.85566,0.66887) -- cycle;
\filldraw (0.85000,0.67500) -- (0.85000,0.68750) -- (0.85808,0.68228) -- cycle;
\filldraw (0.85000,0.68750) -- (0.86079,0.68750) -- (0.85808,0.68228) -- cycle;
\filldraw (0.85000,0.67500) -- (0.85503,0.67500) -- (0.85808,0.68228) -- cycle;
\filldraw (0.86250,0.70000) -- (0.86250,0.68921) -- (0.86135,0.68865) -- cycle;
\filldraw (0.85000,0.68750) -- (0.85000,0.70000) -- (0.86135,0.68865) -- cycle;
\filldraw (0.85000,0.70000) -- (0.86250,0.70000) -- (0.86135,0.68865) -- cycle;
\filldraw (0.85000,0.68750) -- (0.86079,0.68750) -- (0.86135,0.68865) -- cycle;
\filldraw (0.87500,0.70000) -- (0.87500,0.69194) -- (0.86781,0.69049) -- cycle;
\filldraw (0.86250,0.70000) -- (0.86250,0.68921) -- (0.86781,0.69049) -- cycle;
\filldraw (0.86250,0.70000) -- (0.87500,0.70000) -- (0.86781,0.69049) -- cycle;
\filldraw (0.88750,0.70000) -- (0.88750,0.68945) -- (0.88207,0.69064) -- cycle;
\filldraw (0.87500,0.70000) -- (0.87500,0.69194) -- (0.88207,0.69064) -- cycle;
\filldraw (0.87500,0.70000) -- (0.88750,0.70000) -- (0.88207,0.69064) -- cycle;
\filldraw (0.90000,0.68750) -- (0.90000,0.68428) -- (0.89739,0.68489) -- cycle;
\filldraw (0.90000,0.68750) -- (0.89214,0.68750) -- (0.89739,0.68489) -- cycle;
\filldraw (0.90000,0.68750) -- (0.90000,0.70000) -- (0.88911,0.68911) -- cycle;
\filldraw (0.88750,0.70000) -- (0.88750,0.68945) -- (0.88911,0.68911) -- cycle;
\filldraw (0.88750,0.70000) -- (0.90000,0.70000) -- (0.88911,0.68911) -- cycle;
\filldraw (0.90000,0.68750) -- (0.89214,0.68750) -- (0.88911,0.68911) -- cycle;
\filldraw (0.80000,0.70000) -- (0.80000,0.80000) -- (0.90000,0.80000) -- (0.90000,0.70000) -- cycle;
\filldraw (0.80000,0.80000) -- (0.80000,0.90000) -- (0.90000,0.90000) -- (0.90000,0.80000) -- cycle;
\filldraw (0.80000,0.90000) -- (0.80000,0.95000) -- (0.85000,0.95000) -- (0.85000,0.90000) -- cycle;
\filldraw (0.80000,0.95000) -- (0.80000,0.96250) -- (0.81250,0.96250) -- (0.81250,0.95000) -- cycle;
\filldraw (0.81250,0.96250) -- (0.81250,0.97021) -- (0.80640,0.96956) -- cycle;
\filldraw (0.80000,0.96250) -- (0.80000,0.96895) -- (0.80640,0.96956) -- cycle;
\filldraw (0.80000,0.96250) -- (0.81250,0.96250) -- (0.80640,0.96956) -- cycle;
\filldraw (0.81250,0.95000) -- (0.81250,0.96250) -- (0.82500,0.96250) -- (0.82500,0.95000) -- cycle;
\filldraw (0.82500,0.96250) -- (0.82500,0.97500) -- (0.81592,0.97158) -- cycle;
\filldraw (0.81250,0.96250) -- (0.81250,0.97021) -- (0.81592,0.97158) -- cycle;
\filldraw (0.82500,0.97500) -- (0.81851,0.97500) -- (0.81592,0.97158) -- cycle;
\filldraw (0.81250,0.96250) -- (0.82500,0.96250) -- (0.81592,0.97158) -- cycle;
\filldraw (0.82500,0.97500) -- (0.82500,0.98037) -- (0.82131,0.97869) -- cycle;
\filldraw (0.82500,0.97500) -- (0.81851,0.97500) -- (0.82131,0.97869) -- cycle;
\filldraw (0.82500,0.95000) -- (0.82500,0.97500) -- (0.85000,0.97500) -- (0.85000,0.95000) -- cycle;
\filldraw (0.83750,0.97500) -- (0.83750,0.98164) -- (0.83121,0.98104) -- cycle;
\filldraw (0.82500,0.97500) -- (0.82500,0.98037) -- (0.83121,0.98104) -- cycle;
\filldraw (0.82500,0.97500) -- (0.83750,0.97500) -- (0.83121,0.98104) -- cycle;
\filldraw (0.85000,0.97500) -- (0.85000,0.98120) -- (0.84374,0.98141) -- cycle;
\filldraw (0.83750,0.97500) -- (0.83750,0.98164) -- (0.84374,0.98141) -- cycle;
\filldraw (0.83750,0.97500) -- (0.85000,0.97500) -- (0.84374,0.98141) -- cycle;
\filldraw (0.85000,0.90000) -- (0.85000,0.92500) -- (0.87500,0.92500) -- (0.87500,0.90000) -- cycle;
\filldraw (0.85000,0.92500) -- (0.85000,0.95000) -- (0.87500,0.95000) -- (0.87500,0.92500) -- cycle;
\filldraw (0.87500,0.90000) -- (0.87500,0.92500) -- (0.90000,0.92500) -- (0.90000,0.90000) -- cycle;
\filldraw (0.87500,0.92500) -- (0.87500,0.93750) -- (0.88750,0.93750) -- (0.88750,0.92500) -- cycle;
\filldraw (0.88750,0.93750) -- (0.88750,0.94551) -- (0.88450,0.94700) -- cycle;
\filldraw (0.87500,0.93750) -- (0.87500,0.95000) -- (0.88450,0.94700) -- cycle;
\filldraw (0.87500,0.95000) -- (0.88301,0.95000) -- (0.88450,0.94700) -- cycle;
\filldraw (0.87500,0.93750) -- (0.88750,0.93750) -- (0.88450,0.94700) -- cycle;
\filldraw (0.90000,0.92500) -- (0.90000,0.93174) -- (0.89617,0.93367) -- cycle;
\filldraw (0.88750,0.92500) -- (0.88750,0.93750) -- (0.89617,0.93367) -- cycle;
\filldraw (0.88750,0.93750) -- (0.89424,0.93750) -- (0.89617,0.93367) -- cycle;
\filldraw (0.88750,0.92500) -- (0.90000,0.92500) -- (0.89617,0.93367) -- cycle;
\filldraw (0.88750,0.93750) -- (0.88750,0.94551) -- (0.89209,0.94209) -- cycle;
\filldraw (0.88750,0.93750) -- (0.89424,0.93750) -- (0.89209,0.94209) -- cycle;
\filldraw (0.85000,0.95000) -- (0.85000,0.97500) -- (0.87500,0.97500) -- (0.87500,0.95000) -- cycle;
\filldraw (0.86250,0.97500) -- (0.86250,0.98120) -- (0.85625,0.98120) -- cycle;
\filldraw (0.85000,0.97500) -- (0.85000,0.98120) -- (0.85625,0.98120) -- cycle;
\filldraw (0.85000,0.97500) -- (0.86250,0.97500) -- (0.85625,0.98120) -- cycle;
\filldraw (0.87500,0.97500) -- (0.87500,0.97759) -- (0.86962,0.97948) -- cycle;
\filldraw (0.86250,0.97500) -- (0.86250,0.98120) -- (0.86962,0.97948) -- cycle;
\filldraw (0.86250,0.97500) -- (0.87500,0.97500) -- (0.86962,0.97948) -- cycle;
\filldraw (0.87500,0.95000) -- (0.87500,0.96250) -- (0.88209,0.95604) -- cycle;
\filldraw (0.87500,0.96250) -- (0.88125,0.96250) -- (0.88209,0.95604) -- cycle;
\filldraw (0.87500,0.95000) -- (0.88301,0.95000) -- (0.88209,0.95604) -- cycle;
\filldraw (0.87500,0.96250) -- (0.87500,0.97500) -- (0.87933,0.96967) -- cycle;
\filldraw (0.87500,0.97500) -- (0.87734,0.97500) -- (0.87933,0.96967) -- cycle;
\filldraw (0.87500,0.96250) -- (0.88125,0.96250) -- (0.87933,0.96967) -- cycle;
\filldraw (0.87500,0.97500) -- (0.87500,0.97759) -- (0.87666,0.97666) -- cycle;
\filldraw (0.87500,0.97500) -- (0.87734,0.97500) -- (0.87666,0.97666) -- cycle;
\filldraw (0.90000,0.52500) -- (0.90000,0.51724) -- (0.90508,0.51992) -- cycle;
\filldraw (0.90000,0.52500) -- (0.90942,0.52500) -- (0.90508,0.51992) -- cycle;
\filldraw (0.91250,0.53750) -- (0.91250,0.52808) -- (0.91045,0.52705) -- cycle;
\filldraw (0.90000,0.52500) -- (0.90000,0.53750) -- (0.91045,0.52705) -- cycle;
\filldraw (0.90000,0.53750) -- (0.91250,0.53750) -- (0.91045,0.52705) -- cycle;
\filldraw (0.90000,0.52500) -- (0.90942,0.52500) -- (0.91045,0.52705) -- cycle;
\filldraw (0.90000,0.53750) -- (0.90000,0.55000) -- (0.91250,0.55000) -- (0.91250,0.53750) -- cycle;
\filldraw (0.92500,0.53750) -- (0.92500,0.53208) -- (0.91827,0.53016) -- cycle;
\filldraw (0.91250,0.53750) -- (0.91250,0.52808) -- (0.91827,0.53016) -- cycle;
\filldraw (0.91250,0.53750) -- (0.92500,0.53750) -- (0.91827,0.53016) -- cycle;
\filldraw (0.91250,0.53750) -- (0.91250,0.55000) -- (0.92500,0.55000) -- (0.92500,0.53750) -- cycle;
\filldraw (0.92500,0.53750) -- (0.92500,0.53208) -- (0.92871,0.53379) -- cycle;
\filldraw (0.92500,0.53750) -- (0.93047,0.53750) -- (0.92871,0.53379) -- cycle;
\filldraw (0.92500,0.53750) -- (0.92500,0.55000) -- (0.93085,0.54371) -- cycle;
\filldraw (0.92500,0.55000) -- (0.93120,0.55000) -- (0.93085,0.54371) -- cycle;
\filldraw (0.92500,0.53750) -- (0.93047,0.53750) -- (0.93085,0.54371) -- cycle;
\filldraw (0.90000,0.55000) -- (0.90000,0.57500) -- (0.92500,0.57500) -- (0.92500,0.55000) -- cycle;
\filldraw (0.90000,0.57500) -- (0.90000,0.60000) -- (0.92500,0.60000) -- (0.92500,0.57500) -- cycle;
\filldraw (0.92500,0.55000) -- (0.92500,0.56250) -- (0.93118,0.55625) -- cycle;
\filldraw (0.92500,0.56250) -- (0.93115,0.56250) -- (0.93118,0.55625) -- cycle;
\filldraw (0.92500,0.55000) -- (0.93120,0.55000) -- (0.93118,0.55625) -- cycle;
\filldraw (0.92500,0.56250) -- (0.92500,0.57500) -- (0.93132,0.56875) -- cycle;
\filldraw (0.92500,0.57500) -- (0.93149,0.57500) -- (0.93132,0.56875) -- cycle;
\filldraw (0.92500,0.56250) -- (0.93115,0.56250) -- (0.93132,0.56875) -- cycle;
\filldraw (0.93750,0.58750) -- (0.93750,0.58589) -- (0.93279,0.57971) -- cycle;
\filldraw (0.92500,0.57500) -- (0.92500,0.58750) -- (0.93279,0.57971) -- cycle;
\filldraw (0.92500,0.58750) -- (0.93750,0.58750) -- (0.93279,0.57971) -- cycle;
\filldraw (0.92500,0.57500) -- (0.93149,0.57500) -- (0.93279,0.57971) -- cycle;
\filldraw (0.93750,0.58750) -- (0.93750,0.58921) -- (0.93291,0.59541) -- cycle;
\filldraw (0.92500,0.58750) -- (0.92500,0.60000) -- (0.93291,0.59541) -- cycle;
\filldraw (0.92500,0.60000) -- (0.93164,0.60000) -- (0.93291,0.59541) -- cycle;
\filldraw (0.92500,0.58750) -- (0.93750,0.58750) -- (0.93291,0.59541) -- cycle;
\filldraw (0.93750,0.58750) -- (0.93750,0.58589) -- (0.93853,0.58647) -- cycle;
\filldraw (0.93750,0.58750) -- (0.93896,0.58750) -- (0.93853,0.58647) -- cycle;
\filldraw (0.93750,0.58750) -- (0.93750,0.58921) -- (0.93857,0.58857) -- cycle;
\filldraw (0.93750,0.58750) -- (0.93896,0.58750) -- (0.93857,0.58857) -- cycle;
\filldraw (0.91250,0.60000) -- (0.91250,0.61250) -- (0.90203,0.61047) -- cycle;
\filldraw (0.90000,0.60000) -- (0.90000,0.60952) -- (0.90203,0.61047) -- cycle;
\filldraw (0.91250,0.61250) -- (0.90308,0.61250) -- (0.90203,0.61047) -- cycle;
\filldraw (0.90000,0.60000) -- (0.91250,0.60000) -- (0.90203,0.61047) -- cycle;
\filldraw (0.91250,0.61250) -- (0.91250,0.61895) -- (0.90781,0.61719) -- cycle;
\filldraw (0.91250,0.61250) -- (0.90308,0.61250) -- (0.90781,0.61719) -- cycle;
\filldraw (0.92500,0.60000) -- (0.92500,0.60894) -- (0.92258,0.61008) -- cycle;
\filldraw (0.91250,0.60000) -- (0.91250,0.61250) -- (0.92258,0.61008) -- cycle;
\filldraw (0.91250,0.61250) -- (0.92129,0.61250) -- (0.92258,0.61008) -- cycle;
\filldraw (0.91250,0.60000) -- (0.92500,0.60000) -- (0.92258,0.61008) -- cycle;
\filldraw (0.91250,0.61250) -- (0.91250,0.61895) -- (0.91724,0.61724) -- cycle;
\filldraw (0.91250,0.61250) -- (0.92129,0.61250) -- (0.91724,0.61724) -- cycle;
\filldraw (0.92500,0.60000) -- (0.92500,0.60894) -- (0.92976,0.60476) -- cycle;
\filldraw (0.92500,0.60000) -- (0.93164,0.60000) -- (0.92976,0.60476) -- cycle;
\filldraw (0.91250,0.68750) -- (0.91250,0.68262) -- (0.90576,0.68345) -- cycle;
\filldraw (0.90000,0.68750) -- (0.90000,0.68428) -- (0.90576,0.68345) -- cycle;
\filldraw (0.90000,0.68750) -- (0.91250,0.68750) -- (0.90576,0.68345) -- cycle;
\filldraw (0.90000,0.68750) -- (0.90000,0.70000) -- (0.91250,0.70000) -- (0.91250,0.68750) -- cycle;
\filldraw (0.92500,0.68750) -- (0.92500,0.68359) -- (0.91896,0.68309) -- cycle;
\filldraw (0.91250,0.68750) -- (0.91250,0.68262) -- (0.91896,0.68309) -- cycle;
\filldraw (0.91250,0.68750) -- (0.92500,0.68750) -- (0.91896,0.68309) -- cycle;
\filldraw (0.91250,0.68750) -- (0.91250,0.70000) -- (0.92500,0.70000) -- (0.92500,0.68750) -- cycle;
\filldraw (0.92500,0.68750) -- (0.92500,0.68359) -- (0.92773,0.68477) -- cycle;
\filldraw (0.92500,0.68750) -- (0.92925,0.68750) -- (0.92773,0.68477) -- cycle;
\filldraw (0.92500,0.68750) -- (0.92500,0.70000) -- (0.93032,0.69346) -- cycle;
\filldraw (0.92500,0.70000) -- (0.93120,0.70000) -- (0.93032,0.69346) -- cycle;
\filldraw (0.92500,0.68750) -- (0.92925,0.68750) -- (0.93032,0.69346) -- cycle;
\filldraw (0.90000,0.70000) -- (0.90000,0.72500) -- (0.92500,0.72500) -- (0.92500,0.70000) -- cycle;
\filldraw (0.90000,0.72500) -- (0.90000,0.75000) -- (0.92500,0.75000) -- (0.92500,0.72500) -- cycle;
\filldraw (0.92500,0.70000) -- (0.92500,0.71250) -- (0.93123,0.70625) -- cycle;
\filldraw (0.92500,0.71250) -- (0.93125,0.71250) -- (0.93123,0.70625) -- cycle;
\filldraw (0.92500,0.70000) -- (0.93120,0.70000) -- (0.93123,0.70625) -- cycle;
\filldraw (0.92500,0.71250) -- (0.92500,0.72500) -- (0.93143,0.71876) -- cycle;
\filldraw (0.92500,0.72500) -- (0.93164,0.72500) -- (0.93143,0.71876) -- cycle;
\filldraw (0.92500,0.71250) -- (0.93125,0.71250) -- (0.93143,0.71876) -- cycle;
\filldraw (0.92500,0.72500) -- (0.92500,0.73750) -- (0.93159,0.73125) -- cycle;
\filldraw (0.92500,0.73750) -- (0.93154,0.73750) -- (0.93159,0.73125) -- cycle;
\filldraw (0.92500,0.72500) -- (0.93164,0.72500) -- (0.93159,0.73125) -- cycle;
\filldraw (0.92500,0.73750) -- (0.92500,0.75000) -- (0.93252,0.74409) -- cycle;
\filldraw (0.92500,0.75000) -- (0.93359,0.75000) -- (0.93252,0.74409) -- cycle;
\filldraw (0.92500,0.73750) -- (0.93154,0.73750) -- (0.93252,0.74409) -- cycle;
\filldraw (0.90000,0.75000) -- (0.90000,0.77500) -- (0.92500,0.77500) -- (0.92500,0.75000) -- cycle;
\filldraw (0.90000,0.77500) -- (0.90000,0.80000) -- (0.92500,0.80000) -- (0.92500,0.77500) -- cycle;
\filldraw (0.93750,0.76250) -- (0.93750,0.75479) -- (0.93472,0.75278) -- cycle;
\filldraw (0.92500,0.75000) -- (0.92500,0.76250) -- (0.93472,0.75278) -- cycle;
\filldraw (0.92500,0.76250) -- (0.93750,0.76250) -- (0.93472,0.75278) -- cycle;
\filldraw (0.92500,0.75000) -- (0.93359,0.75000) -- (0.93472,0.75278) -- cycle;
\filldraw (0.92500,0.76250) -- (0.92500,0.77500) -- (0.93750,0.77500) -- (0.93750,0.76250) -- cycle;
\filldraw (0.93750,0.76250) -- (0.93750,0.75479) -- (0.94155,0.75845) -- cycle;
\filldraw (0.93750,0.76250) -- (0.94321,0.76250) -- (0.94155,0.75845) -- cycle;
\filldraw (0.93750,0.76250) -- (0.93750,0.77500) -- (0.94366,0.76874) -- cycle;
\filldraw (0.93750,0.77500) -- (0.94404,0.77500) -- (0.94366,0.76874) -- cycle;
\filldraw (0.93750,0.76250) -- (0.94321,0.76250) -- (0.94366,0.76874) -- cycle;
\filldraw (0.92500,0.77500) -- (0.92500,0.78750) -- (0.93750,0.78750) -- (0.93750,0.77500) -- cycle;
\filldraw (0.92500,0.78750) -- (0.92500,0.80000) -- (0.93750,0.80000) -- (0.93750,0.78750) -- cycle;
\filldraw (0.95000,0.78750) -- (0.95000,0.78188) -- (0.94585,0.77915) -- cycle;
\filldraw (0.93750,0.77500) -- (0.93750,0.78750) -- (0.94585,0.77915) -- cycle;
\filldraw (0.93750,0.78750) -- (0.95000,0.78750) -- (0.94585,0.77915) -- cycle;
\filldraw (0.93750,0.77500) -- (0.94404,0.77500) -- (0.94585,0.77915) -- cycle;
\filldraw (0.93750,0.78750) -- (0.93750,0.80000) -- (0.95000,0.80000) -- (0.95000,0.78750) -- cycle;
\filldraw (0.95000,0.78750) -- (0.95000,0.78188) -- (0.95371,0.78379) -- cycle;
\filldraw (0.95000,0.78750) -- (0.95566,0.78750) -- (0.95371,0.78379) -- cycle;
\filldraw (0.95000,0.78750) -- (0.95000,0.80000) -- (0.95610,0.79373) -- cycle;
\filldraw (0.95000,0.80000) -- (0.95645,0.80000) -- (0.95610,0.79373) -- cycle;
\filldraw (0.95000,0.78750) -- (0.95566,0.78750) -- (0.95610,0.79373) -- cycle;
\filldraw (0.90000,0.80000) -- (0.90000,0.85000) -- (0.95000,0.85000) -- (0.95000,0.80000) -- cycle;
\filldraw (0.90000,0.85000) -- (0.90000,0.90000) -- (0.95000,0.90000) -- (0.95000,0.85000) -- cycle;
\filldraw (0.96250,0.81250) -- (0.96250,0.80889) -- (0.95801,0.80449) -- cycle;
\filldraw (0.95000,0.80000) -- (0.95000,0.81250) -- (0.95801,0.80449) -- cycle;
\filldraw (0.95000,0.81250) -- (0.96250,0.81250) -- (0.95801,0.80449) -- cycle;
\filldraw (0.95000,0.80000) -- (0.95645,0.80000) -- (0.95801,0.80449) -- cycle;
\filldraw (0.95000,0.81250) -- (0.95000,0.82500) -- (0.96250,0.82500) -- (0.96250,0.81250) -- cycle;
\filldraw (0.96250,0.81250) -- (0.96250,0.80889) -- (0.96479,0.81021) -- cycle;
\filldraw (0.96250,0.81250) -- (0.96592,0.81250) -- (0.96479,0.81021) -- cycle;
\filldraw (0.96250,0.81250) -- (0.96250,0.82500) -- (0.96737,0.81830) -- cycle;
\filldraw (0.96250,0.82500) -- (0.96880,0.82500) -- (0.96737,0.81830) -- cycle;
\filldraw (0.96250,0.81250) -- (0.96592,0.81250) -- (0.96737,0.81830) -- cycle;
\filldraw (0.95000,0.82500) -- (0.95000,0.83750) -- (0.96250,0.83750) -- (0.96250,0.82500) -- cycle;
\filldraw (0.96250,0.83750) -- (0.96250,0.84653) -- (0.96045,0.84795) -- cycle;
\filldraw (0.95000,0.83750) -- (0.95000,0.85000) -- (0.96045,0.84795) -- cycle;
\filldraw (0.95000,0.85000) -- (0.95957,0.85000) -- (0.96045,0.84795) -- cycle;
\filldraw (0.95000,0.83750) -- (0.96250,0.83750) -- (0.96045,0.84795) -- cycle;
\filldraw (0.96250,0.82500) -- (0.96250,0.83750) -- (0.96843,0.83127) -- cycle;
\filldraw (0.96250,0.83750) -- (0.96807,0.83750) -- (0.96843,0.83127) -- cycle;
\filldraw (0.96250,0.82500) -- (0.96880,0.82500) -- (0.96843,0.83127) -- cycle;
\filldraw (0.96250,0.83750) -- (0.96250,0.84653) -- (0.96672,0.84172) -- cycle;
\filldraw (0.96250,0.83750) -- (0.96807,0.83750) -- (0.96672,0.84172) -- cycle;
\filldraw (0.95000,0.85000) -- (0.95000,0.86250) -- (0.95819,0.85560) -- cycle;
\filldraw (0.95000,0.86250) -- (0.95684,0.86250) -- (0.95819,0.85560) -- cycle;
\filldraw (0.95000,0.85000) -- (0.95957,0.85000) -- (0.95819,0.85560) -- cycle;
\filldraw (0.95000,0.86250) -- (0.95000,0.87500) -- (0.95681,0.86875) -- cycle;
\filldraw (0.95000,0.87500) -- (0.95679,0.87500) -- (0.95681,0.86875) -- cycle;
\filldraw (0.95000,0.86250) -- (0.95684,0.86250) -- (0.95681,0.86875) -- cycle;
\filldraw (0.95000,0.87500) -- (0.95000,0.88750) -- (0.95754,0.88152) -- cycle;
\filldraw (0.95000,0.88750) -- (0.95835,0.88750) -- (0.95754,0.88152) -- cycle;
\filldraw (0.95000,0.87500) -- (0.95679,0.87500) -- (0.95754,0.88152) -- cycle;
\filldraw (0.95000,0.88750) -- (0.95000,0.90000) -- (0.95735,0.89353) -- cycle;
\filldraw (0.95000,0.90000) -- (0.95640,0.90000) -- (0.95735,0.89353) -- cycle;
\filldraw (0.95000,0.88750) -- (0.95835,0.88750) -- (0.95735,0.89353) -- cycle;
\filldraw (0.90000,0.90000) -- (0.90000,0.91250) -- (0.91250,0.91250) -- (0.91250,0.90000) -- cycle;
\filldraw (0.90000,0.91250) -- (0.90000,0.92500) -- (0.91250,0.92500) -- (0.91250,0.91250) -- cycle;
\filldraw (0.91250,0.90000) -- (0.91250,0.91250) -- (0.92500,0.91250) -- (0.92500,0.90000) -- cycle;
\filldraw (0.92500,0.91250) -- (0.92500,0.92061) -- (0.92207,0.92207) -- cycle;
\filldraw (0.91250,0.91250) -- (0.91250,0.92500) -- (0.92207,0.92207) -- cycle;
\filldraw (0.91250,0.92500) -- (0.92056,0.92500) -- (0.92207,0.92207) -- cycle;
\filldraw (0.91250,0.91250) -- (0.92500,0.91250) -- (0.92207,0.92207) -- cycle;
\filldraw (0.91250,0.92500) -- (0.91250,0.93125) -- (0.90623,0.93149) -- cycle;
\filldraw (0.90000,0.92500) -- (0.90000,0.93174) -- (0.90623,0.93149) -- cycle;
\filldraw (0.90000,0.92500) -- (0.91250,0.92500) -- (0.90623,0.93149) -- cycle;
\filldraw (0.91250,0.92500) -- (0.91250,0.93125) -- (0.91697,0.92947) -- cycle;
\filldraw (0.91250,0.92500) -- (0.92056,0.92500) -- (0.91697,0.92947) -- cycle;
\filldraw (0.93750,0.90000) -- (0.93750,0.90703) -- (0.93386,0.90886) -- cycle;
\filldraw (0.92500,0.90000) -- (0.92500,0.91250) -- (0.93386,0.90886) -- cycle;
\filldraw (0.92500,0.91250) -- (0.93203,0.91250) -- (0.93386,0.90886) -- cycle;
\filldraw (0.92500,0.90000) -- (0.93750,0.90000) -- (0.93386,0.90886) -- cycle;
\filldraw (0.92500,0.91250) -- (0.92500,0.92061) -- (0.92981,0.91731) -- cycle;
\filldraw (0.92500,0.91250) -- (0.93203,0.91250) -- (0.92981,0.91731) -- cycle;
\filldraw (0.95000,0.90000) -- (0.95000,0.90566) -- (0.94374,0.90636) -- cycle;
\filldraw (0.93750,0.90000) -- (0.93750,0.90703) -- (0.94374,0.90636) -- cycle;
\filldraw (0.93750,0.90000) -- (0.95000,0.90000) -- (0.94374,0.90636) -- cycle;
\filldraw (0.95000,0.90000) -- (0.95000,0.90566) -- (0.95403,0.90403) -- cycle;
\filldraw (0.95000,0.90000) -- (0.95640,0.90000) -- (0.95403,0.90403) -- cycle;


==> tikz/octree_integration_elements.dat <==
\draw (-1.00000,-1.00000) -- (-1.00000,-0.96875);
\draw (-1.00000,-0.96875) -- (-1.00000,-0.93750);
\draw (-1.00000,-0.93750) -- (-1.00000,-0.90625);
\draw (-1.00000,-0.90625) -- (-1.00000,-0.87500);
\draw (-1.00000,-0.87500) -- (-1.00000,-0.84375);
\draw (-1.00000,-0.84375) -- (-1.00000,-0.81250);
\draw (-1.00000,-0.81250) -- (-1.00000,-0.78125);
\draw (-1.00000,-0.78125) -- (-1.00000,-0.75000);
\draw (-0.75000,-1.00000) -- (-0.75000,-0.96875);
\draw (-0.75000,-0.96875) -- (-0.75000,-0.93750);
\draw (-0.75000,-0.93750) -- (-0.75000,-0.90625);
\draw (-0.75000,-0.90625) -- (-0.75000,-0.87500);
\draw (-0.75000,-0.87500) -- (-0.75000,-0.84375);
\draw (-0.75000,-0.84375) -- (-0.75000,-0.81250);
\draw (-0.75000,-0.81250) -- (-0.75000,-0.78125);
\draw (-0.75000,-0.78125) -- (-0.75000,-0.75000);
\draw (-1.00000,-1.00000) -- (-0.96875,-1.00000);
\draw (-1.00000,-0.75000) -- (-0.96875,-0.75000);
\draw (-0.96875,-1.00000) -- (-0.93750,-1.00000);
\draw (-0.96875,-0.75000) -- (-0.93750,-0.75000);
\draw (-0.93750,-1.00000) -- (-0.90625,-1.00000);
\draw (-0.93750,-0.75000) -- (-0.90625,-0.75000);
\draw (-0.90625,-1.00000) -- (-0.87500,-1.00000);
\draw (-0.90625,-0.75000) -- (-0.87500,-0.75000);
\draw (-0.87500,-1.00000) -- (-0.84375,-1.00000);
\draw (-0.87500,-0.75000) -- (-0.84375,-0.75000);
\draw (-0.84375,-1.00000) -- (-0.81250,-1.00000);
\draw (-0.84375,-0.75000) -- (-0.81250,-0.75000);
\draw (-0.81250,-1.00000) -- (-0.78125,-1.00000);
\draw (-0.81250,-0.75000) -- (-0.78125,-0.75000);
\draw (-0.78125,-1.00000) -- (-0.75000,-1.00000);
\draw (-0.78125,-0.75000) -- (-0.75000,-0.75000);
\draw (-1.00000,-0.75000) -- (-1.00000,-0.71875);
\draw (-1.00000,-0.71875) -- (-1.00000,-0.68750);
\draw (-1.00000,-0.68750) -- (-1.00000,-0.65625);
\draw (-1.00000,-0.65625) -- (-1.00000,-0.62500);
\draw (-1.00000,-0.62500) -- (-1.00000,-0.59375);
\draw (-1.00000,-0.59375) -- (-1.00000,-0.56250);
\draw (-1.00000,-0.56250) -- (-1.00000,-0.53125);
\draw (-1.00000,-0.53125) -- (-1.00000,-0.50000);
\draw (-0.75000,-0.75000) -- (-0.75000,-0.71875);
\draw (-0.75000,-0.71875) -- (-0.75000,-0.68750);
\draw (-0.75000,-0.68750) -- (-0.75000,-0.65625);
\draw (-0.75000,-0.65625) -- (-0.75000,-0.62500);
\draw (-0.75000,-0.62500) -- (-0.75000,-0.59375);
\draw (-0.75000,-0.59375) -- (-0.75000,-0.56250);
\draw (-0.75000,-0.56250) -- (-0.75000,-0.53125);
\draw (-0.75000,-0.53125) -- (-0.75000,-0.50000);
\draw (-1.00000,-0.75000) -- (-0.96875,-0.75000);
\draw (-1.00000,-0.50000) -- (-0.96875,-0.50000);
\draw (-0.96875,-0.75000) -- (-0.93750,-0.75000);
\draw (-0.96875,-0.50000) -- (-0.93750,-0.50000);
\draw (-0.93750,-0.75000) -- (-0.90625,-0.75000);
\draw (-0.93750,-0.50000) -- (-0.90625,-0.50000);
\draw (-0.90625,-0.75000) -- (-0.87500,-0.75000);
\draw (-0.90625,-0.50000) -- (-0.87500,-0.50000);
\draw (-0.87500,-0.75000) -- (-0.84375,-0.75000);
\draw (-0.87500,-0.50000) -- (-0.84375,-0.50000);
\draw (-0.84375,-0.75000) -- (-0.81250,-0.75000);
\draw (-0.84375,-0.50000) -- (-0.81250,-0.50000);
\draw (-0.81250,-0.75000) -- (-0.78125,-0.75000);
\draw (-0.81250,-0.50000) -- (-0.78125,-0.50000);
\draw (-0.78125,-0.75000) -- (-0.75000,-0.75000);
\draw (-0.78125,-0.50000) -- (-0.75000,-0.50000);
\draw (-1.00000,-0.50000) -- (-1.00000,-0.46875);
\draw (-1.00000,-0.46875) -- (-1.00000,-0.43750);
\draw (-1.00000,-0.43750) -- (-1.00000,-0.40625);
\draw (-1.00000,-0.40625) -- (-1.00000,-0.37500);
\draw (-1.00000,-0.37500) -- (-1.00000,-0.34375);
\draw (-1.00000,-0.34375) -- (-1.00000,-0.31250);
\draw (-1.00000,-0.31250) -- (-1.00000,-0.28125);
\draw (-1.00000,-0.28125) -- (-1.00000,-0.25000);
\draw (-0.75000,-0.50000) -- (-0.75000,-0.46875);
\draw (-0.75000,-0.46875) -- (-0.75000,-0.43750);
\draw (-0.75000,-0.43750) -- (-0.75000,-0.40625);
\draw (-0.75000,-0.40625) -- (-0.75000,-0.37500);
\draw (-0.75000,-0.37500) -- (-0.75000,-0.34375);
\draw (-0.75000,-0.34375) -- (-0.75000,-0.31250);
\draw (-0.75000,-0.31250) -- (-0.75000,-0.28125);
\draw (-0.75000,-0.28125) -- (-0.75000,-0.25000);
\draw (-1.00000,-0.50000) -- (-0.96875,-0.50000);
\draw (-1.00000,-0.25000) -- (-0.96875,-0.25000);
\draw (-0.96875,-0.50000) -- (-0.93750,-0.50000);
\draw (-0.96875,-0.25000) -- (-0.93750,-0.25000);
\draw (-0.93750,-0.50000) -- (-0.90625,-0.50000);
\draw (-0.93750,-0.25000) -- (-0.90625,-0.25000);
\draw (-0.90625,-0.50000) -- (-0.87500,-0.50000);
\draw (-0.90625,-0.25000) -- (-0.87500,-0.25000);
\draw (-0.87500,-0.50000) -- (-0.84375,-0.50000);
\draw (-0.87500,-0.25000) -- (-0.84375,-0.25000);
\draw (-0.84375,-0.50000) -- (-0.81250,-0.50000);
\draw (-0.84375,-0.25000) -- (-0.81250,-0.25000);
\draw (-0.81250,-0.50000) -- (-0.78125,-0.50000);
\draw (-0.81250,-0.25000) -- (-0.78125,-0.25000);
\draw (-0.78125,-0.50000) -- (-0.75000,-0.50000);
\draw (-0.78125,-0.25000) -- (-0.75000,-0.25000);
\draw (-1.00000,-0.25000) -- (-1.00000,-0.21875);
\draw (-1.00000,-0.21875) -- (-1.00000,-0.18750);
\draw (-1.00000,-0.18750) -- (-1.00000,-0.15625);
\draw (-1.00000,-0.15625) -- (-1.00000,-0.12500);
\draw (-1.00000,-0.12500) -- (-1.00000,-0.09375);
\draw (-1.00000,-0.09375) -- (-1.00000,-0.06250);
\draw (-1.00000,-0.06250) -- (-1.00000,-0.03125);
\draw (-1.00000,-0.03125) -- (-1.00000,0.00000);
\draw (-0.75000,-0.25000) -- (-0.75000,-0.21875);
\draw (-0.75000,-0.21875) -- (-0.75000,-0.18750);
\draw (-0.75000,-0.18750) -- (-0.75000,-0.15625);
\draw (-0.75000,-0.15625) -- (-0.75000,-0.12500);
\draw (-0.75000,-0.12500) -- (-0.75000,-0.09375);
\draw (-0.75000,-0.09375) -- (-0.75000,-0.06250);
\draw (-0.75000,-0.06250) -- (-0.75000,-0.03125);
\draw (-0.75000,-0.03125) -- (-0.75000,0.00000);
\draw (-1.00000,-0.25000) -- (-0.96875,-0.25000);
\draw (-1.00000,0.00000) -- (-0.96875,0.00000);
\draw (-0.96875,-0.25000) -- (-0.93750,-0.25000);
\draw (-0.96875,0.00000) -- (-0.93750,0.00000);
\draw (-0.93750,-0.25000) -- (-0.90625,-0.25000);
\draw (-0.93750,0.00000) -- (-0.90625,0.00000);
\draw (-0.90625,-0.25000) -- (-0.87500,-0.25000);
\draw (-0.90625,0.00000) -- (-0.87500,0.00000);
\draw (-0.87500,-0.25000) -- (-0.84375,-0.25000);
\draw (-0.87500,0.00000) -- (-0.84375,0.00000);
\draw (-0.84375,-0.25000) -- (-0.81250,-0.25000);
\draw (-0.84375,0.00000) -- (-0.81250,0.00000);
\draw (-0.81250,-0.25000) -- (-0.78125,-0.25000);
\draw (-0.81250,0.00000) -- (-0.78125,0.00000);
\draw (-0.78125,-0.25000) -- (-0.75000,-0.25000);
\draw (-0.78125,0.00000) -- (-0.75000,0.00000);
\draw (-0.75000,-1.00000) -- (-0.75000,-0.96875);
\draw (-0.75000,-0.96875) -- (-0.75000,-0.93750);
\draw (-0.75000,-0.93750) -- (-0.75000,-0.90625);
\draw (-0.75000,-0.90625) -- (-0.75000,-0.87500);
\draw (-0.75000,-0.87500) -- (-0.75000,-0.84375);
\draw (-0.75000,-0.84375) -- (-0.75000,-0.81250);
\draw (-0.75000,-0.81250) -- (-0.75000,-0.78125);
\draw (-0.75000,-0.78125) -- (-0.75000,-0.75000);
\draw (-0.50000,-1.00000) -- (-0.50000,-0.96875);
\draw (-0.50000,-0.96875) -- (-0.50000,-0.93750);
\draw (-0.50000,-0.93750) -- (-0.50000,-0.90625);
\draw (-0.50000,-0.90625) -- (-0.50000,-0.87500);
\draw (-0.50000,-0.87500) -- (-0.50000,-0.84375);
\draw (-0.50000,-0.84375) -- (-0.50000,-0.81250);
\draw (-0.50000,-0.81250) -- (-0.50000,-0.78125);
\draw (-0.50000,-0.78125) -- (-0.50000,-0.75000);
\draw (-0.75000,-1.00000) -- (-0.71875,-1.00000);
\draw (-0.75000,-0.75000) -- (-0.71875,-0.75000);
\draw (-0.71875,-1.00000) -- (-0.68750,-1.00000);
\draw (-0.71875,-0.75000) -- (-0.68750,-0.75000);
\draw (-0.68750,-1.00000) -- (-0.65625,-1.00000);
\draw (-0.68750,-0.75000) -- (-0.65625,-0.75000);
\draw (-0.65625,-1.00000) -- (-0.62500,-1.00000);
\draw (-0.65625,-0.75000) -- (-0.62500,-0.75000);
\draw (-0.62500,-1.00000) -- (-0.59375,-1.00000);
\draw (-0.62500,-0.75000) -- (-0.59375,-0.75000);
\draw (-0.59375,-1.00000) -- (-0.56250,-1.00000);
\draw (-0.59375,-0.75000) -- (-0.56250,-0.75000);
\draw (-0.56250,-1.00000) -- (-0.53125,-1.00000);
\draw (-0.56250,-0.75000) -- (-0.53125,-0.75000);
\draw (-0.53125,-1.00000) -- (-0.50000,-1.00000);
\draw (-0.53125,-0.75000) -- (-0.50000,-0.75000);
\draw (-0.75000,-0.75000) -- (-0.75000,-0.71875);
\draw (-0.75000,-0.71875) -- (-0.75000,-0.68750);
\draw (-0.75000,-0.68750) -- (-0.75000,-0.65625);
\draw (-0.75000,-0.65625) -- (-0.75000,-0.62500);
\draw (-0.75000,-0.62500) -- (-0.75000,-0.59375);
\draw (-0.75000,-0.59375) -- (-0.75000,-0.56250);
\draw (-0.75000,-0.56250) -- (-0.75000,-0.53125);
\draw (-0.75000,-0.53125) -- (-0.75000,-0.50000);
\draw (-0.50000,-0.75000) -- (-0.50000,-0.71875);
\draw (-0.50000,-0.71875) -- (-0.50000,-0.68750);
\draw (-0.50000,-0.68750) -- (-0.50000,-0.65625);
\draw (-0.50000,-0.65625) -- (-0.50000,-0.62500);
\draw (-0.50000,-0.62500) -- (-0.50000,-0.59375);
\draw (-0.50000,-0.59375) -- (-0.50000,-0.56250);
\draw (-0.50000,-0.56250) -- (-0.50000,-0.53125);
\draw (-0.50000,-0.53125) -- (-0.50000,-0.50000);
\draw (-0.75000,-0.75000) -- (-0.71875,-0.75000);
\draw (-0.75000,-0.50000) -- (-0.71875,-0.50000);
\draw (-0.71875,-0.75000) -- (-0.68750,-0.75000);
\draw (-0.71875,-0.50000) -- (-0.68750,-0.50000);
\draw (-0.68750,-0.75000) -- (-0.65625,-0.75000);
\draw (-0.68750,-0.50000) -- (-0.65625,-0.50000);
\draw (-0.65625,-0.75000) -- (-0.62500,-0.75000);
\draw (-0.65625,-0.50000) -- (-0.62500,-0.50000);
\draw (-0.62500,-0.75000) -- (-0.59375,-0.75000);
\draw (-0.62500,-0.50000) -- (-0.59375,-0.50000);
\draw (-0.59375,-0.75000) -- (-0.56250,-0.75000);
\draw (-0.59375,-0.50000) -- (-0.56250,-0.50000);
\draw (-0.56250,-0.75000) -- (-0.53125,-0.75000);
\draw (-0.56250,-0.50000) -- (-0.53125,-0.50000);
\draw (-0.53125,-0.75000) -- (-0.50000,-0.75000);
\draw (-0.53125,-0.50000) -- (-0.50000,-0.50000);
\draw (-0.75000,-0.50000) -- (-0.75000,-0.46875);
\draw (-0.75000,-0.50000) -- (-0.71875,-0.50000);
\draw (-0.75000,-0.46875) -- (-0.75000,-0.43750);
\draw (-0.75000,-0.43750) -- (-0.75000,-0.40625);
\draw (-0.75000,-0.40625) -- (-0.75000,-0.37500);
\draw (-0.75000,-0.37500) -- (-0.75000,-0.34375);
\draw (-0.71875,-0.50000) -- (-0.68750,-0.50000);
\draw (-0.68750,-0.50000) -- (-0.65625,-0.50000);
\draw (-0.65625,-0.50000) -- (-0.62500,-0.50000);
\draw (-0.62500,-0.50000) -- (-0.59375,-0.50000);
\draw (-0.75000,-0.34375) -- (-0.75000,-0.31250);
\draw (-0.75000,-0.31250) -- (-0.75000,-0.28125);
\draw (-0.75000,-0.28125) -- (-0.75000,-0.25000);
\draw (-0.75000,-0.25000) -- (-0.71875,-0.25000);
\draw (-0.71875,-0.25000) -- (-0.68750,-0.25000);
\draw (-0.68750,-0.25000) -- (-0.65625,-0.25000);
\draw (-0.65625,-0.25000) -- (-0.62500,-0.25000);
\draw (-0.62500,-0.25000) -- (-0.59375,-0.25000);
\draw (-0.59375,-0.50000) -- (-0.56250,-0.50000);
\draw (-0.56250,-0.50000) -- (-0.53125,-0.50000);
\draw (-0.53125,-0.50000) -- (-0.50000,-0.50000);
\draw (-0.50000,-0.50000) -- (-0.50000,-0.46875);
\draw (-0.50000,-0.46875) -- (-0.50000,-0.43750);
\draw (-0.50000,-0.43750) -- (-0.50000,-0.40625);
\draw (-0.50000,-0.40625) -- (-0.50000,-0.37500);
\draw (-0.50000,-0.37500) -- (-0.50000,-0.34375);
\draw (-0.59375,-0.25000) -- (-0.56250,-0.25000);
\draw (-0.56250,-0.25000) -- (-0.54541,-0.25000);
\draw (-0.50000,-0.34375) -- (-0.50000,-0.33142);
\draw (-0.50000,-0.33142) -- (-0.50745,-0.31995);
\draw (-0.50745,-0.31995) -- (-0.51208,-0.31250);
\draw (-0.51208,-0.31250) -- (-0.52374,-0.29230);
\draw (-0.53125,-0.27881) -- (-0.54083,-0.25958);
\draw (-0.53125,-0.27881) -- (-0.53040,-0.28040);
\draw (-0.54083,-0.25958) -- (-0.54541,-0.25000);
\draw (-0.52374,-0.29230) -- (-0.53003,-0.28125);
\draw (-0.53003,-0.28125) -- (-0.53040,-0.28040);
\draw (-0.75000,-0.25000) -- (-0.75000,-0.21875);
\draw (-0.75000,-0.25000) -- (-0.71875,-0.25000);
\draw (-0.75000,-0.21875) -- (-0.75000,-0.18750);
\draw (-0.75000,-0.18750) -- (-0.75000,-0.15625);
\draw (-0.75000,-0.15625) -- (-0.75000,-0.12500);
\draw (-0.75000,-0.12500) -- (-0.75000,-0.09375);
\draw (-0.71875,-0.25000) -- (-0.68750,-0.25000);
\draw (-0.68750,-0.25000) -- (-0.65625,-0.25000);
\draw (-0.65625,-0.25000) -- (-0.62500,-0.25000);
\draw (-0.62500,-0.25000) -- (-0.59375,-0.25000);
\draw (-0.75000,-0.09375) -- (-0.75000,-0.06250);
\draw (-0.75000,-0.06250) -- (-0.75000,-0.03125);
\draw (-0.75000,-0.03125) -- (-0.75000,0.00000);
\draw (-0.75000,0.00000) -- (-0.71875,0.00000);
\draw (-0.71875,0.00000) -- (-0.68750,0.00000);
\draw (-0.68750,0.00000) -- (-0.65625,0.00000);
\draw (-0.65625,0.00000) -- (-0.62500,0.00000);
\draw (-0.62500,0.00000) -- (-0.59998,0.00000);
\draw (-0.59375,-0.25000) -- (-0.56250,-0.25000);
\draw (-0.56250,-0.25000) -- (-0.54541,-0.25000);
\draw (-0.56250,-0.20837) -- (-0.56799,-0.19299);
\draw (-0.56250,-0.20837) -- (-0.55975,-0.21600);
\draw (-0.56799,-0.19299) -- (-0.56995,-0.18750);
\draw (-0.56995,-0.18750) -- (-0.57428,-0.17303);
\draw (-0.57428,-0.17303) -- (-0.57922,-0.15625);
\draw (-0.57922,-0.15625) -- (-0.58337,-0.13940);
\draw (-0.58337,-0.13940) -- (-0.58679,-0.12500);
\draw (-0.58679,-0.12500) -- (-0.59015,-0.10718);
\draw (-0.55322,-0.23169) -- (-0.55872,-0.21875);
\draw (-0.55322,-0.23169) -- (-0.54541,-0.25000);
\draw (-0.55872,-0.21875) -- (-0.55975,-0.21600);
\draw (-0.59375,-0.08533) -- (-0.59637,-0.06512);
\draw (-0.59375,-0.08533) -- (-0.59277,-0.09277);
\draw (-0.59637,-0.06512) -- (-0.59668,-0.06250);
\draw (-0.59668,-0.06250) -- (-0.59790,-0.04779);
\draw (-0.59015,-0.10718) -- (-0.59265,-0.09375);
\draw (-0.59265,-0.09375) -- (-0.59277,-0.09277);
\draw (-0.59790,-0.04779) -- (-0.59924,-0.03125);
\draw (-0.59924,-0.03125) -- (-0.59958,-0.01590);
\draw (-0.59958,-0.01590) -- (-0.59998,0.00000);
\draw (-0.50000,-1.00000) -- (-0.50000,-0.96875);
\draw (-0.50000,-0.96875) -- (-0.50000,-0.93750);
\draw (-0.50000,-0.93750) -- (-0.50000,-0.90625);
\draw (-0.50000,-0.90625) -- (-0.50000,-0.87500);
\draw (-0.50000,-0.87500) -- (-0.50000,-0.84375);
\draw (-0.50000,-0.84375) -- (-0.50000,-0.81250);
\draw (-0.50000,-0.81250) -- (-0.50000,-0.78125);
\draw (-0.50000,-0.78125) -- (-0.50000,-0.75000);
\draw (-0.25000,-1.00000) -- (-0.25000,-0.96875);
\draw (-0.25000,-0.96875) -- (-0.25000,-0.93750);
\draw (-0.25000,-0.93750) -- (-0.25000,-0.90625);
\draw (-0.25000,-0.90625) -- (-0.25000,-0.87500);
\draw (-0.25000,-0.87500) -- (-0.25000,-0.84375);
\draw (-0.25000,-0.84375) -- (-0.25000,-0.81250);
\draw (-0.25000,-0.81250) -- (-0.25000,-0.78125);
\draw (-0.25000,-0.78125) -- (-0.25000,-0.75000);
\draw (-0.50000,-1.00000) -- (-0.46875,-1.00000);
\draw (-0.50000,-0.75000) -- (-0.46875,-0.75000);
\draw (-0.46875,-1.00000) -- (-0.43750,-1.00000);
\draw (-0.46875,-0.75000) -- (-0.43750,-0.75000);
\draw (-0.43750,-1.00000) -- (-0.40625,-1.00000);
\draw (-0.43750,-0.75000) -- (-0.40625,-0.75000);
\draw (-0.40625,-1.00000) -- (-0.37500,-1.00000);
\draw (-0.40625,-0.75000) -- (-0.37500,-0.75000);
\draw (-0.37500,-1.00000) -- (-0.34375,-1.00000);
\draw (-0.37500,-0.75000) -- (-0.34375,-0.75000);
\draw (-0.34375,-1.00000) -- (-0.31250,-1.00000);
\draw (-0.34375,-0.75000) -- (-0.31250,-0.75000);
\draw (-0.31250,-1.00000) -- (-0.28125,-1.00000);
\draw (-0.31250,-0.75000) -- (-0.28125,-0.75000);
\draw (-0.28125,-1.00000) -- (-0.25000,-1.00000);
\draw (-0.28125,-0.75000) -- (-0.25000,-0.75000);
\draw (-0.50000,-0.75000) -- (-0.50000,-0.71875);
\draw (-0.50000,-0.75000) -- (-0.46875,-0.75000);
\draw (-0.50000,-0.71875) -- (-0.50000,-0.68750);
\draw (-0.50000,-0.68750) -- (-0.50000,-0.65625);
\draw (-0.50000,-0.65625) -- (-0.50000,-0.62500);
\draw (-0.50000,-0.62500) -- (-0.50000,-0.59375);
\draw (-0.46875,-0.75000) -- (-0.43750,-0.75000);
\draw (-0.43750,-0.75000) -- (-0.40625,-0.75000);
\draw (-0.40625,-0.75000) -- (-0.37500,-0.75000);
\draw (-0.37500,-0.75000) -- (-0.34375,-0.75000);
\draw (-0.50000,-0.59375) -- (-0.50000,-0.56250);
\draw (-0.50000,-0.56250) -- (-0.50000,-0.53125);
\draw (-0.50000,-0.53125) -- (-0.50000,-0.50000);
\draw (-0.50000,-0.50000) -- (-0.46875,-0.50000);
\draw (-0.46875,-0.50000) -- (-0.43750,-0.50000);
\draw (-0.43750,-0.50000) -- (-0.40625,-0.50000);
\draw (-0.40625,-0.50000) -- (-0.37500,-0.50000);
\draw (-0.37500,-0.50000) -- (-0.34375,-0.50000);
\draw (-0.34375,-0.75000) -- (-0.31250,-0.75000);
\draw (-0.31250,-0.75000) -- (-0.28125,-0.75000);
\draw (-0.28125,-0.75000) -- (-0.25000,-0.75000);
\draw (-0.25000,-0.75000) -- (-0.25000,-0.71875);
\draw (-0.25000,-0.71875) -- (-0.25000,-0.68750);
\draw (-0.25000,-0.68750) -- (-0.25000,-0.65625);
\draw (-0.25000,-0.65625) -- (-0.25000,-0.62500);
\draw (-0.25000,-0.62500) -- (-0.25000,-0.59375);
\draw (-0.34375,-0.50000) -- (-0.33142,-0.50000);
\draw (-0.31250,-0.51208) -- (-0.31995,-0.50745);
\draw (-0.31250,-0.51208) -- (-0.29230,-0.52374);
\draw (-0.31995,-0.50745) -- (-0.33142,-0.50000);
\draw (-0.25000,-0.59375) -- (-0.25000,-0.56250);
\draw (-0.25000,-0.56250) -- (-0.25000,-0.54541);
\draw (-0.28125,-0.53003) -- (-0.29230,-0.52374);
\draw (-0.28125,-0.53003) -- (-0.28040,-0.53040);
\draw (-0.25000,-0.54541) -- (-0.25958,-0.54083);
\draw (-0.25958,-0.54083) -- (-0.27881,-0.53125);
\draw (-0.27881,-0.53125) -- (-0.28040,-0.53040);
\draw (-0.50000,-0.50000) -- (-0.50000,-0.46875);
\draw (-0.50000,-0.50000) -- (-0.46875,-0.50000);
\draw (-0.50000,-0.46875) -- (-0.50000,-0.43750);
\draw (-0.50000,-0.43750) -- (-0.50000,-0.40625);
\draw (-0.46875,-0.50000) -- (-0.43750,-0.50000);
\draw (-0.43750,-0.50000) -- (-0.40625,-0.50000);
\draw (-0.50000,-0.40625) -- (-0.50000,-0.37500);
\draw (-0.50000,-0.37500) -- (-0.50000,-0.34375);
\draw (-0.43750,-0.41052) -- (-0.43958,-0.40833);
\draw (-0.43750,-0.41052) -- (-0.42413,-0.42413);
\draw (-0.43958,-0.40833) -- (-0.44153,-0.40625);
\draw (-0.44153,-0.40625) -- (-0.46024,-0.38461);
\draw (-0.46024,-0.38461) -- (-0.46838,-0.37500);
\draw (-0.46838,-0.37500) -- (-0.46857,-0.37482);
\draw (-0.40625,-0.50000) -- (-0.37500,-0.50000);
\draw (-0.40625,-0.44153) -- (-0.40833,-0.43958);
\draw (-0.40625,-0.44153) -- (-0.38461,-0.46024);
\draw (-0.40833,-0.43958) -- (-0.41052,-0.43750);
\draw (-0.41052,-0.43750) -- (-0.42413,-0.42413);
\draw (-0.37500,-0.50000) -- (-0.34375,-0.50000);
\draw (-0.37500,-0.46838) -- (-0.38461,-0.46024);
\draw (-0.37500,-0.46838) -- (-0.37482,-0.46857);
\draw (-0.46875,-0.37451) -- (-0.48199,-0.35699);
\draw (-0.46875,-0.37451) -- (-0.46857,-0.37482);
\draw (-0.48199,-0.35699) -- (-0.49170,-0.34375);
\draw (-0.50000,-0.34375) -- (-0.50000,-0.33142);
\draw (-0.49170,-0.34375) -- (-0.49506,-0.33881);
\draw (-0.50000,-0.33142) -- (-0.49506,-0.33881);
\draw (-0.34375,-0.50000) -- (-0.33142,-0.50000);
\draw (-0.34375,-0.49170) -- (-0.35699,-0.48199);
\draw (-0.34375,-0.49170) -- (-0.33881,-0.49506);
\draw (-0.35699,-0.48199) -- (-0.37451,-0.46875);
\draw (-0.37451,-0.46875) -- (-0.37482,-0.46857);
\draw (-0.33881,-0.49506) -- (-0.33142,-0.50000);
\draw (-0.25000,-1.00000) -- (-0.25000,-0.96875);
\draw (-0.25000,-0.96875) -- (-0.25000,-0.93750);
\draw (-0.25000,-0.93750) -- (-0.25000,-0.90625);
\draw (-0.25000,-0.90625) -- (-0.25000,-0.87500);
\draw (-0.25000,-0.87500) -- (-0.25000,-0.84375);
\draw (-0.25000,-0.84375) -- (-0.25000,-0.81250);
\draw (-0.25000,-0.81250) -- (-0.25000,-0.78125);
\draw (-0.25000,-0.78125) -- (-0.25000,-0.75000);
\draw (0.00000,-1.00000) -- (0.00000,-0.96875);
\draw (0.00000,-0.96875) -- (0.00000,-0.93750);
\draw (0.00000,-0.93750) -- (0.00000,-0.90625);
\draw (0.00000,-0.90625) -- (0.00000,-0.87500);
\draw (0.00000,-0.87500) -- (0.00000,-0.84375);
\draw (0.00000,-0.84375) -- (0.00000,-0.81250);
\draw (0.00000,-0.81250) -- (0.00000,-0.78125);
\draw (0.00000,-0.78125) -- (0.00000,-0.75000);
\draw (-0.25000,-1.00000) -- (-0.21875,-1.00000);
\draw (-0.25000,-0.75000) -- (-0.21875,-0.75000);
\draw (-0.21875,-1.00000) -- (-0.18750,-1.00000);
\draw (-0.21875,-0.75000) -- (-0.18750,-0.75000);
\draw (-0.18750,-1.00000) -- (-0.15625,-1.00000);
\draw (-0.18750,-0.75000) -- (-0.15625,-0.75000);
\draw (-0.15625,-1.00000) -- (-0.12500,-1.00000);
\draw (-0.15625,-0.75000) -- (-0.12500,-0.75000);
\draw (-0.12500,-1.00000) -- (-0.09375,-1.00000);
\draw (-0.12500,-0.75000) -- (-0.09375,-0.75000);
\draw (-0.09375,-1.00000) -- (-0.06250,-1.00000);
\draw (-0.09375,-0.75000) -- (-0.06250,-0.75000);
\draw (-0.06250,-1.00000) -- (-0.03125,-1.00000);
\draw (-0.06250,-0.75000) -- (-0.03125,-0.75000);
\draw (-0.03125,-1.00000) -- (0.00000,-1.00000);
\draw (-0.03125,-0.75000) -- (0.00000,-0.75000);
\draw (-0.25000,-0.75000) -- (-0.25000,-0.71875);
\draw (-0.25000,-0.75000) -- (-0.21875,-0.75000);
\draw (-0.25000,-0.71875) -- (-0.25000,-0.68750);
\draw (-0.25000,-0.68750) -- (-0.25000,-0.65625);
\draw (-0.25000,-0.65625) -- (-0.25000,-0.62500);
\draw (-0.25000,-0.62500) -- (-0.25000,-0.59375);
\draw (-0.21875,-0.75000) -- (-0.18750,-0.75000);
\draw (-0.18750,-0.75000) -- (-0.15625,-0.75000);
\draw (-0.15625,-0.75000) -- (-0.12500,-0.75000);
\draw (-0.12500,-0.75000) -- (-0.09375,-0.75000);
\draw (-0.25000,-0.59375) -- (-0.25000,-0.56250);
\draw (-0.25000,-0.56250) -- (-0.25000,-0.54541);
\draw (-0.18750,-0.56995) -- (-0.19299,-0.56799);
\draw (-0.18750,-0.56995) -- (-0.17303,-0.57428);
\draw (-0.19299,-0.56799) -- (-0.20837,-0.56250);
\draw (-0.20837,-0.56250) -- (-0.21600,-0.55975);
\draw (-0.21875,-0.55872) -- (-0.23169,-0.55322);
\draw (-0.21875,-0.55872) -- (-0.21600,-0.55975);
\draw (-0.23169,-0.55322) -- (-0.25000,-0.54541);
\draw (-0.15625,-0.57922) -- (-0.17303,-0.57428);
\draw (-0.15625,-0.57922) -- (-0.13940,-0.58337);
\draw (-0.12500,-0.58679) -- (-0.13940,-0.58337);
\draw (-0.12500,-0.58679) -- (-0.10718,-0.59015);
\draw (-0.09375,-0.75000) -- (-0.06250,-0.75000);
\draw (-0.06250,-0.75000) -- (-0.03125,-0.75000);
\draw (-0.03125,-0.75000) -- (0.00000,-0.75000);
\draw (0.00000,-0.75000) -- (0.00000,-0.71875);
\draw (0.00000,-0.71875) -- (0.00000,-0.68750);
\draw (0.00000,-0.68750) -- (0.00000,-0.65625);
\draw (0.00000,-0.65625) -- (0.00000,-0.62500);
\draw (0.00000,-0.62500) -- (0.00000,-0.59998);
\draw (-0.09375,-0.59265) -- (-0.10718,-0.59015);
\draw (-0.09375,-0.59265) -- (-0.09277,-0.59277);
\draw (-0.06250,-0.59668) -- (-0.06512,-0.59637);
\draw (-0.06250,-0.59668) -- (-0.04779,-0.59790);
\draw (-0.06512,-0.59637) -- (-0.08533,-0.59375);
\draw (-0.08533,-0.59375) -- (-0.09277,-0.59277);
\draw (-0.03125,-0.59924) -- (-0.04779,-0.59790);
\draw (-0.03125,-0.59924) -- (-0.01590,-0.59958);
\draw (0.00000,-0.59998) -- (-0.01590,-0.59958);


==> tikz/octree_integration_points.dat <==
\node at (-0.94717,-0.94717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.94717,-0.80283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.80283,-0.94717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.80283,-0.80283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.94717,-0.69717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.94717,-0.55283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.80283,-0.69717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.80283,-0.55283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.94717,-0.44717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.94717,-0.30283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.80283,-0.44717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.80283,-0.30283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.94717,-0.19717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.94717,-0.05283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.80283,-0.19717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.80283,-0.05283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.69717,-0.94717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.69717,-0.80283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.55283,-0.94717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.55283,-0.80283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.69717,-0.69717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.69717,-0.55283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.55283,-0.69717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.55283,-0.55283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.72358,-0.47358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.72358,-0.40142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.65142,-0.47358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.65142,-0.40142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.72358,-0.34858) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.72358,-0.27642) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.65142,-0.34858) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.65142,-0.27642) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.59858,-0.47358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.59858,-0.40142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.52642,-0.47358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.52642,-0.40142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.61179,-0.36179) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.61179,-0.32571) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.57571,-0.36179) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.57571,-0.32571) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.61179,-0.29929) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.61179,-0.26321) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.57571,-0.29929) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.57571,-0.26321) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.55590,-0.36840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.55590,-0.35035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53785,-0.36840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53785,-0.35035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.55590,-0.33715) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.55590,-0.31910) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53785,-0.33715) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53785,-0.31910) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.52465,-0.36840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.52465,-0.35035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50660,-0.36840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50660,-0.35035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.50496,-0.32583) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.50124,-0.33773) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.50124,-0.33156) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.51538,-0.32267) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.52728,-0.33457) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.52728,-0.31895) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.51219,-0.31746) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.52409,-0.31374) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.51451,-0.31374) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.51017,-0.32788) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.52207,-0.33978) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.50645,-0.33978) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.55590,-0.30590) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.55590,-0.28785) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53785,-0.30590) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53785,-0.28785) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.53764,-0.26640) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.53285,-0.27723) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.53285,-0.27601) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.54806,-0.26160) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.55889,-0.27243) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.55889,-0.25681) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.54521,-0.25639) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.55604,-0.25160) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.54750,-0.25160) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.54285,-0.26681) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.55368,-0.27764) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.53806,-0.27764) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.52625,-0.29382) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.53000,-0.30392) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.53000,-0.28830) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.52604,-0.28861) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.52980,-0.28309) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.52918,-0.28309) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.52305,-0.29903) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.52680,-0.30913) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.51722,-0.30913) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.53068,-0.28027) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.53111,-0.28070) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.53111,-0.27948) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.53048,-0.28068) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.53090,-0.28111) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.53029,-0.28111) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.72358,-0.22358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.72358,-0.15142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.65142,-0.22358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.65142,-0.15142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.72358,-0.09858) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.72358,-0.02642) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.65142,-0.09858) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.65142,-0.02642) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.61840,-0.24340) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61840,-0.22535) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60035,-0.24340) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60035,-0.22535) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61840,-0.21215) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61840,-0.19410) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60035,-0.21215) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60035,-0.19410) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58715,-0.24340) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58715,-0.22535) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56910,-0.24340) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56910,-0.22535) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.56616,-0.19985) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.56342,-0.21273) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.56342,-0.20754) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.57658,-0.19637) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58946,-0.20925) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58946,-0.19362) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.57261,-0.19116) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58549,-0.18842) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.57359,-0.18842) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.57137,-0.20158) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58425,-0.21446) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.56862,-0.21446) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.61840,-0.18090) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61840,-0.16285) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60035,-0.18090) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60035,-0.16285) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61840,-0.14965) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61840,-0.13160) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60035,-0.14965) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60035,-0.13160) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.58077,-0.17265) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59050,-0.17988) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59050,-0.16426) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.57835,-0.16744) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58808,-0.15905) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58082,-0.15905) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.57680,-0.17786) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58654,-0.18509) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.57464,-0.18509) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58683,-0.13981) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59202,-0.14823) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59202,-0.13261) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58567,-0.13460) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59086,-0.12740) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58738,-0.12740) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58441,-0.14502) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58960,-0.15344) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58234,-0.15344) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.55632,-0.23258) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.56095,-0.24174) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.56095,-0.22611) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.55568,-0.22738) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.56032,-0.22091) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.55843,-0.22091) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.55347,-0.23779) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.55811,-0.24695) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.54956,-0.24695) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.56067,-0.21519) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.56204,-0.21656) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.56204,-0.21137) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.56004,-0.21692) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.56141,-0.21829) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.55952,-0.21829) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.61840,-0.11840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.61840,-0.10035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60035,-0.11840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.60035,-0.10035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.59550,-0.07326) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59419,-0.08758) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59419,-0.08336) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60592,-0.06946) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.62023,-0.08377) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.62023,-0.06815) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60120,-0.06425) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.61551,-0.06294) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60135,-0.06294) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60071,-0.07467) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.61502,-0.08898) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59940,-0.08898) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59135,-0.10791) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59315,-0.11682) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59315,-0.10120) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59117,-0.10270) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59297,-0.09599) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59242,-0.09599) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59019,-0.11312) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59199,-0.12203) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.58851,-0.12203) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59310,-0.09170) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59359,-0.09218) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59359,-0.08797) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59292,-0.09310) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59340,-0.09359) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.59285,-0.09359) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60693,-0.04749) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.62048,-0.05484) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.62048,-0.03922) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60264,-0.04228) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.61619,-0.03401) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60331,-0.03401) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60221,-0.05269) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.61576,-0.06005) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60160,-0.06005) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60805,-0.01581) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.62076,-0.02348) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.62076,-0.00786) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60388,-0.01060) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.61659,-0.00265) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60408,-0.00265) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60376,-0.02102) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.61647,-0.02869) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.60359,-0.02869) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.44717,-0.94717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.44717,-0.80283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.30283,-0.94717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.30283,-0.80283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.47358,-0.72358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.47358,-0.65142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.40142,-0.72358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.40142,-0.65142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.47358,-0.59858) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.47358,-0.52642) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.40142,-0.59858) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.40142,-0.52642) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.34858,-0.72358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.34858,-0.65142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.27642,-0.72358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.27642,-0.65142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.36179,-0.61179) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.36179,-0.57571) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.32571,-0.61179) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.32571,-0.57571) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.36840,-0.55590) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.36840,-0.53785) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.35035,-0.55590) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.35035,-0.53785) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.36840,-0.52465) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.36840,-0.50660) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.35035,-0.52465) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.35035,-0.50660) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.33715,-0.55590) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.33715,-0.53785) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.31910,-0.55590) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.31910,-0.53785) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.31746,-0.51219) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.31374,-0.52409) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.31374,-0.51451) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.32788,-0.51017) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.33978,-0.52207) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.33978,-0.50645) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.32583,-0.50496) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.33773,-0.50124) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.33156,-0.50124) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.32267,-0.51538) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.33457,-0.52728) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.31895,-0.52728) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.29929,-0.61179) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.29929,-0.57571) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.26321,-0.61179) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.26321,-0.57571) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.30590,-0.55590) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.30590,-0.53785) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.28785,-0.55590) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.28785,-0.53785) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.28861,-0.52604) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.28309,-0.52980) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.28309,-0.52918) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.29903,-0.52305) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.30913,-0.52680) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.30913,-0.51722) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.29382,-0.52625) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.30392,-0.53000) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.28830,-0.53000) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.25639,-0.54521) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.25160,-0.55604) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.25160,-0.54750) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.26681,-0.54285) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.27764,-0.55368) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.27764,-0.53806) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.26640,-0.53764) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.27723,-0.53285) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.27601,-0.53285) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.26160,-0.54806) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.27243,-0.55889) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.25681,-0.55889) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.28068,-0.53048) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.28111,-0.53090) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.28111,-0.53029) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.28027,-0.53068) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.28070,-0.53111) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.27948,-0.53111) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.48679,-0.48679) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.48679,-0.45071) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.45071,-0.48679) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.45071,-0.45071) [draw,fill,minimum size=0.5pt,rotate=0] {};
\node at (-0.49340,-0.43090) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.49340,-0.41285) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47535,-0.43090) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47535,-0.41285) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.49340,-0.39965) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.49340,-0.38160) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47535,-0.39965) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.47535,-0.38160) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43888,-0.41355) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.43785,-0.42814) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.43785,-0.41465) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.44930,-0.41284) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46389,-0.42743) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46389,-0.41180) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.44476,-0.40763) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.45935,-0.40660) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.44574,-0.40660) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.44409,-0.41805) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.45868,-0.43264) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.44305,-0.43264) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46307,-0.38662) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46733,-0.39744) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46733,-0.38181) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46301,-0.38141) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46727,-0.37660) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46709,-0.37660) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.45854,-0.39183) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46279,-0.40264) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.44918,-0.40264) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.43090,-0.49340) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.43090,-0.47535) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41285,-0.49340) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.41285,-0.47535) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.40763,-0.44476) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.40660,-0.45935) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.40660,-0.44574) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.41805,-0.44409) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.43264,-0.45868) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.43264,-0.44305) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.41355,-0.43888) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.42814,-0.43785) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.41465,-0.43785) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.41284,-0.44930) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.42743,-0.46389) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.41180,-0.46389) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.39965,-0.49340) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.39965,-0.47535) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.38160,-0.49340) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.38160,-0.47535) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.38141,-0.46301) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37660,-0.46727) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37660,-0.46709) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.39183,-0.45854) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.40264,-0.46279) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.40264,-0.44918) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.38662,-0.46307) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.39744,-0.46733) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.38181,-0.46733) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.42859,-0.42409) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.43527,-0.43078) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.43527,-0.41729) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.42409,-0.42859) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.43078,-0.43527) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.41729,-0.43527) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.47758,-0.36292) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.47096,-0.37192) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.47096,-0.37167) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.48800,-0.35779) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.49700,-0.36679) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.49700,-0.35117) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.48661,-0.35258) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.49562,-0.34596) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.49147,-0.34596) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.48279,-0.36300) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.49179,-0.37200) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.47617,-0.37200) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.49670,-0.33840) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.49918,-0.34087) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.49918,-0.33471) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.49532,-0.34045) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.49779,-0.34293) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.49364,-0.34293) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46863,-0.37480) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46872,-0.37489) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46872,-0.37464) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46857,-0.37488) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46866,-0.37497) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.46848,-0.37497) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.35258,-0.48661) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.34596,-0.49562) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.34596,-0.49147) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.36300,-0.48279) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37200,-0.49179) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37200,-0.47617) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.36292,-0.47758) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37192,-0.47096) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37167,-0.47096) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.35779,-0.48800) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.36679,-0.49700) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.35117,-0.49700) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37488,-0.46857) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37497,-0.46866) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37497,-0.46848) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37480,-0.46863) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37489,-0.46872) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.37464,-0.46872) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.34045,-0.49532) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.34293,-0.49779) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.34293,-0.49364) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.33840,-0.49670) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.34087,-0.49918) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.33471,-0.49918) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.19717,-0.94717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.19717,-0.80283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.05283,-0.94717) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.05283,-0.80283) [draw,fill,minimum size=2.0pt,rotate=0] {};
\node at (-0.22358,-0.72358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.22358,-0.65142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.15142,-0.72358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.15142,-0.65142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.24340,-0.61840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24340,-0.60035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22535,-0.61840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22535,-0.60035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24340,-0.58715) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.24340,-0.56910) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22535,-0.58715) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.22535,-0.56910) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21215,-0.61840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.21215,-0.60035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19410,-0.61840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19410,-0.60035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.19116,-0.57261) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.18842,-0.58549) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.18842,-0.57359) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.20158,-0.57137) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.21446,-0.58425) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.21446,-0.56862) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.19985,-0.56616) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.21273,-0.56342) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.20754,-0.56342) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.19637,-0.57658) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.20925,-0.58946) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.19362,-0.58946) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.22738,-0.55568) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.22091,-0.56032) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.22091,-0.55843) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.23779,-0.55347) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.24695,-0.55811) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.24695,-0.54956) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.23258,-0.55632) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.24174,-0.56095) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.22611,-0.56095) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.21692,-0.56004) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.21829,-0.56141) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.21829,-0.55952) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.21519,-0.56067) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.21656,-0.56204) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.21137,-0.56204) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.18090,-0.61840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.18090,-0.60035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16285,-0.61840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16285,-0.60035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.16744,-0.57835) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.15905,-0.58808) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.15905,-0.58082) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.17786,-0.57680) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.18509,-0.58654) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.18509,-0.57464) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.17265,-0.58077) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.17988,-0.59050) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.16426,-0.59050) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.14965,-0.61840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.14965,-0.60035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13160,-0.61840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13160,-0.60035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.13460,-0.58567) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.12740,-0.59086) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.12740,-0.58738) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.14502,-0.58441) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.15344,-0.58960) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.15344,-0.58234) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.13981,-0.58683) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.14823,-0.59202) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.13261,-0.59202) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.09858,-0.72358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.09858,-0.65142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.02642,-0.72358) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.02642,-0.65142) [draw,fill,minimum size=1.0pt,rotate=0] {};
\node at (-0.11840,-0.61840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.11840,-0.60035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.10035,-0.61840) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.10035,-0.60035) [draw,fill,minimum size=0.25pt,rotate=0] {};
\node at (-0.10270,-0.59117) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.09599,-0.59297) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.09599,-0.59242) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.11312,-0.59019) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.12203,-0.59199) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.12203,-0.58851) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.10791,-0.59135) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.11682,-0.59315) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.10120,-0.59315) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.06425,-0.60120) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.06294,-0.61551) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.06294,-0.60135) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.07467,-0.60071) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.08898,-0.61502) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.08898,-0.59940) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.07326,-0.59550) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.08758,-0.59419) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.08336,-0.59419) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.06946,-0.60592) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.08377,-0.62023) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.06815,-0.62023) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.09310,-0.59292) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.09359,-0.59340) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.09359,-0.59285) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.09170,-0.59310) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.09218,-0.59359) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.08797,-0.59359) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.04228,-0.60264) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.03401,-0.61619) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.03401,-0.60331) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.05269,-0.60221) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.06005,-0.61576) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.06005,-0.60160) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.04749,-0.60693) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.05484,-0.62048) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.03922,-0.62048) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.01060,-0.60388) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.00265,-0.61659) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.00265,-0.60408) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.02102,-0.60376) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.02869,-0.61647) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.02869,-0.60359) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.01581,-0.60805) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.02348,-0.62076) [draw,fill,minimum size=0.125pt,rotate=0] {};
\node at (-0.00786,-0.62076) [draw,fill,minimum size=0.125pt,rotate=0] {};


==> tikz/octree_integration_subcells.dat <==
\filldraw (-1.00000,-1.00000) -- (-1.00000,-0.75000) -- (-0.75000,-0.75000) -- (-0.75000,-1.00000) -- cycle;
\filldraw (-1.00000,-0.75000) -- (-1.00000,-0.50000) -- (-0.75000,-0.50000) -- (-0.75000,-0.75000) -- cycle;
\filldraw (-1.00000,-0.50000) -- (-1.00000,-0.25000) -- (-0.75000,-0.25000) -- (-0.75000,-0.50000) -- cycle;
\filldraw (-1.00000,-0.25000) -- (-1.00000,0.00000) -- (-0.75000,0.00000) -- (-0.75000,-0.25000) -- cycle;
\filldraw (-0.75000,-1.00000) -- (-0.75000,-0.75000) -- (-0.50000,-0.75000) -- (-0.50000,-1.00000) -- cycle;
\filldraw (-0.75000,-0.75000) -- (-0.75000,-0.50000) -- (-0.50000,-0.50000) -- (-0.50000,-0.75000) -- cycle;
\filldraw (-0.75000,-0.50000) -- (-0.75000,-0.37500) -- (-0.62500,-0.37500) -- (-0.62500,-0.50000) -- cycle;
\filldraw (-0.75000,-0.37500) -- (-0.75000,-0.25000) -- (-0.62500,-0.25000) -- (-0.62500,-0.37500) -- cycle;
\filldraw (-0.62500,-0.50000) -- (-0.62500,-0.37500) -- (-0.50000,-0.37500) -- (-0.50000,-0.50000) -- cycle;
\filldraw (-0.62500,-0.37500) -- (-0.62500,-0.31250) -- (-0.56250,-0.31250) -- (-0.56250,-0.37500) -- cycle;
\filldraw (-0.62500,-0.31250) -- (-0.62500,-0.25000) -- (-0.56250,-0.25000) -- (-0.56250,-0.31250) -- cycle;
\filldraw (-0.56250,-0.37500) -- (-0.56250,-0.34375) -- (-0.53125,-0.34375) -- (-0.53125,-0.37500) -- cycle;
\filldraw (-0.56250,-0.34375) -- (-0.56250,-0.31250) -- (-0.53125,-0.31250) -- (-0.53125,-0.34375) -- cycle;
\filldraw (-0.53125,-0.37500) -- (-0.53125,-0.34375) -- (-0.50000,-0.34375) -- (-0.50000,-0.37500) -- cycle;
\filldraw (-0.50000,-0.34375) -- (-0.50000,-0.33142) -- (-0.50745,-0.31995) -- cycle;
\filldraw (-0.53125,-0.34375) -- (-0.53125,-0.31250) -- (-0.50745,-0.31995) -- cycle;
\filldraw (-0.53125,-0.31250) -- (-0.51208,-0.31250) -- (-0.50745,-0.31995) -- cycle;
\filldraw (-0.53125,-0.34375) -- (-0.50000,-0.34375) -- (-0.50745,-0.31995) -- cycle;
\filldraw (-0.56250,-0.31250) -- (-0.56250,-0.28125) -- (-0.53125,-0.28125) -- (-0.53125,-0.31250) -- cycle;
\filldraw (-0.53125,-0.28125) -- (-0.53125,-0.27881) -- (-0.54083,-0.25958) -- cycle;
\filldraw (-0.56250,-0.28125) -- (-0.56250,-0.25000) -- (-0.54083,-0.25958) -- cycle;
\filldraw (-0.56250,-0.25000) -- (-0.54541,-0.25000) -- (-0.54083,-0.25958) -- cycle;
\filldraw (-0.56250,-0.28125) -- (-0.53125,-0.28125) -- (-0.54083,-0.25958) -- cycle;
\filldraw (-0.53125,-0.31250) -- (-0.53125,-0.28125) -- (-0.52374,-0.29230) -- cycle;
\filldraw (-0.53125,-0.28125) -- (-0.53003,-0.28125) -- (-0.52374,-0.29230) -- cycle;
\filldraw (-0.53125,-0.31250) -- (-0.51208,-0.31250) -- (-0.52374,-0.29230) -- cycle;
\filldraw (-0.53125,-0.28125) -- (-0.53125,-0.27881) -- (-0.53040,-0.28040) -- cycle;
\filldraw (-0.53125,-0.28125) -- (-0.53003,-0.28125) -- (-0.53040,-0.28040) -- cycle;
\filldraw (-0.75000,-0.25000) -- (-0.75000,-0.12500) -- (-0.62500,-0.12500) -- (-0.62500,-0.25000) -- cycle;
\filldraw (-0.75000,-0.12500) -- (-0.75000,0.00000) -- (-0.62500,0.00000) -- (-0.62500,-0.12500) -- cycle;
\filldraw (-0.62500,-0.25000) -- (-0.62500,-0.21875) -- (-0.59375,-0.21875) -- (-0.59375,-0.25000) -- cycle;
\filldraw (-0.62500,-0.21875) -- (-0.62500,-0.18750) -- (-0.59375,-0.18750) -- (-0.59375,-0.21875) -- cycle;
\filldraw (-0.59375,-0.25000) -- (-0.59375,-0.21875) -- (-0.56250,-0.21875) -- (-0.56250,-0.25000) -- cycle;
\filldraw (-0.56250,-0.21875) -- (-0.56250,-0.20837) -- (-0.56799,-0.19299) -- cycle;
\filldraw (-0.59375,-0.21875) -- (-0.59375,-0.18750) -- (-0.56799,-0.19299) -- cycle;
\filldraw (-0.59375,-0.18750) -- (-0.56995,-0.18750) -- (-0.56799,-0.19299) -- cycle;
\filldraw (-0.59375,-0.21875) -- (-0.56250,-0.21875) -- (-0.56799,-0.19299) -- cycle;
\filldraw (-0.62500,-0.18750) -- (-0.62500,-0.15625) -- (-0.59375,-0.15625) -- (-0.59375,-0.18750) -- cycle;
\filldraw (-0.62500,-0.15625) -- (-0.62500,-0.12500) -- (-0.59375,-0.12500) -- (-0.59375,-0.15625) -- cycle;
\filldraw (-0.59375,-0.18750) -- (-0.59375,-0.15625) -- (-0.57428,-0.17303) -- cycle;
\filldraw (-0.59375,-0.15625) -- (-0.57922,-0.15625) -- (-0.57428,-0.17303) -- cycle;
\filldraw (-0.59375,-0.18750) -- (-0.56995,-0.18750) -- (-0.57428,-0.17303) -- cycle;
\filldraw (-0.59375,-0.15625) -- (-0.59375,-0.12500) -- (-0.58337,-0.13940) -- cycle;
\filldraw (-0.59375,-0.12500) -- (-0.58679,-0.12500) -- (-0.58337,-0.13940) -- cycle;
\filldraw (-0.59375,-0.15625) -- (-0.57922,-0.15625) -- (-0.58337,-0.13940) -- cycle;
\filldraw (-0.56250,-0.25000) -- (-0.56250,-0.21875) -- (-0.55322,-0.23169) -- cycle;
\filldraw (-0.56250,-0.21875) -- (-0.55872,-0.21875) -- (-0.55322,-0.23169) -- cycle;
\filldraw (-0.56250,-0.25000) -- (-0.54541,-0.25000) -- (-0.55322,-0.23169) -- cycle;
\filldraw (-0.56250,-0.21875) -- (-0.56250,-0.20837) -- (-0.55975,-0.21600) -- cycle;
\filldraw (-0.56250,-0.21875) -- (-0.55872,-0.21875) -- (-0.55975,-0.21600) -- cycle;
\filldraw (-0.62500,-0.12500) -- (-0.62500,-0.09375) -- (-0.59375,-0.09375) -- (-0.59375,-0.12500) -- cycle;
\filldraw (-0.59375,-0.09375) -- (-0.59375,-0.08533) -- (-0.59637,-0.06512) -- cycle;
\filldraw (-0.62500,-0.09375) -- (-0.62500,-0.06250) -- (-0.59637,-0.06512) -- cycle;
\filldraw (-0.62500,-0.06250) -- (-0.59668,-0.06250) -- (-0.59637,-0.06512) -- cycle;
\filldraw (-0.62500,-0.09375) -- (-0.59375,-0.09375) -- (-0.59637,-0.06512) -- cycle;
\filldraw (-0.59375,-0.12500) -- (-0.59375,-0.09375) -- (-0.59015,-0.10718) -- cycle;
\filldraw (-0.59375,-0.09375) -- (-0.59265,-0.09375) -- (-0.59015,-0.10718) -- cycle;
\filldraw (-0.59375,-0.12500) -- (-0.58679,-0.12500) -- (-0.59015,-0.10718) -- cycle;
\filldraw (-0.59375,-0.09375) -- (-0.59375,-0.08533) -- (-0.59277,-0.09277) -- cycle;
\filldraw (-0.59375,-0.09375) -- (-0.59265,-0.09375) -- (-0.59277,-0.09277) -- cycle;
\filldraw (-0.62500,-0.06250) -- (-0.62500,-0.03125) -- (-0.59790,-0.04779) -- cycle;
\filldraw (-0.62500,-0.03125) -- (-0.59924,-0.03125) -- (-0.59790,-0.04779) -- cycle;
\filldraw (-0.62500,-0.06250) -- (-0.59668,-0.06250) -- (-0.59790,-0.04779) -- cycle;
\filldraw (-0.62500,-0.03125) -- (-0.62500,0.00000) -- (-0.59958,-0.01590) -- cycle;
\filldraw (-0.62500,0.00000) -- (-0.59998,0.00000) -- (-0.59958,-0.01590) -- cycle;
\filldraw (-0.62500,-0.03125) -- (-0.59924,-0.03125) -- (-0.59958,-0.01590) -- cycle;
\filldraw (-0.50000,-1.00000) -- (-0.50000,-0.75000) -- (-0.25000,-0.75000) -- (-0.25000,-1.00000) -- cycle;
\filldraw (-0.50000,-0.75000) -- (-0.50000,-0.62500) -- (-0.37500,-0.62500) -- (-0.37500,-0.75000) -- cycle;
\filldraw (-0.50000,-0.62500) -- (-0.50000,-0.50000) -- (-0.37500,-0.50000) -- (-0.37500,-0.62500) -- cycle;
\filldraw (-0.37500,-0.75000) -- (-0.37500,-0.62500) -- (-0.25000,-0.62500) -- (-0.25000,-0.75000) -- cycle;
\filldraw (-0.37500,-0.62500) -- (-0.37500,-0.56250) -- (-0.31250,-0.56250) -- (-0.31250,-0.62500) -- cycle;
\filldraw (-0.37500,-0.56250) -- (-0.37500,-0.53125) -- (-0.34375,-0.53125) -- (-0.34375,-0.56250) -- cycle;
\filldraw (-0.37500,-0.53125) -- (-0.37500,-0.50000) -- (-0.34375,-0.50000) -- (-0.34375,-0.53125) -- cycle;
\filldraw (-0.34375,-0.56250) -- (-0.34375,-0.53125) -- (-0.31250,-0.53125) -- (-0.31250,-0.56250) -- cycle;
\filldraw (-0.31250,-0.53125) -- (-0.31250,-0.51208) -- (-0.31995,-0.50745) -- cycle;
\filldraw (-0.34375,-0.53125) -- (-0.34375,-0.50000) -- (-0.31995,-0.50745) -- cycle;
\filldraw (-0.34375,-0.50000) -- (-0.33142,-0.50000) -- (-0.31995,-0.50745) -- cycle;
\filldraw (-0.34375,-0.53125) -- (-0.31250,-0.53125) -- (-0.31995,-0.50745) -- cycle;
\filldraw (-0.31250,-0.62500) -- (-0.31250,-0.56250) -- (-0.25000,-0.56250) -- (-0.25000,-0.62500) -- cycle;
\filldraw (-0.31250,-0.56250) -- (-0.31250,-0.53125) -- (-0.28125,-0.53125) -- (-0.28125,-0.56250) -- cycle;
\filldraw (-0.28125,-0.53125) -- (-0.28125,-0.53003) -- (-0.29230,-0.52374) -- cycle;
\filldraw (-0.31250,-0.53125) -- (-0.31250,-0.51208) -- (-0.29230,-0.52374) -- cycle;
\filldraw (-0.31250,-0.53125) -- (-0.28125,-0.53125) -- (-0.29230,-0.52374) -- cycle;
\filldraw (-0.25000,-0.56250) -- (-0.25000,-0.54541) -- (-0.25958,-0.54083) -- cycle;
\filldraw (-0.28125,-0.56250) -- (-0.28125,-0.53125) -- (-0.25958,-0.54083) -- cycle;
\filldraw (-0.28125,-0.53125) -- (-0.27881,-0.53125) -- (-0.25958,-0.54083) -- cycle;
\filldraw (-0.28125,-0.56250) -- (-0.25000,-0.56250) -- (-0.25958,-0.54083) -- cycle;
\filldraw (-0.28125,-0.53125) -- (-0.28125,-0.53003) -- (-0.28040,-0.53040) -- cycle;
\filldraw (-0.28125,-0.53125) -- (-0.27881,-0.53125) -- (-0.28040,-0.53040) -- cycle;
\filldraw (-0.50000,-0.50000) -- (-0.50000,-0.43750) -- (-0.43750,-0.43750) -- (-0.43750,-0.50000) -- cycle;
\filldraw (-0.50000,-0.43750) -- (-0.50000,-0.40625) -- (-0.46875,-0.40625) -- (-0.46875,-0.43750) -- cycle;
\filldraw (-0.50000,-0.40625) -- (-0.50000,-0.37500) -- (-0.46875,-0.37500) -- (-0.46875,-0.40625) -- cycle;
\filldraw (-0.43750,-0.43750) -- (-0.43750,-0.41052) -- (-0.43958,-0.40833) -- cycle;
\filldraw (-0.46875,-0.43750) -- (-0.46875,-0.40625) -- (-0.43958,-0.40833) -- cycle;
\filldraw (-0.46875,-0.40625) -- (-0.44153,-0.40625) -- (-0.43958,-0.40833) -- cycle;
\filldraw (-0.46875,-0.43750) -- (-0.43750,-0.43750) -- (-0.43958,-0.40833) -- cycle;
\filldraw (-0.46875,-0.40625) -- (-0.46875,-0.37500) -- (-0.46024,-0.38461) -- cycle;
\filldraw (-0.46875,-0.37500) -- (-0.46838,-0.37500) -- (-0.46024,-0.38461) -- cycle;
\filldraw (-0.46875,-0.40625) -- (-0.44153,-0.40625) -- (-0.46024,-0.38461) -- cycle;
\filldraw (-0.43750,-0.50000) -- (-0.43750,-0.46875) -- (-0.40625,-0.46875) -- (-0.40625,-0.50000) -- cycle;
\filldraw (-0.40625,-0.46875) -- (-0.40625,-0.44153) -- (-0.40833,-0.43958) -- cycle;
\filldraw (-0.43750,-0.46875) -- (-0.43750,-0.43750) -- (-0.40833,-0.43958) -- cycle;
\filldraw (-0.43750,-0.43750) -- (-0.41052,-0.43750) -- (-0.40833,-0.43958) -- cycle;
\filldraw (-0.43750,-0.46875) -- (-0.40625,-0.46875) -- (-0.40833,-0.43958) -- cycle;
\filldraw (-0.40625,-0.50000) -- (-0.40625,-0.46875) -- (-0.37500,-0.46875) -- (-0.37500,-0.50000) -- cycle;
\filldraw (-0.37500,-0.46875) -- (-0.37500,-0.46838) -- (-0.38461,-0.46024) -- cycle;
\filldraw (-0.40625,-0.46875) -- (-0.40625,-0.44153) -- (-0.38461,-0.46024) -- cycle;
\filldraw (-0.40625,-0.46875) -- (-0.37500,-0.46875) -- (-0.38461,-0.46024) -- cycle;
\filldraw (-0.43750,-0.43750) -- (-0.43750,-0.41052) -- (-0.42413,-0.42413) -- cycle;
\filldraw (-0.43750,-0.43750) -- (-0.41052,-0.43750) -- (-0.42413,-0.42413) -- cycle;
\filldraw (-0.46875,-0.37500) -- (-0.46875,-0.37451) -- (-0.48199,-0.35699) -- cycle;
\filldraw (-0.50000,-0.37500) -- (-0.50000,-0.34375) -- (-0.48199,-0.35699) -- cycle;
\filldraw (-0.50000,-0.34375) -- (-0.49170,-0.34375) -- (-0.48199,-0.35699) -- cycle;
\filldraw (-0.50000,-0.37500) -- (-0.46875,-0.37500) -- (-0.48199,-0.35699) -- cycle;
\filldraw (-0.50000,-0.34375) -- (-0.50000,-0.33142) -- (-0.49506,-0.33881) -- cycle;
\filldraw (-0.50000,-0.34375) -- (-0.49170,-0.34375) -- (-0.49506,-0.33881) -- cycle;
\filldraw (-0.46875,-0.37500) -- (-0.46875,-0.37451) -- (-0.46857,-0.37482) -- cycle;
\filldraw (-0.46875,-0.37500) -- (-0.46838,-0.37500) -- (-0.46857,-0.37482) -- cycle;
\filldraw (-0.34375,-0.50000) -- (-0.34375,-0.49170) -- (-0.35699,-0.48199) -- cycle;
\filldraw (-0.37500,-0.50000) -- (-0.37500,-0.46875) -- (-0.35699,-0.48199) -- cycle;
\filldraw (-0.37500,-0.46875) -- (-0.37451,-0.46875) -- (-0.35699,-0.48199) -- cycle;
\filldraw (-0.37500,-0.50000) -- (-0.34375,-0.50000) -- (-0.35699,-0.48199) -- cycle;
\filldraw (-0.37500,-0.46875) -- (-0.37500,-0.46838) -- (-0.37482,-0.46857) -- cycle;
\filldraw (-0.37500,-0.46875) -- (-0.37451,-0.46875) -- (-0.37482,-0.46857) -- cycle;
\filldraw (-0.34375,-0.50000) -- (-0.34375,-0.49170) -- (-0.33881,-0.49506) -- cycle;
\filldraw (-0.34375,-0.50000) -- (-0.33142,-0.50000) -- (-0.33881,-0.49506) -- cycle;
\filldraw (-0.25000,-1.00000) -- (-0.25000,-0.75000) -- (0.00000,-0.75000) -- (0.00000,-1.00000) -- cycle;
\filldraw (-0.25000,-0.75000) -- (-0.25000,-0.62500) -- (-0.12500,-0.62500) -- (-0.12500,-0.75000) -- cycle;
\filldraw (-0.25000,-0.62500) -- (-0.25000,-0.59375) -- (-0.21875,-0.59375) -- (-0.21875,-0.62500) -- cycle;
\filldraw (-0.25000,-0.59375) -- (-0.25000,-0.56250) -- (-0.21875,-0.56250) -- (-0.21875,-0.59375) -- cycle;
\filldraw (-0.21875,-0.62500) -- (-0.21875,-0.59375) -- (-0.18750,-0.59375) -- (-0.18750,-0.62500) -- cycle;
\filldraw (-0.18750,-0.59375) -- (-0.18750,-0.56995) -- (-0.19299,-0.56799) -- cycle;
\filldraw (-0.21875,-0.59375) -- (-0.21875,-0.56250) -- (-0.19299,-0.56799) -- cycle;
\filldraw (-0.21875,-0.56250) -- (-0.20837,-0.56250) -- (-0.19299,-0.56799) -- cycle;
\filldraw (-0.21875,-0.59375) -- (-0.18750,-0.59375) -- (-0.19299,-0.56799) -- cycle;
\filldraw (-0.21875,-0.56250) -- (-0.21875,-0.55872) -- (-0.23169,-0.55322) -- cycle;
\filldraw (-0.25000,-0.56250) -- (-0.25000,-0.54541) -- (-0.23169,-0.55322) -- cycle;
\filldraw (-0.25000,-0.56250) -- (-0.21875,-0.56250) -- (-0.23169,-0.55322) -- cycle;
\filldraw (-0.21875,-0.56250) -- (-0.21875,-0.55872) -- (-0.21600,-0.55975) -- cycle;
\filldraw (-0.21875,-0.56250) -- (-0.20837,-0.56250) -- (-0.21600,-0.55975) -- cycle;
\filldraw (-0.18750,-0.62500) -- (-0.18750,-0.59375) -- (-0.15625,-0.59375) -- (-0.15625,-0.62500) -- cycle;
\filldraw (-0.15625,-0.59375) -- (-0.15625,-0.57922) -- (-0.17303,-0.57428) -- cycle;
\filldraw (-0.18750,-0.59375) -- (-0.18750,-0.56995) -- (-0.17303,-0.57428) -- cycle;
\filldraw (-0.18750,-0.59375) -- (-0.15625,-0.59375) -- (-0.17303,-0.57428) -- cycle;
\filldraw (-0.15625,-0.62500) -- (-0.15625,-0.59375) -- (-0.12500,-0.59375) -- (-0.12500,-0.62500) -- cycle;
\filldraw (-0.12500,-0.59375) -- (-0.12500,-0.58679) -- (-0.13940,-0.58337) -- cycle;
\filldraw (-0.15625,-0.59375) -- (-0.15625,-0.57922) -- (-0.13940,-0.58337) -- cycle;
\filldraw (-0.15625,-0.59375) -- (-0.12500,-0.59375) -- (-0.13940,-0.58337) -- cycle;
\filldraw (-0.12500,-0.75000) -- (-0.12500,-0.62500) -- (0.00000,-0.62500) -- (0.00000,-0.75000) -- cycle;
\filldraw (-0.12500,-0.62500) -- (-0.12500,-0.59375) -- (-0.09375,-0.59375) -- (-0.09375,-0.62500) -- cycle;
\filldraw (-0.09375,-0.59375) -- (-0.09375,-0.59265) -- (-0.10718,-0.59015) -- cycle;
\filldraw (-0.12500,-0.59375) -- (-0.12500,-0.58679) -- (-0.10718,-0.59015) -- cycle;
\filldraw (-0.12500,-0.59375) -- (-0.09375,-0.59375) -- (-0.10718,-0.59015) -- cycle;
\filldraw (-0.06250,-0.62500) -- (-0.06250,-0.59668) -- (-0.06512,-0.59637) -- cycle;
\filldraw (-0.09375,-0.62500) -- (-0.09375,-0.59375) -- (-0.06512,-0.59637) -- cycle;
\filldraw (-0.09375,-0.59375) -- (-0.08533,-0.59375) -- (-0.06512,-0.59637) -- cycle;
\filldraw (-0.09375,-0.62500) -- (-0.06250,-0.62500) -- (-0.06512,-0.59637) -- cycle;
\filldraw (-0.09375,-0.59375) -- (-0.09375,-0.59265) -- (-0.09277,-0.59277) -- cycle;
\filldraw (-0.09375,-0.59375) -- (-0.08533,-0.59375) -- (-0.09277,-0.59277) -- cycle;
\filldraw (-0.03125,-0.62500) -- (-0.03125,-0.59924) -- (-0.04779,-0.59790) -- cycle;
\filldraw (-0.06250,-0.62500) -- (-0.06250,-0.59668) -- (-0.04779,-0.59790) -- cycle;
\filldraw (-0.06250,-0.62500) -- (-0.03125,-0.62500) -- (-0.04779,-0.59790) -- cycle;
\filldraw (0.00000,-0.62500) -- (0.00000,-0.59998) -- (-0.01590,-0.59958) -- cycle;
\filldraw (-0.03125,-0.62500) -- (-0.03125,-0.59924) -- (-0.01590,-0.59958) -- cycle;
\filldraw (-0.03125,-0.62500) -- (0.00000,-0.62500) -- (-0.01590,-0.59958) -- cycle;


==> tikz/octree_level3_subcells.dat <==
\filldraw (0.00000,0.00000) -- (0.00000,0.50000) -- (0.50000,0.50000) -- (0.50000,0.00000) -- cycle;
\filldraw (0.00000,0.50000) -- (0.00000,1.00000) -- (0.50000,1.00000) -- (0.50000,0.50000) -- cycle;
\filldraw (0.50000,0.00000) -- (0.50000,0.50000) -- (1.00000,0.50000) -- (1.00000,0.00000) -- cycle;
\filldraw (0.50000,0.50000) -- (0.50000,0.75000) -- (0.75000,0.75000) -- (0.75000,0.50000) -- cycle;
\filldraw (0.50000,0.75000) -- (0.50000,0.87500) -- (0.62500,0.87500) -- (0.62500,0.75000) -- cycle;
\filldraw (0.50000,0.87500) -- (0.50000,1.00000) -- (0.62500,1.00000) -- (0.62500,0.87500) -- cycle;
\filldraw (0.75000,0.75000) -- (0.75000,0.80615) -- (0.71899,0.84399) -- cycle;
\filldraw (0.62500,0.75000) -- (0.62500,0.87500) -- (0.71899,0.84399) -- cycle;
\filldraw (0.62500,0.87500) -- (0.69678,0.87500) -- (0.71899,0.84399) -- cycle;
\filldraw (0.62500,0.75000) -- (0.75000,0.75000) -- (0.71899,0.84399) -- cycle;
\filldraw (0.62500,0.87500) -- (0.62500,1.00000) -- (0.65759,0.95154) -- cycle;
\filldraw (0.62500,1.00000) -- (0.63428,1.00000) -- (0.65759,0.95154) -- cycle;
\filldraw (0.62500,0.87500) -- (0.69678,0.87500) -- (0.65759,0.95154) -- cycle;
\filldraw (0.75000,0.50000) -- (0.75000,0.62500) -- (0.87500,0.62500) -- (0.87500,0.50000) -- cycle;
\filldraw (0.87500,0.62500) -- (0.87500,0.69678) -- (0.84399,0.71899) -- cycle;
\filldraw (0.75000,0.62500) -- (0.75000,0.75000) -- (0.84399,0.71899) -- cycle;
\filldraw (0.75000,0.75000) -- (0.80615,0.75000) -- (0.84399,0.71899) -- cycle;
\filldraw (0.75000,0.62500) -- (0.87500,0.62500) -- (0.84399,0.71899) -- cycle;
\filldraw (0.87500,0.50000) -- (0.87500,0.62500) -- (1.00000,0.62500) -- (1.00000,0.50000) -- cycle;
\filldraw (1.00000,0.62500) -- (1.00000,0.63428) -- (0.95154,0.65759) -- cycle;
\filldraw (0.87500,0.62500) -- (0.87500,0.69678) -- (0.95154,0.65759) -- cycle;
\filldraw (0.87500,0.62500) -- (1.00000,0.62500) -- (0.95154,0.65759) -- cycle;
\filldraw (0.75000,0.75000) -- (0.75000,0.80615) -- (0.77686,0.77686) -- cycle;
\filldraw (0.75000,0.75000) -- (0.80615,0.75000) -- (0.77686,0.77686) -- cycle;


==> tikz/singlecutcell_boundary.dat <==
\node at (0.36037,0.47835) [draw,fill] {};
\node at (0.37108,0.46989) [draw,fill] {};
\node at (0.35036,0.48537) [draw,fill] {};
\node at (0.33372,0.49608) [draw,fill] {};
\node at (0.48537,0.35036) [draw,fill] {};
\node at (0.49608,0.33372) [draw,fill] {};
\node at (0.47835,0.36037) [draw,fill] {};
\node at (0.46989,0.37108) [draw,fill] {};
\node at (0.41255,0.43195) [draw,fill] {};
\node at (0.38506,0.45746) [draw,fill] {};
\node at (0.43195,0.41255) [draw,fill] {};
\node at (0.45746,0.38506) [draw,fill] {};
\node at (0.07320,0.59231) [draw,fill] {};
\node at (0.11112,0.58836) [draw,fill] {};
\node at (0.04679,0.59509) [draw,fill] {};
\node at (0.01254,0.59876) [draw,fill] {};
\node at (0.19975,0.56225) [draw,fill] {};
\node at (0.23653,0.54957) [draw,fill] {};
\node at (0.17333,0.57113) [draw,fill] {};
\node at (0.13795,0.58268) [draw,fill] {};
\node at (0.27311,0.53260) [draw,fill] {};
\node at (0.25619,0.54162) [draw,fill] {};
\node at (0.28951,0.52311) [draw,fill] {};
\node at (0.31742,0.50619) [draw,fill] {};
\node at (0.59231,0.07320) [draw,fill] {};
\node at (0.58836,0.11112) [draw,fill] {};
\node at (0.59509,0.04679) [draw,fill] {};
\node at (0.59876,0.01254) [draw,fill] {};
\node at (0.56225,0.19975) [draw,fill] {};
\node at (0.54957,0.23653) [draw,fill] {};
\node at (0.57113,0.17333) [draw,fill] {};
\node at (0.58268,0.13795) [draw,fill] {};
\node at (0.52311,0.28951) [draw,fill] {};
\node at (0.50619,0.31742) [draw,fill] {};
\node at (0.53260,0.27311) [draw,fill] {};
\node at (0.54162,0.25619) [draw,fill] {};
\node at (0.00000,0.60536) [draw,fill] {};
\node at (0.00000,0.61974) [draw,fill] {};
\node at (0.00000,0.65142) [draw,fill] {};
\node at (0.00000,0.72358) [draw,fill] {};
\node at (0.00000,0.80283) [draw,fill] {};
\node at (0.00000,0.94717) [draw,fill] {};
\node at (1.00000,0.21132) [draw,fill] {};
\node at (1.00000,0.78868) [draw,fill] {};
\node at (0.60536,0.00000) [draw,fill] {};
\node at (0.61974,0.00000) [draw,fill] {};
\node at (0.65142,0.00000) [draw,fill] {};
\node at (0.72358,0.00000) [draw,fill] {};
\node at (0.80283,0.00000) [draw,fill] {};
\node at (0.94717,0.00000) [draw,fill] {};
\node at (0.21132,1.00000) [draw,fill] {};
\node at (0.78868,1.00000) [draw,fill] {};


==> tikz/singlecutcell_elements.dat <==
\draw (0.37500,0.46680) -- (0.35645,0.48145);
\draw (0.37500,0.46680) -- (0.42261,0.42261);
\draw (0.35645,0.48145) -- (0.32764,0.50000);
\draw (0.32764,0.50000) -- (0.27930,0.52930);
\draw (0.50000,0.32764) -- (0.48145,0.35645);
\draw (0.50000,0.32764) -- (0.52930,0.27930);
\draw (0.48145,0.35645) -- (0.46680,0.37500);
\draw (0.46680,0.37500) -- (0.42261,0.42261);
\draw (0.12500,0.58691) -- (0.05933,0.59375);
\draw (0.12500,0.58691) -- (0.18628,0.56689);
\draw (0.05933,0.59375) -- (0.00000,0.60010);
\draw (0.00000,0.62500) -- (0.00000,0.60010);
\draw (0.00000,0.62500) -- (0.00000,0.75000);
\draw (0.00000,0.75000) -- (0.00000,0.87500);
\draw (0.25000,0.54492) -- (0.18628,0.56689);
\draw (0.25000,0.54492) -- (0.27930,0.52930);
\draw (0.00000,0.87500) -- (0.00000,1.00000);
\draw (0.00000,1.00000) -- (0.12500,1.00000);
\draw (0.12500,1.00000) -- (0.25000,1.00000);
\draw (0.25000,1.00000) -- (0.37500,1.00000);
\draw (0.37500,1.00000) -- (0.50000,1.00000);
\draw (0.50000,1.00000) -- (0.62500,1.00000);
\draw (0.62500,0.00000) -- (0.60010,0.00000);
\draw (0.62500,0.00000) -- (0.75000,0.00000);
\draw (0.59375,0.05933) -- (0.58691,0.12500);
\draw (0.59375,0.05933) -- (0.60010,0.00000);
\draw (0.58691,0.12500) -- (0.56689,0.18628);
\draw (0.56689,0.18628) -- (0.54492,0.25000);
\draw (0.54492,0.25000) -- (0.52930,0.27930);
\draw (0.75000,0.00000) -- (0.87500,0.00000);
\draw (0.87500,0.00000) -- (1.00000,0.00000);
\draw (1.00000,0.00000) -- (1.00000,0.12500);
\draw (1.00000,0.12500) -- (1.00000,0.25000);
\draw (1.00000,0.25000) -- (1.00000,0.37500);
\draw (1.00000,0.37500) -- (1.00000,0.50000);
\draw (1.00000,0.50000) -- (1.00000,0.62500);
\draw (0.62500,1.00000) -- (0.75000,1.00000);
\draw (0.75000,1.00000) -- (0.87500,1.00000);
\draw (0.87500,1.00000) -- (1.00000,1.00000);
\draw (1.00000,0.62500) -- (1.00000,0.75000);
\draw (1.00000,0.75000) -- (1.00000,0.87500);
\draw (1.00000,0.87500) -- (1.00000,1.00000);


==> tikz/singlecutcell_subcells.dat <==
\filldraw (0.37500,0.50000) -- (0.37500,0.46680) -- (0.35645,0.48145) -- cycle;
\filldraw (0.37500,0.50000) -- (0.32764,0.50000) -- (0.35645,0.48145) -- cycle;
\filldraw (0.50000,0.37500) -- (0.50000,0.32764) -- (0.48145,0.35645) -- cycle;
\filldraw (0.50000,0.37500) -- (0.46680,0.37500) -- (0.48145,0.35645) -- cycle;
\filldraw (0.50000,0.37500) -- (0.50000,0.50000) -- (0.42261,0.42261) -- cycle;
\filldraw (0.37500,0.50000) -- (0.37500,0.46680) -- (0.42261,0.42261) -- cycle;
\filldraw (0.37500,0.50000) -- (0.50000,0.50000) -- (0.42261,0.42261) -- cycle;
\filldraw (0.50000,0.37500) -- (0.46680,0.37500) -- (0.42261,0.42261) -- cycle;
\filldraw (0.12500,0.62500) -- (0.12500,0.58691) -- (0.05933,0.59375) -- cycle;
\filldraw (0.00000,0.62500) -- (0.00000,0.60010) -- (0.05933,0.59375) -- cycle;
\filldraw (0.00000,0.62500) -- (0.12500,0.62500) -- (0.05933,0.59375) -- cycle;
\filldraw (0.00000,0.62500) -- (0.00000,0.75000) -- (0.12500,0.75000) -- (0.12500,0.62500) -- cycle;
\filldraw (0.25000,0.62500) -- (0.25000,0.54492) -- (0.18628,0.56689) -- cycle;
\filldraw (0.12500,0.62500) -- (0.12500,0.58691) -- (0.18628,0.56689) -- cycle;
\filldraw (0.12500,0.62500) -- (0.25000,0.62500) -- (0.18628,0.56689) -- cycle;
\filldraw (0.12500,0.62500) -- (0.12500,0.75000) -- (0.25000,0.75000) -- (0.25000,0.62500) -- cycle;
\filldraw (0.00000,0.75000) -- (0.00000,1.00000) -- (0.25000,1.00000) -- (0.25000,0.75000) -- cycle;
\filldraw (0.37500,0.50000) -- (0.37500,0.62500) -- (0.27930,0.52930) -- cycle;
\filldraw (0.25000,0.62500) -- (0.25000,0.54492) -- (0.27930,0.52930) -- cycle;
\filldraw (0.25000,0.62500) -- (0.37500,0.62500) -- (0.27930,0.52930) -- cycle;
\filldraw (0.37500,0.50000) -- (0.32764,0.50000) -- (0.27930,0.52930) -- cycle;
\filldraw (0.25000,0.62500) -- (0.25000,0.75000) -- (0.37500,0.75000) -- (0.37500,0.62500) -- cycle;
\filldraw (0.37500,0.50000) -- (0.37500,0.62500) -- (0.50000,0.62500) -- (0.50000,0.50000) -- cycle;
\filldraw (0.37500,0.62500) -- (0.37500,0.75000) -- (0.50000,0.75000) -- (0.50000,0.62500) -- cycle;
\filldraw (0.25000,0.75000) -- (0.25000,1.00000) -- (0.50000,1.00000) -- (0.50000,0.75000) -- cycle;
\filldraw (0.62500,0.00000) -- (0.62500,0.12500) -- (0.59375,0.05933) -- cycle;
\filldraw (0.62500,0.12500) -- (0.58691,0.12500) -- (0.59375,0.05933) -- cycle;
\filldraw (0.62500,0.00000) -- (0.60010,0.00000) -- (0.59375,0.05933) -- cycle;
\filldraw (0.62500,0.12500) -- (0.62500,0.25000) -- (0.56689,0.18628) -- cycle;
\filldraw (0.62500,0.25000) -- (0.54492,0.25000) -- (0.56689,0.18628) -- cycle;
\filldraw (0.62500,0.12500) -- (0.58691,0.12500) -- (0.56689,0.18628) -- cycle;
\filldraw (0.62500,0.00000) -- (0.62500,0.12500) -- (0.75000,0.12500) -- (0.75000,0.00000) -- cycle;
\filldraw (0.62500,0.12500) -- (0.62500,0.25000) -- (0.75000,0.25000) -- (0.75000,0.12500) -- cycle;
\filldraw (0.62500,0.25000) -- (0.62500,0.37500) -- (0.52930,0.27930) -- cycle;
\filldraw (0.50000,0.37500) -- (0.50000,0.32764) -- (0.52930,0.27930) -- cycle;
\filldraw (0.50000,0.37500) -- (0.62500,0.37500) -- (0.52930,0.27930) -- cycle;
\filldraw (0.62500,0.25000) -- (0.54492,0.25000) -- (0.52930,0.27930) -- cycle;
\filldraw (0.50000,0.37500) -- (0.50000,0.50000) -- (0.62500,0.50000) -- (0.62500,0.37500) -- cycle;
\filldraw (0.62500,0.25000) -- (0.62500,0.37500) -- (0.75000,0.37500) -- (0.75000,0.25000) -- cycle;
\filldraw (0.62500,0.37500) -- (0.62500,0.50000) -- (0.75000,0.50000) -- (0.75000,0.37500) -- cycle;
\filldraw (0.75000,0.00000) -- (0.75000,0.25000) -- (1.00000,0.25000) -- (1.00000,0.00000) -- cycle;
\filldraw (0.75000,0.25000) -- (0.75000,0.50000) -- (1.00000,0.50000) -- (1.00000,0.25000) -- cycle;
\filldraw (0.50000,0.50000) -- (0.50000,1.00000) -- (1.00000,1.00000) -- (1.00000,0.50000) -- cycle;

